Benchmarking World-Model Learning with Environment-Level Queries

World models are central to building AI agents capable of flexible reasoning and planning. Yet current evaluations (i) test only properties measurable from observed interactions, such as next-frame prediction or task return, and (ii) do not test whether a learned model supports diverse queries about the environment. In contrast, humans build $\textit{general-purpose}$ models that can answer many different questions about an environment$\unicode{x2014}$including questions that require understanding global structure and counterfactual consequences. We propose $\textit{WorldTest}$: a protocol for evaluating whether agents learn models that support multiple $\textit{environment-level queries}\unicode{x2014}$questions whose answers depend on properties of the full environment, not just observed trajectories. Individually, these queries can target properties (e.g., reachability or the effects of interventions) that no single rollout distribution determines. Collectively, they assess model generality across query types. We instantiate WorldTest as $\textit{AutumnBench}$, a benchmark of 43 interactive grid-world environments and 129 tasks across three query families for both humans and learning agents. Experiments with 517 human participants and five frontier models show that humans substantially outperform these models, a gap we attribute to differences in exploration and belief updating. AutumnBench provides a framework for evaluating world-model learning in grid-world environments with environment-level queries, and WorldTest provides a template for extending such evaluations to richer domains.

==> diagrams/treasure.tikz <==
% TikZ grid exported from MARA
\def\cellsz{0.3cm}
\def\gridwidth{5}
\def\gridsep{5}
% TikZ grid exported from MARA
\begin{scope}[x=\cellsz, y=\cellsz, line cap=round, line join=round]
  % Outer frame as a filled ring expanded by border line width with rounded corners
  \path[fill=\maraGridBorderColor, rounded corners=\maraBorderRadius] ([xshift=-\maraBorderLineWidth,yshift=-\maraBorderLineWidth]0,0) rectangle ([xshift=\maraBorderLineWidth,yshift=\maraBorderLineWidth]5,5);
  % Background
  \fill[black] (0,0) rectangle (5,5);
  % Filled cells
  \begin{scope}[fill={rgb,1:red,0.000;green,0.000;blue,1.000}, fill opacity=1.000]
    \fill (0,4) rectangle ++(1,1);
  \end{scope}

  \begin{scope}[fill={rgb,1:red,0.502;green,0.502;blue,0.502}, fill opacity=1.000]
    \fill (0,3) rectangle ++(1,1);
  \end{scope}
  \begin{scope}[fill={rgb,1:red,1.000;green,0.843;blue,0.000}, fill opacity=1.000]
    \fill (1,2) rectangle ++(1,1);
  \end{scope}
  % Grid and outline
  % Vertical lines
  \begin{scope}[draw=\maraGridLineColor, line width=\maraGridLineWidth, line cap=round]
    \draw (0,0) -- (0,5);
    \draw (1,0) -- (1,5);
    \draw (2,0) -- (2,5);
    \draw (3,0) -- (3,5);
    \draw (4,0) -- (4,5);
    \draw (5,0) -- (5,5);
  \end{scope}
  % Horizontal lines
  \begin{scope}[draw=\maraGridLineColor, line width=\maraGridLineWidth, line cap=round]
    \draw (0,0) -- (5,0);
    \draw (0,1) -- (5,1);
    \draw (0,2) -- (5,2);
    \draw (0,3) -- (5,3);
    \draw (0,4) -- (5,4);
    \draw (0,5) -- (5,5);
  \end{scope}
\end{scope}

% TikZ grid exported from MARA
\begin{scope}[x=\cellsz, y=\cellsz, line cap=round, line join=round, shift={(\gridwidth + \gridsep, 0)}]
  % Outer frame as a filled ring expanded by border line width with rounded corners
  \path[fill=\maraGridBorderColor, rounded corners=\maraBorderRadius] ([xshift=-\maraBorderLineWidth,yshift=-\maraBorderLineWidth]0,0) rectangle ([xshift=\maraBorderLineWidth,yshift=\maraBorderLineWidth]5,5);
  % Background
  \fill[black] (0,0) rectangle (5,5);
  % Filled cells
  \begin{scope}[fill={rgb,1:red,0.000;green,0.000;blue,1.000}, fill opacity=1.000]
    \fill (0,4) rectangle ++(1,1);
  \end{scope}

  \begin{scope}[fill={rgb,1:red,0.502;green,0.502;blue,0.502}, fill opacity=1.000]
    \fill (0,2) rectangle ++(1,1);
  \end{scope}
  \begin{scope}[fill={rgb,1:red,1.000;green,0.843;blue,0.000}, fill opacity=1.000]
    \fill (1,2) rectangle ++(1,1);
  \end{scope}
  % Grid and outline
  % Vertical lines
  \begin{scope}[draw=\maraGridLineColor, line width=\maraGridLineWidth, line cap=round]
    \draw (0,0) -- (0,5);
    \draw (1,0) -- (1,5);
    \draw (2,0) -- (2,5);
    \draw (3,0) -- (3,5);
    \draw (4,0) -- (4,5);
    \draw (5,0) -- (5,5);
  \end{scope}
  % Horizontal lines
  \begin{scope}[draw=\maraGridLineColor, line width=\maraGridLineWidth, line cap=round]
    \draw (0,0) -- (5,0);
    \draw (0,1) -- (5,1);
    \draw (0,2) -- (5,2);
    \draw (0,3) -- (5,3);
    \draw (0,4) -- (5,4);
    \draw (0,5) -- (5,5);
  \end{scope}
\end{scope}

\begin{scope}[x=\cellsz, y=\cellsz, line cap=round, line join=round, shift={(2*\gridwidth + 2*\gridsep, 0)}]
  % Outer frame as a filled ring expanded by border line width with rounded corners
  \path[fill=\maraGridBorderColor, rounded corners=\maraBorderRadius] ([xshift=-\maraBorderLineWidth,yshift=-\maraBorderLineWidth]0,0) rectangle ([xshift=\maraBorderLineWidth,yshift=\maraBorderLineWidth]5,5);
  % Background
  \fill[black] (0,0) rectangle (5,5);
  % Filled cells
  \begin{scope}[fill={rgb,1:red,0.000;green,0.000;blue,1.000}, fill opacity=1.000]
    \fill (0,4) rectangle ++(1,1);
    \fill (1,4) rectangle ++(1,1);
  \end{scope}

  \begin{scope}[fill={rgb,1:red,1.000;green,0.843;blue,0.000}, fill opacity=1.000]
    \fill (1,2) rectangle ++(1,1);
  \end{scope}
  \begin{scope}[fill={rgb,1:red,0.502;green,0.502;blue,0.502}, fill opacity=1.000]
    \fill (0,1) rectangle ++(1,1);
  \end{scope}
  % Grid and outline
  % Vertical lines
  \begin{scope}[draw=\maraGridLineColor, line width=\maraGridLineWidth, line cap=round]
    \draw (0,0) -- (0,5);
    \draw (1,0) -- (1,5);
    \draw (2,0) -- (2,5);
    \draw (3,0) -- (3,5);
    \draw (4,0) -- (4,5);
    \draw (5,0) -- (5,5);
  \end{scope}
  % Horizontal lines
  \begin{scope}[draw=\maraGridLineColor, line width=\maraGridLineWidth, line cap=round]
    \draw (0,0) -- (5,0);
    \draw (0,1) -- (5,1);
    \draw (0,2) -- (5,2);
    \draw (0,3) -- (5,3);
    \draw (0,4) -- (5,4);
    \draw (0,5) -- (5,5);
  \end{scope}
\end{scope}


\begin{scope}[x=\cellsz, y=\cellsz, line cap=round, line join=round, shift={(3*\gridwidth + 3*\gridsep, 0)}]
  % Outer frame as a filled ring expanded by border line width with rounded corners
  \path[fill=\maraGridBorderColor, rounded corners=\maraBorderRadius] ([xshift=-\maraBorderLineWidth,yshift=-\maraBorderLineWidth]0,0) rectangle ([xshift=\maraBorderLineWidth,yshift=\maraBorderLineWidth]5,5);
  % Background
  \fill[black] (0,0) rectangle (5,5);
  % Filled cells
  \begin{scope}[fill={rgb,1:red,0.000;green,0.000;blue,1.000}, fill opacity=1.000]
    \fill (0,4) rectangle ++(1,1);
  \end{scope}

  \begin{scope}[fill={rgb,1:red,1.000;green,0.843;blue,0.000}, fill opacity=1.000]
    \fill (1,2) rectangle ++(1,1);
  \end{scope}
  \begin{scope}[fill={rgb,1:red,0.502;green,0.502;blue,0.502}, fill opacity=1.000]
    \fill (0,0) rectangle ++(1,1);
  \end{scope}
  % Grid and outline
  % Vertical lines
  \begin{scope}[draw=\maraGridLineColor, line width=\maraGridLineWidth, line cap=round]
    \draw (0,0) -- (0,5);
    \draw (1,0) -- (1,5);
    \draw (2,0) -- (2,5);
    \draw (3,0) -- (3,5);
    \draw (4,0) -- (4,5);
    \draw (5,0) -- (5,5);
  \end{scope}
  % Horizontal lines
  \begin{scope}[draw=\maraGridLineColor, line width=\maraGridLineWidth, line cap=round]
    \draw (0,0) -- (5,0);
    \draw (0,1) -- (5,1);
    \draw (0,2) -- (5,2);
    \draw (0,3) -- (5,3);
    \draw (0,4) -- (5,4);
    \draw (0,5) -- (5,5);
  \end{scope}
\end{scope}


\begin{scope}[x=\cellsz, y=\cellsz, line cap=round, line join=round, shift={(4*\gridwidth + 4*\gridsep, 0)}]
  % Outer frame as a filled ring expanded by border line width with rounded corners
  \path[fill=\maraGridBorderColor, rounded corners=\maraBorderRadius] ([xshift=-\maraBorderLineWidth,yshift=-\maraBorderLineWidth]0,0) rectangle ([xshift=\maraBorderLineWidth,yshift=\maraBorderLineWidth]5,5);
  % Background
  \fill[black] (0,0) rectangle (5,5);
  % Filled cells
  \begin{scope}[fill={rgb,1:red,0.000;green,0.000;blue,1.000}, fill opacity=1.000]
    \fill (0,4) rectangle ++(1,1);
  \end{scope}

  \begin{scope}[fill={rgb,1:red,1.000;green,0.843;blue,0.000}, fill opacity=1.000]
    \fill (1,2) rectangle ++(1,1);
    \fill (1,0) rectangle ++(1,1);
  \end{scope}
  \begin{scope}[fill={rgb,1:red,0.502;green,0.502;blue,0.502}, fill opacity=1.000]
    \fill (0,0) rectangle ++(1,1);
  \end{scope}
  % Grid and outline
  % Vertical lines
  \begin{scope}[draw=\maraGridLineColor, line width=\maraGridLineWidth, line cap=round]
    \draw (0,0) -- (0,5);
    \draw (1,0) -- (1,5);
    \draw (2,0) -- (2,5);
    \draw (3,0) -- (3,5);
    \draw (4,0) -- (4,5);
    \draw (5,0) -- (5,5);
  \end{scope}
  % Horizontal lines
  \begin{scope}[draw=\maraGridLineColor, line width=\maraGridLineWidth, line cap=round]
    \draw (0,0) -- (5,0);
    \draw (0,1) -- (5,1);
    \draw (0,2) -- (5,2);
    \draw (0,3) -- (5,3);
    \draw (0,4) -- (5,4);
    \draw (0,5) -- (5,5);
  \end{scope}
\end{scope}
% Annotated action arrows between grids
% Define action list separately to allow commas/spaces in labels
\def\maraActionList{{1/down},{2/{down}},{3/down},{4/click(1, 4)}}
\begin{scope}[x=\cellsz, y=\cellsz]
      % Draw arrows and labels for actions between successive grids
      \foreach \i/\act in \maraActionList {
            \draw[->, line width=1pt, draw=gray!70]
            ({\i*\gridwidth + (\i-1)*\gridsep + 1.0},{0.5*\gridwidth})
            -- ({\i*\gridwidth + \i*\gridsep - 1.0},{0.5*\gridwidth})
            node[pos=0.5, anchor=south, yshift=2pt, text=black, fill=white, inner sep=1pt, rounded corners=1pt]{\tiny \act};
      }
\end{scope}


==> diagrams/treasure_single_1.tikz <==
% Single 5x5 MARA-style grid (no arrows)
\def\cellsz{0.35cm}
\begin{scope}[x=\cellsz, y=\cellsz, line cap=round, line join=round]
  % Outer frame as a filled ring expanded by border line width with rounded corners
  \path[fill=\maraGridBorderColor, rounded corners=\maraBorderRadius]
    ([xshift=-\maraBorderLineWidth,yshift=-\maraBorderLineWidth]0,0)
    rectangle
    ([xshift=\maraBorderLineWidth,yshift=\maraBorderLineWidth]5,5);
  % Background
  \fill[black] (0,0) rectangle (5,5);
  % Filled cells (match first grid from treasure.tikz)
  \begin{scope}[fill={rgb,1:red,0.000;green,0.000;blue,1.000}, fill opacity=1.000]
    \fill (0,4) rectangle ++(1,1);
  \end{scope}

  \begin{scope}[fill={rgb,1:red,0.502;green,0.502;blue,0.502}, fill opacity=1.000]
    \fill (0,3) rectangle ++(1,1);
  \end{scope}
  \begin{scope}[fill={rgb,1:red,1.000;green,0.843;blue,0.000}, fill opacity=1.000]
    \fill (1,2) rectangle ++(1,1);
  \end{scope}
  % Grid and outline
  % Vertical lines
  \begin{scope}[draw=\maraGridLineColor, line width=\maraGridLineWidth, line cap=round]
    \draw (0,0) -- (0,5);
    \draw (1,0) -- (1,5);
    \draw (2,0) -- (2,5);
    \draw (3,0) -- (3,5);
    \draw (4,0) -- (4,5);
    \draw (5,0) -- (5,5);
  \end{scope}
  % Horizontal lines
  \begin{scope}[draw=\maraGridLineColor, line width=\maraGridLineWidth, line cap=round]
    \draw (0,0) -- (5,0);
    \draw (0,1) -- (5,1);
    \draw (0,2) -- (5,2);
    \draw (0,3) -- (5,3);
    \draw (0,4) -- (5,4);
    \draw (0,5) -- (5,5);
  \end{scope}
\end{scope}




==> diagrams/treasure_single_2.tikz <==
\def\cellsz{0.35cm}
\begin{scope}[x=\cellsz, y=\cellsz, line cap=round, line join=round]
  % Outer frame as a filled ring expanded by border line width with rounded corners
  \path[fill=\maraGridBorderColor, rounded corners=\maraBorderRadius] ([xshift=-\maraBorderLineWidth,yshift=-\maraBorderLineWidth]0,0) rectangle ([xshift=\maraBorderLineWidth,yshift=\maraBorderLineWidth]5,5);
  % Background
  \fill[black] (0,0) rectangle (5,5);
  % Filled cells
  \begin{scope}[fill={rgb,1:red,0.000;green,0.000;blue,1.000}, fill opacity=1.000]
    \fill (0,4) rectangle ++(1,1);
  \end{scope}

  \begin{scope}[fill={rgb,1:red,0.502;green,0.502;blue,0.502}, fill opacity=1.000]
    \fill (0,2) rectangle ++(1,1);
  \end{scope}
  \begin{scope}[fill={rgb,1:red,1.000;green,0.843;blue,0.000}, fill opacity=1.000]
    \fill (1,2) rectangle ++(1,1);
  \end{scope}
  % Grid and outline
  % Vertical lines
  \begin{scope}[draw=\maraGridLineColor, line width=\maraGridLineWidth, line cap=round]
    \draw (0,0) -- (0,5);
    \draw (1,0) -- (1,5);
    \draw (2,0) -- (2,5);
    \draw (3,0) -- (3,5);
    \draw (4,0) -- (4,5);
    \draw (5,0) -- (5,5);
  \end{scope}
  % Horizontal lines
  \begin{scope}[draw=\maraGridLineColor, line width=\maraGridLineWidth, line cap=round]
    \draw (0,0) -- (5,0);
    \draw (0,1) -- (5,1);
    \draw (0,2) -- (5,2);
    \draw (0,3) -- (5,3);
    \draw (0,4) -- (5,4);
    \draw (0,5) -- (5,5);
  \end{scope}
\end{scope}

==> diagrams/treasure_single_3.tikz <==
\def\cellsz{0.35cm}
\begin{scope}[x=\cellsz, y=\cellsz, line cap=round, line join=round]
  % Outer frame as a filled ring expanded by border line width with rounded corners
  \path[fill=\maraGridBorderColor, rounded corners=\maraBorderRadius] ([xshift=-\maraBorderLineWidth,yshift=-\maraBorderLineWidth]0,0) rectangle ([xshift=\maraBorderLineWidth,yshift=\maraBorderLineWidth]5,5);
  % Background
  \fill[black] (0,0) rectangle (5,5);
  % Filled cells
  \begin{scope}[fill={rgb,1:red,0.000;green,0.000;blue,1.000}, fill opacity=1.000]
    \fill (0,4) rectangle ++(1,1);
    \fill (1,4) rectangle ++(1,1);
  \end{scope}

  \begin{scope}[fill={rgb,1:red,1.000;green,0.843;blue,0.000}, fill opacity=1.000]
    \fill (1,2) rectangle ++(1,1);
  \end{scope}
  \begin{scope}[fill={rgb,1:red,0.502;green,0.502;blue,0.502}, fill opacity=1.000]
    \fill (0,1) rectangle ++(1,1);
  \end{scope}
  % Grid and outline
  % Vertical lines
  \begin{scope}[draw=\maraGridLineColor, line width=\maraGridLineWidth, line cap=round]
    \draw (0,0) -- (0,5);
    \draw (1,0) -- (1,5);
    \draw (2,0) -- (2,5);
    \draw (3,0) -- (3,5);
    \draw (4,0) -- (4,5);
    \draw (5,0) -- (5,5);
  \end{scope}
  % Horizontal lines
  \begin{scope}[draw=\maraGridLineColor, line width=\maraGridLineWidth, line cap=round]
    \draw (0,0) -- (5,0);
    \draw (0,1) -- (5,1);
    \draw (0,2) -- (5,2);
    \draw (0,3) -- (5,3);
    \draw (0,4) -- (5,4);
    \draw (0,5) -- (5,5);
  \end{scope}
\end{scope}

==> new_plots/data/action_fractions_by_agent.csv <==
agent,frac_clicks,frac_arrows,frac_resets,frac_noops,sem_clicks,sem_arrows,sem_resets,sem_noops
claude-4-sonnet,0.5791399613704543,0.40002244523335856,0.013902644664363414,0.006934948731823732,0.015504269545128596,0.015338897427622296,0.003001497151825974,0.0023032118818108738
gemini-2.5-flash,0.5476232239881268,0.36259721850810195,0.07098512084374603,0.018794436660025168,0.016367019844606593,0.016351307192252987,0.004979810786982494,0.00495417286705373
gemini-2.5-pro,0.5277192002494895,0.39916577495545563,0.046065617568117306,0.027049407226937567,0.0181480339479139,0.017553147128540194,0.004827271201860056,0.004301852605740602
human,0.6175426542670992,0.23928582918119834,0.07158575827585122,0.07158575827585122,0.012845028719597126,0.008633507824968844,0.002445345228567191,0.002445345228567191
o3,0.5414155203441688,0.3435401513990685,0.050646788611904886,0.06439753964485766,0.019976934623878766,0.017760358556286118,0.004438379272323819,0.005068658773491413
qwen3-235b-a22b-thinking-2507,0.48490440465230383,0.37512973720956916,0.05379713657024581,0.08616872156788123,0.01931134736946198,0.017451631854014778,0.005279843709765675,0.004996411236957866


==> new_plots/data/actions_between_resets_distribution_violin/claude-4-sonnet.csv <==
value
2.6390573296152584
2.6390573296152584
2.6390573296152584
2.6390573296152584
2.6390573296152584
2.6390573296152584
3.6635616461296463
2.302585092994046
2.302585092994046
1.6094379124341003
1.791759469228055
1.9459101490553132
1.9459101490553132
3.5553480614894135
2.5649493574615367
2.6390573296152584
2.4849066497880004
1.3862943611198906
0.6931471805599453
2.0794415416798357


==> new_plots/data/actions_between_resets_distribution_violin/gemini-2.5-flash.csv <==
value
2.0794415416798357
1.6094379124341003
2.1972245773362196
0.6931471805599453
0.6931471805599453
1.6094379124341003
1.791759469228055
1.6094379124341003
2.0794415416798357
1.791759469228055
1.3862943611198906
1.3862943611198906
1.6094379124341003
1.9459101490553132
0.6931471805599453
0.6931471805599453
0.6931471805599453
0.6931471805599453
0.6931471805599453
0.0
0.0
0.6931471805599453
0.0
0.0
0.0
0.0
0.0
0.0
0.6931471805599453
1.0986122886681098
1.0986122886681098
1.3862943611198906
1.0986122886681098
1.791759469228055
2.1972245773362196
1.6094379124341003
1.6094379124341003
1.791759469228055
1.6094379124341003
1.791759469228055
1.791759469228055
1.791759469228055
1.791759469228055
1.791759469228055
1.791759469228055
1.9459101490553132
2.1972245773362196
0.6931471805599453
1.0986122886681098
1.6094379124341003
0.6931471805599453
0.6931471805599453
0.6931471805599453
1.0986122886681098
0.6931471805599453
0.6931471805599453
2.1972245773362196
1.9459101490553132
2.302585092994046
1.3862943611198906
1.3862943611198906
1.0986122886681098
1.0986122886681098
1.791759469228055
1.6094379124341003
1.791759469228055
0.6931471805599453
0.6931471805599453
0.6931471805599453
0.6931471805599453
1.791759469228055
1.0986122886681098
0.6931471805599453
1.3862943611198906
1.3862943611198906
1.3862943611198906
1.3862943611198906
1.6094379124341003
1.6094379124341003
1.6094379124341003
1.6094379124341003
1.6094379124341003
1.6094379124341003
2.4849066497880004
1.6094379124341003
2.0794415416798357
1.791759469228055
1.9459101490553132
0.6931471805599453
1.0986122886681098
0.6931471805599453
2.4849066497880004
2.302585092994046
0.6931471805599453
1.0986122886681098
2.1972245773362196
1.0986122886681098
1.3862943611198906
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
0.6931471805599453
1.3862943611198906
0.6931471805599453
0.6931471805599453
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.6094379124341003
1.3862943611198906
1.791759469228055
2.4849066497880004
1.791759469228055
1.6094379124341003
0.6931471805599453
0.6931471805599453
0.6931471805599453
0.6931471805599453
0.6931471805599453
0.6931471805599453
0.6931471805599453
1.3862943611198906
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
2.302585092994046
1.0986122886681098
0.6931471805599453
0.6931471805599453
0.6931471805599453
0.6931471805599453
0.6931471805599453
1.0986122886681098
0.6931471805599453
0.6931471805599453
0.6931471805599453
1.0986122886681098
1.3862943611198906
2.4849066497880004
1.3862943611198906
1.0986122886681098
1.0986122886681098
1.3862943611198906
1.0986122886681098
2.4849066497880004
0.6931471805599453
0.6931471805599453
0.6931471805599453
1.791759469228055
1.6094379124341003
1.3862943611198906
1.0986122886681098
1.0986122886681098
1.791759469228055
1.9459101490553132
1.6094379124341003
2.3978952727983707
0.6931471805599453
0.6931471805599453
0.0
0.6931471805599453
1.9459101490553132
2.833213344056216
3.4339872044851463
1.791759469228055
2.6390573296152584
1.6094379124341003
1.3862943611198906
2.833213344056216
0.6931471805599453
0.6931471805599453
1.791759469228055
1.791759469228055
1.6094379124341003
1.3862943611198906
1.6094379124341003
1.3862943611198906
1.3862943611198906
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.6094379124341003
1.3862943611198906
1.3862943611198906
1.3862943611198906
1.0986122886681098
1.9459101490553132
0.6931471805599453
1.0986122886681098
0.6931471805599453
2.0794415416798357
2.1972245773362196
1.9459101490553132
1.3862943611198906
1.6094379124341003
1.3862943611198906
1.791759469228055
0.6931471805599453
1.3862943611198906
1.6094379124341003
2.5649493574615367
2.1972245773362196


==> new_plots/data/actions_between_resets_distribution_violin/gemini-2.5-pro.csv <==
value
0.0
2.1972245773362196
0.6931471805599453
2.1972245773362196
2.0794415416798357
1.791759469228055
2.1972245773362196
2.1972245773362196
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
2.0794415416798357
2.772588722239781
2.3978952727983707
3.295836866004329
4.406719247264253
0.6931471805599453
1.6094379124341003
1.0986122886681098
1.3862943611198906
1.3862943611198906
1.791759469228055
1.791759469228055
2.0794415416798357
2.0794415416798357
2.0794415416798357
2.0794415416798357
1.6094379124341003
1.0986122886681098
1.3862943611198906
1.3862943611198906
2.0794415416798357
1.6094379124341003
1.6094379124341003
2.0794415416798357
2.0794415416798357
2.0794415416798357
2.0794415416798357
2.0794415416798357
2.0794415416798357
2.0794415416798357
1.3862943611198906
2.0794415416798357
1.3862943611198906
1.3862943611198906
1.3862943611198906
1.3862943611198906
1.3862943611198906
1.3862943611198906
2.833213344056216
1.3862943611198906
1.791759469228055
1.791759469228055
1.3862943611198906
1.0986122886681098
1.3862943611198906
1.0986122886681098
1.6094379124341003
1.9459101490553132
1.6094379124341003
1.791759469228055
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.6094379124341003
1.3862943611198906
0.6931471805599453
3.258096538021482
1.9459101490553132
1.0986122886681098
1.791759469228055
1.9459101490553132
2.1972245773362196
2.1972245773362196
0.6931471805599453
2.833213344056216
1.0986122886681098
2.772588722239781
2.0794415416798357
2.0794415416798357
2.1972245773362196
2.70805020110221
2.0794415416798357
2.1972245773362196
2.4849066497880004
2.1972245773362196
1.791759469228055
1.791759469228055
1.9459101490553132
1.791759469228055
2.1972245773362196
2.833213344056216
2.833213344056216
1.6094379124341003
1.791759469228055
1.3862943611198906
1.0986122886681098
1.3862943611198906
1.791759469228055
1.3862943611198906
0.6931471805599453
1.9459101490553132
1.6094379124341003
2.302585092994046
1.791759469228055
2.302585092994046
2.5649493574615367
1.0986122886681098
1.0986122886681098
3.9318256327243257
3.6888794541139363
4.418840607796598
2.8903717578961645
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.3862943611198906
1.791759469228055
1.0986122886681098
1.3862943611198906
1.0986122886681098
1.3862943611198906
1.3862943611198906
1.3862943611198906
1.0986122886681098
1.6094379124341003
1.0986122886681098
0.6931471805599453
0.6931471805599453
1.3862943611198906
1.0986122886681098
1.791759469228055
1.791759469228055
1.3862943611198906
1.0986122886681098
0.6931471805599453
0.6931471805599453
0.6931471805599453
0.6931471805599453
1.3862943611198906
1.3862943611198906
1.3862943611198906
1.3862943611198906
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.791759469228055
1.3862943611198906
1.3862943611198906
1.3862943611198906
1.3862943611198906
1.791759469228055
1.3862943611198906
1.3862943611198906
1.3862943611198906
1.3862943611198906
1.3862943611198906
1.3862943611198906
1.3862943611198906
1.3862943611198906
1.3862943611198906
1.3862943611198906
1.9459101490553132
1.3862943611198906
1.3862943611198906
1.3862943611198906
1.3862943611198906
1.3862943611198906
1.0986122886681098
1.0986122886681098
1.3862943611198906
1.3862943611198906
1.3862943611198906
1.6094379124341003
1.3862943611198906
1.3862943611198906
1.3862943611198906
1.3862943611198906
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.3862943611198906
1.0986122886681098
1.3862943611198906
1.3862943611198906
1.3862943611198906
1.3862943611198906
1.9459101490553132
2.0794415416798357
1.6094379124341003
1.3862943611198906
1.3862943611198906
1.3862943611198906
1.3862943611198906
1.6094379124341003
0.6931471805599453
1.3862943611198906
1.3862943611198906
1.3862943611198906
1.3862943611198906
1.3862943611198906
1.3862943611198906
1.3862943611198906
1.3862943611198906
1.3862943611198906
1.0986122886681098
1.0986122886681098
1.3862943611198906
1.3862943611198906
1.3862943611198906
1.3862943611198906
1.3862943611198906
1.3862943611198906
1.3862943611198906
1.3862943611198906
1.3862943611198906
1.0986122886681098
1.3862943611198906
1.3862943611198906
1.3862943611198906
1.3862943611198906
1.3862943611198906
1.3862943611198906
1.3862943611198906
1.6094379124341003
1.3862943611198906
1.0986122886681098
1.9459101490553132
1.3862943611198906
1.0986122886681098
1.791759469228055
1.3862943611198906
1.3862943611198906
1.0986122886681098
1.3862943611198906
1.3862943611198906
1.3862943611198906
1.3862943611198906
1.3862943611198906
1.3862943611198906
1.3862943611198906
1.6094379124341003
0.6931471805599453
1.791759469228055
1.3862943611198906
1.6094379124341003
1.3862943611198906
1.3862943611198906
1.3862943611198906
1.0986122886681098
1.0986122886681098
1.6094379124341003
1.3862943611198906
1.6094379124341003
1.6094379124341003
1.3862943611198906
1.3862943611198906
1.0986122886681098
0.6931471805599453
1.0986122886681098
0.6931471805599453
0.6931471805599453
0.6931471805599453
2.4849066497880004
1.791759469228055
1.0986122886681098
2.0794415416798357
0.6931471805599453
0.6931471805599453
0.6931471805599453
0.6931471805599453
0.6931471805599453
1.0986122886681098
0.6931471805599453
0.6931471805599453
1.0986122886681098
0.6931471805599453
0.6931471805599453
1.3862943611198906
1.0986122886681098
1.3862943611198906
2.6390573296152584
1.0986122886681098
1.6094379124341003
1.791759469228055
1.791759469228055
1.9459101490553132
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.3862943611198906
1.0986122886681098
0.6931471805599453
1.0986122886681098
1.3862943611198906
1.0986122886681098
2.1972245773362196
0.6931471805599453
2.1972245773362196
1.3862943611198906
3.091042453358316
1.9459101490553132
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
2.0794415416798357
1.3862943611198906
2.3978952727983707
1.791759469228055
2.0794415416798357
0.6931471805599453
1.3862943611198906
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
0.0
1.0986122886681098
1.0986122886681098
0.6931471805599453
0.6931471805599453
0.6931471805599453
0.6931471805599453
2.1972245773362196
1.791759469228055
1.6094379124341003
1.6094379124341003
1.791759469228055
1.0986122886681098
1.0986122886681098
0.6931471805599453
1.0986122886681098
1.3862943611198906
1.0986122886681098
0.6931471805599453
0.6931471805599453
1.0986122886681098
1.0986122886681098
1.0986122886681098
0.6931471805599453
0.6931471805599453
0.6931471805599453
0.6931471805599453
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.9459101490553132
1.9459101490553132
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.9459101490553132
1.9459101490553132
1.791759469228055
2.3978952727983707
1.791759469228055
2.995732273553991
1.3862943611198906
2.70805020110221
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.3862943611198906
1.3862943611198906
1.3862943611198906
1.3862943611198906
1.0986122886681098
1.6094379124341003
2.1972245773362196
2.4849066497880004
1.6094379124341003
1.9459101490553132
1.3862943611198906
1.3862943611198906
1.3862943611198906
1.0986122886681098
1.9459101490553132
1.6094379124341003
1.6094379124341003
2.1972245773362196
1.0986122886681098
2.0794415416798357
1.0986122886681098
1.0986122886681098
1.6094379124341003
2.0794415416798357
1.9459101490553132
2.772588722239781
2.0794415416798357
1.6094379124341003


==> new_plots/data/actions_between_resets_distribution_violin/human.csv <==
value
3.9889840465642745
3.7376696182833684
1.3862943611198906
3.367295829986474
3.332204510175204
3.6375861597263857
1.3862943611198906
3.5263605246161616
4.7535901911063645
5.049856007249537
1.3862943611198906
0.6931471805599453
0.6931471805599453
0.6931471805599453
3.871201010907891
1.791759469228055
2.3978952727983707
1.3862943611198906
1.0986122886681098
3.367295829986474
1.791759469228055
1.791759469228055
1.0986122886681098
1.791759469228055
2.302585092994046
1.3862943611198906
1.791759469228055
1.0986122886681098
2.302585092994046
4.762173934797756
3.5263605246161616
3.6109179126442243
2.0794415416798357
3.258096538021482
3.4657359027997265
2.302585092994046
2.6390573296152584
3.828641396489095
2.4849066497880004
2.8903717578961645
2.0794415416798357
2.772588722239781
2.70805020110221
0.6931471805599453
0.6931471805599453
0.6931471805599453
0.6931471805599453
0.6931471805599453
0.6931471805599453
0.6931471805599453
0.6931471805599453
0.6931471805599453
0.6931471805599453
2.302585092994046
0.6931471805599453
0.6931471805599453
3.7612001156935624
2.9444389791664403
3.4011973816621555
2.1972245773362196
3.295836866004329
1.6094379124341003
3.1354942159291497
4.02535169073515
2.5649493574615367
2.772588722239781
1.0986122886681098
3.2188758248682006
2.772588722239781
1.0986122886681098
1.0986122886681098
2.5649493574615367
3.044522437723423
3.4657359027997265
1.0986122886681098
4.060443010546419
3.091042453358316
3.1780538303479458
2.1972245773362196
4.663439094112067
3.258096538021482
2.995732273553991
1.9459101490553132
1.9459101490553132
1.9459101490553132
2.0794415416798357
1.9459101490553132
4.499809670330265
3.258096538021482
2.302585092994046
2.5649493574615367
3.6635616461296463
2.3978952727983707
0.6931471805599453
2.4849066497880004
2.3978952727983707
2.70805020110221
2.1972245773362196
3.367295829986474
2.3978952727983707
2.8903717578961645
2.995732273553991
3.258096538021482
2.3978952727983707
1.9459101490553132
1.791759469228055
2.995732273553991
3.091042453358316
3.58351893845611
3.2188758248682006
2.9444389791664403
1.0986122886681098
1.6094379124341003
1.9459101490553132
2.8903717578961645
3.6109179126442243
3.4965075614664802
3.6375861597263857
2.5649493574615367
2.772588722239781
1.791759469228055
1.3862943611198906
1.0986122886681098
2.5649493574615367
3.091042453358316
3.4657359027997265
2.0794415416798357
1.6094379124341003
4.804021044733257
3.091042453358316
2.9444389791664403
3.5553480614894135
0.6931471805599453
1.0986122886681098
2.1972245773362196
1.3862943611198906
1.0986122886681098
1.9459101490553132
2.0794415416798357
2.70805020110221
1.9459101490553132
3.295836866004329
3.5553480614894135
2.0794415416798357
3.2188758248682006
4.356708826689592
3.1354942159291497
3.713572066704308
2.1972245773362196
2.833213344056216
3.4339872044851463
2.3978952727983707
1.6094379124341003
1.0986122886681098
2.70805020110221
3.6635616461296463
3.7376696182833684
2.995732273553991
2.70805020110221
4.04305126783455
1.3862943611198906
2.0794415416798357
2.4849066497880004
4.5217885770490405
3.2188758248682006
2.3978952727983707
1.3862943611198906
3.713572066704308
2.302585092994046
2.0794415416798357
4.007333185232471
3.2188758248682006
5.594711379601839
5.017279836814924
5.2574953720277815
2.5649493574615367
1.6094379124341003
2.772588722239781
3.044522437723423
2.8903717578961645
1.791759469228055
3.091042453358316
2.8903717578961645
2.302585092994046
2.0794415416798357
1.791759469228055
0.6931471805599453
0.6931471805599453
0.6931471805599453
0.6931471805599453
1.3862943611198906
1.0986122886681098
2.4849066497880004
0.6931471805599453
1.0986122886681098
0.6931471805599453
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.791759469228055
1.3862943611198906
4.653960350157523
4.867534450455582
4.143134726391533
2.9444389791664403
3.295836866004329
3.367295829986474
2.772588722239781
4.07753744390572
3.784189633918261
1.6094379124341003
2.302585092994046
1.791759469228055
3.044522437723423
3.044522437723423
3.9318256327243257
4.219507705176107
2.9444389791664403
2.302585092994046
1.9459101490553132
2.0794415416798357
3.8066624897703196
3.258096538021482
3.367295829986474
1.6094379124341003
2.6390573296152584
2.5649493574615367
2.1972245773362196
2.833213344056216
1.9459101490553132
1.0986122886681098
3.044522437723423
3.295836866004329
2.0794415416798357
2.302585092994046
1.791759469228055
4.276666119016055
2.302585092994046
5.342334251964811
5.424950017481403
3.044522437723423
4.465908118654584
3.5553480614894135
1.6094379124341003
3.4965075614664802
2.833213344056216
3.4657359027997265
2.302585092994046
2.1972245773362196
2.0794415416798357
4.248495242049359
3.5263605246161616
3.4339872044851463
3.5263605246161616
3.6888794541139363
2.70805020110221
3.828641396489095
4.6443908991413725
3.1354942159291497
3.8066624897703196
0.6931471805599453
3.1780538303479458
2.772588722239781
1.791759469228055
1.9459101490553132
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.3862943611198906
1.0986122886681098
2.9444389791664403
5.2832037287379885
4.007333185232471
3.044522437723423
2.8903717578961645
2.833213344056216
3.8066624897703196
3.044522437723423
3.713572066704308
2.5649493574615367
1.0986122886681098
4.07753744390572
4.143134726391533
2.6390573296152584
3.6109179126442243
2.8903717578961645
3.5263605246161616
2.302585092994046
4.007333185232471
1.3862943611198906
1.3862943611198906
3.044522437723423
1.0986122886681098
2.8903717578961645
2.4849066497880004
1.0986122886681098
0.6931471805599453
1.0986122886681098
3.970291913552122
2.1972245773362196
2.3978952727983707
2.4849066497880004
1.9459101490553132
2.3978952727983707
1.791759469228055
2.3978952727983707
2.9444389791664403
3.58351893845611
3.332204510175204
3.1780538303479458
2.8903717578961645
0.6931471805599453
0.6931471805599453
2.6390573296152584
1.6094379124341003
1.6094379124341003
1.6094379124341003
1.9459101490553132
1.791759469228055
1.3862943611198906
1.791759469228055
2.1972245773362196
1.6094379124341003
1.791759469228055
1.0986122886681098
1.6094379124341003
1.0986122886681098
1.6094379124341003
1.0986122886681098
2.0794415416798357
2.9444389791664403
4.290459441148391
4.77912349311153
5.214935757608986
4.174387269895637
2.70805020110221
3.9512437185814275
4.6913478822291435
3.5553480614894135
2.6390573296152584
1.0986122886681098
3.2188758248682006
2.9444389791664403
3.1780538303479458
3.1780538303479458
2.833213344056216
1.6094379124341003
2.70805020110221
2.0794415416798357
1.6094379124341003
2.1972245773362196
3.58351893845611
2.302585092994046
2.0794415416798357
1.0986122886681098
1.3862943611198906
1.791759469228055
1.3862943611198906
1.6094379124341003
3.1780538303479458
3.7612001156935624
3.367295829986474
2.70805020110221
4.3694478524670215
5.8971538676367405
3.332204510175204
2.833213344056216
1.3862943611198906
1.0986122886681098
0.6931471805599453
0.6931471805599453
3.044522437723423
0.6931471805599453
1.6094379124341003
2.3978952727983707
2.0794415416798357
2.70805020110221
3.295836866004329
2.9444389791664403
1.6094379124341003
3.4011973816621555
2.833213344056216
2.1972245773362196
4.356708826689592
3.4339872044851463
3.713572066704308
2.302585092994046
2.0794415416798357
1.9459101490553132
2.302585092994046
1.0986122886681098
2.302585092994046
3.871201010907891
2.302585092994046
2.4849066497880004
2.0794415416798357
2.302585092994046
2.5649493574615367
2.302585092994046
2.3978952727983707
1.3862943611198906
2.302585092994046
2.302585092994046
2.0794415416798357
2.9444389791664403
2.9444389791664403
2.70805020110221
2.8903717578961645
3.6635616461296463
4.6443908991413725
3.5263605246161616
1.9459101490553132
3.6375861597263857
2.302585092994046
2.3978952727983707
1.0986122886681098
2.8903717578961645
2.3978952727983707
1.0986122886681098
2.0794415416798357
3.4965075614664802
2.1972245773362196
2.5649493574615367
3.5553480614894135
2.0794415416798357
1.791759469228055
0.6931471805599453
0.6931471805599453
2.302585092994046
2.9444389791664403
2.8903717578961645
4.0943445622221
5.5254529391317835
2.0794415416798357
1.0986122886681098
4.189654742026425
3.4657359027997265
4.553876891600541
2.5649493574615367
3.784189633918261
3.4339872044851463
4.110873864173311
3.258096538021482
3.2188758248682006
2.0794415416798357
0.6931471805599453
0.6931471805599453
3.044522437723423
2.995732273553991
2.1972245773362196
1.791759469228055
1.0986122886681098
2.3978952727983707
0.6931471805599453
1.0986122886681098
1.6094379124341003
1.6094379124341003
1.0986122886681098
1.3862943611198906
1.9459101490553132
3.258096538021482
1.791759469228055
1.791759469228055
5.075173815233827
1.3862943611198906
0.6931471805599453
1.0986122886681098
4.1588830833596715
3.9512437185814275
6.363028103540465
1.9459101490553132
3.4339872044851463
4.418840607796598
4.532599493153256
2.6390573296152584
1.9459101490553132
2.1972245773362196
4.3694478524670215
5.214935757608986
2.302585092994046
2.302585092994046
1.3862943611198906
3.091042453358316
1.3862943611198906
1.3862943611198906
1.3862943611198906
1.9459101490553132
5.075173815233827
3.6375861597263857
1.3862943611198906
5.075173815233827
3.784189633918261
3.091042453358316
4.867534450455582
2.70805020110221
2.3978952727983707
3.828641396489095
2.70805020110221
1.6094379124341003
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.0986122886681098
4.060443010546419
2.3978952727983707
3.6375861597263857
3.970291913552122
3.044522437723423
0.6931471805599453
3.4011973816621555
2.772588722239781
3.713572066704308
2.833213344056216
2.995732273553991
2.833213344056216
2.772588722239781
2.302585092994046
3.7376696182833684
3.5553480614894135
4.04305126783455
6.180016653652572
2.5649493574615367
2.995732273553991
3.044522437723423
3.6635616461296463
4.204692619390966
0.6931471805599453
0.6931471805599453
1.3862943611198906
1.3862943611198906
2.4849066497880004
3.044522437723423
3.4657359027997265
5.187385805840755
4.204692619390966
3.4965075614664802
0.6931471805599453
1.9459101490553132
1.0986122886681098
3.258096538021482
1.9459101490553132
3.4657359027997265
3.4011973816621555
3.367295829986474
2.833213344056216
1.0986122886681098
1.791759469228055
1.6094379124341003
2.833213344056216
2.4849066497880004
0.6931471805599453
2.995732273553991
0.6931471805599453
1.791759469228055
3.4011973816621555
4.3694478524670215
2.8903717578961645
3.4011973816621555
2.772588722239781
1.9459101490553132
2.302585092994046
2.0794415416798357
2.302585092994046
0.6931471805599453
2.3978952727983707
2.1972245773362196
2.0794415416798357
2.4849066497880004
3.2188758248682006
0.6931471805599453
0.6931471805599453
0.6931471805599453
0.6931471805599453
1.0986122886681098
3.6888794541139363
0.6931471805599453
0.6931471805599453
1.791759469228055
3.8066624897703196
2.0794415416798357
2.4849066497880004
1.3862943611198906
3.8918202981106265
3.5553480614894135
4.574710978503383
1.0986122886681098
0.6931471805599453
2.833213344056216
1.9459101490553132
2.1972245773362196
4.356708826689592
3.367295829986474
3.9512437185814275
3.58351893845611
3.5553480614894135
4.653960350157523
2.0794415416798357


==> new_plots/data/actions_between_resets_distribution_violin/o3.csv <==
value
1.3862943611198906
1.3862943611198906
0.6931471805599453
0.0
1.0986122886681098
1.791759469228055
0.6931471805599453
0.0
1.0986122886681098
1.0986122886681098
1.6094379124341003
0.6931471805599453
1.9459101490553132
1.3862943611198906
0.6931471805599453
0.6931471805599453
0.0
1.0986122886681098
1.0986122886681098
0.0
0.6931471805599453
1.3862943611198906
2.1972245773362196
1.9459101490553132
2.0794415416798357
0.6931471805599453
1.6094379124341003
2.0794415416798357
2.3978952727983707
1.6094379124341003
1.3862943611198906
1.9459101490553132
2.0794415416798357
2.302585092994046
1.0986122886681098
1.3862943611198906
0.6931471805599453
1.6094379124341003
2.0794415416798357
0.6931471805599453
2.302585092994046
1.9459101490553132
1.0986122886681098
1.3862943611198906
0.0
1.0986122886681098
0.0
1.0986122886681098
1.6094379124341003
1.3862943611198906
0.6931471805599453
0.6931471805599453
1.0986122886681098
0.6931471805599453
0.0
1.0986122886681098
1.9459101490553132
1.6094379124341003
1.9459101490553132
1.791759469228055
1.791759469228055
2.0794415416798357
1.791759469228055
0.0
0.0
1.3862943611198906
1.6094379124341003
1.6094379124341003
1.0986122886681098
0.6931471805599453
1.0986122886681098
1.0986122886681098
1.0986122886681098
1.3862943611198906
1.0986122886681098
1.3862943611198906
1.791759469228055
1.791759469228055
1.3862943611198906
0.0
0.6931471805599453
0.6931471805599453
0.0
0.6931471805599453
1.0986122886681098
1.791759469228055
1.791759469228055
1.9459101490553132
0.0
2.4849066497880004
0.0
1.3862943611198906
1.6094379124341003
1.791759469228055
1.0986122886681098
1.9459101490553132
0.6931471805599453
1.6094379124341003
0.0
1.0986122886681098
1.6094379124341003
1.791759469228055
0.0
1.791759469228055
1.0986122886681098
0.6931471805599453
0.0
0.0
1.3862943611198906
0.6931471805599453
0.6931471805599453
0.0
0.6931471805599453
1.0986122886681098
0.0
1.0986122886681098
0.0
1.3862943611198906
2.0794415416798357
2.302585092994046
1.6094379124341003
1.3862943611198906
1.791759469228055
1.3862943611198906
1.3862943611198906
1.0986122886681098
1.791759469228055
2.995732273553991
0.6931471805599453
1.791759469228055
0.0
1.0986122886681098
1.6094379124341003
0.6931471805599453
0.0
1.3862943611198906
1.0986122886681098
1.0986122886681098
1.791759469228055
0.6931471805599453
1.3862943611198906
0.6931471805599453
0.0
1.0986122886681098
2.1972245773362196
1.6094379124341003
0.0
1.9459101490553132
1.3862943611198906
1.6094379124341003
1.6094379124341003
1.3862943611198906
1.6094379124341003
2.5649493574615367


==> new_plots/data/actions_between_resets_distribution_violin/qwen3-235b-a22b-thinking-2507.csv <==
value
2.4849066497880004
3.2188758248682006
2.772588722239781
1.9459101490553132
2.0794415416798357
1.791759469228055
1.9459101490553132
1.3862943611198906
1.6094379124341003
1.6094379124341003
1.791759469228055
1.3862943611198906
1.0986122886681098
1.791759469228055
1.0986122886681098
1.6094379124341003
1.0986122886681098
1.0986122886681098
2.302585092994046
2.1972245773362196
1.0986122886681098
2.0794415416798357
1.791759469228055
2.0794415416798357
2.3978952727983707
2.1972245773362196
2.1972245773362196
1.3862943611198906
2.3978952727983707
1.9459101490553132
1.9459101490553132
1.791759469228055
1.6094379124341003
1.3862943611198906
1.3862943611198906
2.6390573296152584
3.1354942159291497
2.8903717578961645
2.70805020110221
2.6390573296152584
2.70805020110221
1.0986122886681098
0.0
0.0
1.9459101490553132
1.9459101490553132
2.0794415416798357
2.5649493574615367


==> new_plots/data/actions_between_resets_exploded.csv <==
task_id,environment,task_type,score,source,user_id,study_id,interaction_length,resets,left,right,up,down,click,interactive_duration,test_duration,test_time,normalized_difficulty,coverage_ratio,test_steps,actions_between_resets
HSRZ2,76Z75,planning,1.0,human,686fda0d2daea735e302d0ed,686fd0f891e5e0ee88d68ba5,87,2,18,10,4,10,43,149.91,7.558,7.558,-1.886348554958958,1.0,,53
D92N5,B8AKZ,planning,1.0,human,686fda0d2daea735e302d0ed,686fd0f891e5e0ee88d68ba5,72,2,9,13,12,18,18,70.055,10.572,10.572,1.239941231383981,1.0,,41
Q42JF,83WKQ,planning,1.0,human,686fda19f7fc41a7cd496ed7,686fd0f891e5e0ee88d68ba5,18,2,0,0,0,0,16,38.831,139.181,139.181,0.4583687847982463,1.0,,3
Q42JF,83WKQ,planning,1.0,human,686fda3d49b23987471a179a,686fd0f891e5e0ee88d68ba5,56,2,14,11,12,14,3,52.9085,123.104,123.104,-1.1047761083732233,1.0,,28
2MF5W,QQM74,planning,1.0,human,686fda7bec80f4c156203587,686fd0f891e5e0ee88d68ba5,80,3,4,3,4,4,62,81.811,1.898,1.898,-0.3232036617874885,1.0,,27
2MF5W,QQM74,planning,1.0,human,686fda7bec80f4c156203587,686fd0f891e5e0ee88d68ba5,80,3,4,3,4,4,62,81.811,1.898,1.898,-0.3232036617874885,1.0,,37
VSPV3,7VKTD,planning,1.0,human,686fda7bec80f4c156203587,686fd0f891e5e0ee88d68ba5,41,3,8,5,9,4,12,96.831,19.6155,19.6155,-1.886348554958958,1.0,,3
VSPV3,7VKTD,planning,1.0,human,686fda7bec80f4c156203587,686fd0f891e5e0ee88d68ba5,41,3,8,5,9,4,12,96.831,19.6155,19.6155,-1.886348554958958,1.0,,33
D92N5,B8AKZ,planning,1.0,human,686fda7bec80f4c156203587,686fd0f891e5e0ee88d68ba5,124,2,13,12,10,6,81,147.359,9.469,9.469,0.4583687847982463,1.0,,115
76XFY,9F8AJ,planning,1.0,human,686fda856eb5d827cff34008,686fd0f891e5e0ee88d68ba5,204,2,43,30,19,14,96,126.507,15.595,15.595,0.4583687847982463,1.0,,155
C4QF6,3J4Z7,planning,1.0,human,686fda856eb5d827cff34008,686fd0f891e5e0ee88d68ba5,20,5,0,0,0,0,15,20.293,3.698,3.698,0.4583687847982463,1.0,,3
C4QF6,3J4Z7,planning,1.0,human,686fda856eb5d827cff34008,686fd0f891e5e0ee88d68ba5,20,5,0,0,0,0,15,20.293,3.698,3.698,0.4583687847982463,1.0,,1
C4QF6,3J4Z7,planning,1.0,human,686fda856eb5d827cff34008,686fd0f891e5e0ee88d68ba5,20,5,0,0,0,0,15,20.293,3.698,3.698,0.4583687847982463,1.0,,1
C4QF6,3J4Z7,planning,1.0,human,686fda856eb5d827cff34008,686fd0f891e5e0ee88d68ba5,20,5,0,0,0,0,15,20.293,3.698,3.698,0.4583687847982463,1.0,,1
TSERE,DQ8GC,planning,1.0,human,686fda856eb5d827cff34008,686fd0f891e5e0ee88d68ba5,64,2,15,14,8,8,17,24.983,19.249,19.249,-0.3232036617874885,1.0,,47
C4QF6,3J4Z7,planning,1.0,human,686fdab65c55ac087ded75d4,686fd0f891e5e0ee88d68ba5,14,2,1,1,3,3,4,33.511,19.942,19.942,,1.0,,5
D92N5,B8AKZ,planning,1.0,human,686fdab65c55ac087ded75d4,686fd0f891e5e0ee88d68ba5,60,5,9,8,6,8,24,174.079,16.717,16.717,,1.0,,10
D92N5,B8AKZ,planning,1.0,human,686fdab65c55ac087ded75d4,686fd0f891e5e0ee88d68ba5,60,5,9,8,6,8,24,174.079,16.717,16.717,,1.0,,3
D92N5,B8AKZ,planning,1.0,human,686fdab65c55ac087ded75d4,686fd0f891e5e0ee88d68ba5,60,5,9,8,6,8,24,174.079,16.717,16.717,,1.0,,2
D92N5,B8AKZ,planning,1.0,human,686fdab65c55ac087ded75d4,686fd0f891e5e0ee88d68ba5,60,5,9,8,6,8,24,174.079,16.717,16.717,,1.0,,28
2MF5W,QQM74,planning,1.0,human,686fdaf134a16302c77f4c2f,686fd0f891e5e0ee88d68ba5,63,10,12,10,17,13,1,78.31,10.628,10.628,-0.3232036617874885,0.8333333333333334,,5
2MF5W,QQM74,planning,1.0,human,686fdaf134a16302c77f4c2f,686fd0f891e5e0ee88d68ba5,63,10,12,10,17,13,1,78.31,10.628,10.628,-0.3232036617874885,0.8333333333333334,,5
2MF5W,QQM74,planning,1.0,human,686fdaf134a16302c77f4c2f,686fd0f891e5e0ee88d68ba5,63,10,12,10,17,13,1,78.31,10.628,10.628,-0.3232036617874885,0.8333333333333334,,2
2MF5W,QQM74,planning,1.0,human,686fdaf134a16302c77f4c2f,686fd0f891e5e0ee88d68ba5,63,10,12,10,17,13,1,78.31,10.628,10.628,-0.3232036617874885,0.8333333333333334,,5
2MF5W,QQM74,planning,1.0,human,686fdaf134a16302c77f4c2f,686fd0f891e5e0ee88d68ba5,63,10,12,10,17,13,1,78.31,10.628,10.628,-0.3232036617874885,0.8333333333333334,,9
2MF5W,QQM74,planning,1.0,human,686fdaf134a16302c77f4c2f,686fd0f891e5e0ee88d68ba5,63,10,12,10,17,13,1,78.31,10.628,10.628,-0.3232036617874885,0.8333333333333334,,3
2MF5W,QQM74,planning,1.0,human,686fdaf134a16302c77f4c2f,686fd0f891e5e0ee88d68ba5,63,10,12,10,17,13,1,78.31,10.628,10.628,-0.3232036617874885,0.8333333333333334,,5
2MF5W,QQM74,planning,1.0,human,686fdaf134a16302c77f4c2f,686fd0f891e5e0ee88d68ba5,63,10,12,10,17,13,1,78.31,10.628,10.628,-0.3232036617874885,0.8333333333333334,,2
2MF5W,QQM74,planning,1.0,human,686fdaf134a16302c77f4c2f,686fd0f891e5e0ee88d68ba5,63,10,12,10,17,13,1,78.31,10.628,10.628,-0.3232036617874885,0.8333333333333334,,9
Y59YE,N2NTD,planning,1.0,human,686fdaf134a16302c77f4c2f,686fd0f891e5e0ee88d68ba5,206,5,51,45,71,2,32,139.361,11.277,11.277,-1.1047761083732233,1.0,,116
Y59YE,N2NTD,planning,1.0,human,686fdaf134a16302c77f4c2f,686fd0f891e5e0ee88d68ba5,206,5,51,45,71,2,32,139.361,11.277,11.277,-1.1047761083732233,1.0,,33
Y59YE,N2NTD,planning,1.0,human,686fdaf134a16302c77f4c2f,686fd0f891e5e0ee88d68ba5,206,5,51,45,71,2,32,139.361,11.277,11.277,-1.1047761083732233,1.0,,36
Y59YE,N2NTD,planning,1.0,human,686fdaf134a16302c77f4c2f,686fd0f891e5e0ee88d68ba5,206,5,51,45,71,2,32,139.361,11.277,11.277,-1.1047761083732233,1.0,,7
FZAXR,BT2KZ,planning,1.0,human,686fdb1185b1dca3cd229d50,686fd0f891e5e0ee88d68ba5,83,3,4,6,5,13,52,100.932,18.5455,18.5455,-0.3232036617874885,1.0,,25
FZAXR,BT2KZ,planning,1.0,human,686fdb1185b1dca3cd229d50,686fd0f891e5e0ee88d68ba5,83,3,4,6,5,13,52,100.932,18.5455,18.5455,-0.3232036617874885,1.0,,31
FYTZ6,4CKC2,planning,1.0,human,686fdb1185b1dca3cd229d50,686fd0f891e5e0ee88d68ba5,64,3,3,1,4,3,50,80.723,23.166,23.166,-0.3232036617874885,1.0,,9
FYTZ6,4CKC2,planning,1.0,human,686fdb1185b1dca3cd229d50,686fd0f891e5e0ee88d68ba5,64,3,3,1,4,3,50,80.723,23.166,23.166,-0.3232036617874885,1.0,,13
Y59YE,N2NTD,planning,1.0,human,686fdb2b0b573c1d4b705423,686fd0f891e5e0ee88d68ba5,99,3,33,25,24,2,12,83.8265,25.296,25.296,0.4583687847982463,1.0,,45
Y59YE,N2NTD,planning,1.0,human,686fdb2b0b573c1d4b705423,686fd0f891e5e0ee88d68ba5,99,3,33,25,24,2,12,83.8265,25.296,25.296,0.4583687847982463,1.0,,11
P88J5,N59TE,planning,1.0,human,686fdb3b7b7d64555cae56a2,686fd0f891e5e0ee88d68ba5,27,2,0,0,0,0,25,37.307,38.541,38.541,-1.1047761083732233,1.0,,17
XKZMV,F5W3N,planning,1.0,human,686fdb43dc54de23ac8fac00,686fd0f891e5e0ee88d68ba5,32,3,7,17,0,4,1,95.519,56.494,56.494,-1.1047761083732233,0.7142857142857143,,7
XKZMV,F5W3N,planning,1.0,human,686fdb43dc54de23ac8fac00,686fd0f891e5e0ee88d68ba5,32,3,7,17,0,4,1,95.519,56.494,56.494,-1.1047761083732233,0.7142857142857143,,15
FZAXR,BT2KZ,planning,1.0,human,686fdb457937f3af0ccb5779,686fd0f891e5e0ee88d68ba5,51,15,2,2,2,2,28,136.2845,38.091,38.091,,1.0,,14
FZAXR,BT2KZ,planning,1.0,human,686fdb457937f3af0ccb5779,686fd0f891e5e0ee88d68ba5,51,15,2,2,2,2,28,136.2845,38.091,38.091,,1.0,,1
FZAXR,BT2KZ,planning,1.0,human,686fdb457937f3af0ccb5779,686fd0f891e5e0ee88d68ba5,51,15,2,2,2,2,28,136.2845,38.091,38.091,,1.0,,1
FZAXR,BT2KZ,planning,1.0,human,686fdb457937f3af0ccb5779,686fd0f891e5e0ee88d68ba5,51,15,2,2,2,2,28,136.2845,38.091,38.091,,1.0,,1
FZAXR,BT2KZ,planning,1.0,human,686fdb457937f3af0ccb5779,686fd0f891e5e0ee88d68ba5,51,15,2,2,2,2,28,136.2845,38.091,38.091,,1.0,,1
FZAXR,BT2KZ,planning,1.0,human,686fdb457937f3af0ccb5779,686fd0f891e5e0ee88d68ba5,51,15,2,2,2,2,28,136.2845,38.091,38.091,,1.0,,1
FZAXR,BT2KZ,planning,1.0,human,686fdb457937f3af0ccb5779,686fd0f891e5e0ee88d68ba5,51,15,2,2,2,2,28,136.2845,38.091,38.091,,1.0,,1
FZAXR,BT2KZ,planning,1.0,human,686fdb457937f3af0ccb5779,686fd0f891e5e0ee88d68ba5,51,15,2,2,2,2,28,136.2845,38.091,38.091,,1.0,,1
FZAXR,BT2KZ,planning,1.0,human,686fdb457937f3af0ccb5779,686fd0f891e5e0ee88d68ba5,51,15,2,2,2,2,28,136.2845,38.091,38.091,,1.0,,1
FZAXR,BT2KZ,planning,1.0,human,686fdb457937f3af0ccb5779,686fd0f891e5e0ee88d68ba5,51,15,2,2,2,2,28,136.2845,38.091,38.091,,1.0,,1
FZAXR,BT2KZ,planning,1.0,human,686fdb457937f3af0ccb5779,686fd0f891e5e0ee88d68ba5,51,15,2,2,2,2,28,136.2845,38.091,38.091,,1.0,,1
FZAXR,BT2KZ,planning,1.0,human,686fdb457937f3af0ccb5779,686fd0f891e5e0ee88d68ba5,51,15,2,2,2,2,28,136.2845,38.091,38.091,,1.0,,9
FZAXR,BT2KZ,planning,1.0,human,686fdb457937f3af0ccb5779,686fd0f891e5e0ee88d68ba5,51,15,2,2,2,2,28,136.2845,38.091,38.091,,1.0,,1
FZAXR,BT2KZ,planning,1.0,human,686fdb457937f3af0ccb5779,686fd0f891e5e0ee88d68ba5,51,15,2,2,2,2,28,136.2845,38.091,38.091,,1.0,,1
76XFY,9F8AJ,planning,1.0,human,686fdb457937f3af0ccb5779,686fd0f891e5e0ee88d68ba5,109,5,1,1,3,1,98,204.4355,20.013,20.013,,1.0,,42
76XFY,9F8AJ,planning,1.0,human,686fdb457937f3af0ccb5779,686fd0f891e5e0ee88d68ba5,109,5,1,1,3,1,98,204.4355,20.013,20.013,,1.0,,18
76XFY,9F8AJ,planning,1.0,human,686fdb457937f3af0ccb5779,686fd0f891e5e0ee88d68ba5,109,5,1,1,3,1,98,204.4355,20.013,20.013,,1.0,,29
76XFY,9F8AJ,planning,1.0,human,686fdb457937f3af0ccb5779,686fd0f891e5e0ee88d68ba5,109,5,1,1,3,1,98,204.4355,20.013,20.013,,1.0,,8
XKZMV,F5W3N,planning,1.0,human,686fdb5892639b77ca0961ce,686fd0f891e5e0ee88d68ba5,44,3,20,14,5,0,2,43.388,16.313,16.313,0.4583687847982463,0.8571428571428571,,26
XKZMV,F5W3N,planning,1.0,human,686fdb5892639b77ca0961ce,686fd0f891e5e0ee88d68ba5,44,3,20,14,5,0,2,43.388,16.313,16.313,0.4583687847982463,0.8571428571428571,,4
72QEN,7WWW9,change_detection,1.0,human,686ffd0367303474b68aa83a,686feb8d12add379b436cf4d,73,2,17,20,11,19,4,33.425,32.665,32.665,-0.3232036617874885,0.75,,22
9VJMC,7VKTD,change_detection,1.0,human,686ffd04c5901c2bc4e74c76,686feb8d12add379b436cf4d,60,2,10,10,19,19,0,58.718,25.886,25.886,-1.886348554958958,1.0,,55
KRMMJ,4CKC2,change_detection,1.0,human,686ffd099f387c401f646945,686feb8d12add379b436cf4d,53,3,1,1,1,1,46,121.794,64.19,64.19,,1.0,,12
KRMMJ,4CKC2,change_detection,1.0,human,686ffd099f387c401f646945,686feb8d12add379b436cf4d,53,3,1,1,1,1,46,121.794,64.19,64.19,,1.0,,15
YJAV6,QQM74,change_detection,1.0,human,686ffd1c4f24f3908719431c,686feb8d12add379b436cf4d,64,6,15,13,6,6,18,50.657,31.111,31.111,0.4583687847982463,1.0,,2
YJAV6,QQM74,change_detection,1.0,human,686ffd1c4f24f3908719431c,686feb8d12add379b436cf4d,64,6,15,13,6,6,18,50.657,31.111,31.111,0.4583687847982463,1.0,,24
YJAV6,QQM74,change_detection,1.0,human,686ffd1c4f24f3908719431c,686feb8d12add379b436cf4d,64,6,15,13,6,6,18,50.657,31.111,31.111,0.4583687847982463,1.0,,15
YJAV6,QQM74,change_detection,1.0,human,686ffd1c4f24f3908719431c,686feb8d12add379b436cf4d,64,6,15,13,6,6,18,50.657,31.111,31.111,0.4583687847982463,1.0,,2
YJAV6,QQM74,change_detection,1.0,human,686ffd1c4f24f3908719431c,686feb8d12add379b436cf4d,64,6,15,13,6,6,18,50.657,31.111,31.111,0.4583687847982463,1.0,,2
YJAV6,QQM74,change_detection,1.0,human,686ffd4932cac3a907b84171,686feb8d12add379b436cf4d,41,3,6,5,6,13,8,35.287,22.07,22.07,1.239941231383981,1.0,,12
YJAV6,QQM74,change_detection,1.0,human,686ffd4932cac3a907b84171,686feb8d12add379b436cf4d,41,3,6,5,6,13,8,35.287,22.07,22.07,1.239941231383981,1.0,,20
PZTV6,N59TE,change_detection,1.0,human,686ffd52b17d76c97f621914,686feb8d12add379b436cf4d,52,3,5,4,6,5,29,79.87,51.135,51.135,-0.3232036617874885,1.0,,31
PZTV6,N59TE,change_detection,1.0,human,686ffd52b17d76c97f621914,686feb8d12add379b436cf4d,52,3,5,4,6,5,29,79.87,51.135,51.135,-0.3232036617874885,1.0,,2
8VXSP,236VK,change_detection,1.0,human,686ffd52b17d76c97f621914,686feb8d12add379b436cf4d,126,5,13,9,32,25,42,82.837,44.317,44.317,-0.3232036617874885,1.0,,57
8VXSP,236VK,change_detection,1.0,human,686ffd52b17d76c97f621914,686feb8d12add379b436cf4d,126,5,13,9,32,25,42,82.837,44.317,44.317,-0.3232036617874885,1.0,,21
8VXSP,236VK,change_detection,1.0,human,686ffd52b17d76c97f621914,686feb8d12add379b436cf4d,126,5,13,9,32,25,42,82.837,44.317,44.317,-0.3232036617874885,1.0,,23
8VXSP,236VK,change_detection,1.0,human,686ffd52b17d76c97f621914,686feb8d12add379b436cf4d,126,5,13,9,32,25,42,82.837,44.317,44.317,-0.3232036617874885,1.0,,8
FYKYT,YS322,change_detection,1.0,human,686ffd7f394e3c50714914ca,686feb8d12add379b436cf4d,279,2,4,4,5,4,260,206.8185,71.933,71.933,-1.886348554958958,1.0,,105
EAXXT,9F8AJ,change_detection,1.0,human,686ffd7f394e3c50714914ca,686feb8d12add379b436cf4d,93,8,2,3,2,2,76,132.928,37.246,37.246,-0.3232036617874885,1.0,,25
EAXXT,9F8AJ,change_detection,1.0,human,686ffd7f394e3c50714914ca,686feb8d12add379b436cf4d,93,8,2,3,2,2,76,132.928,37.246,37.246,-0.3232036617874885,1.0,,19
EAXXT,9F8AJ,change_detection,1.0,human,686ffd7f394e3c50714914ca,686feb8d12add379b436cf4d,93,8,2,3,2,2,76,132.928,37.246,37.246,-0.3232036617874885,1.0,,6
EAXXT,9F8AJ,change_detection,1.0,human,686ffd7f394e3c50714914ca,686feb8d12add379b436cf4d,93,8,2,3,2,2,76,132.928,37.246,37.246,-0.3232036617874885,1.0,,6
EAXXT,9F8AJ,change_detection,1.0,human,686ffd7f394e3c50714914ca,686feb8d12add379b436cf4d,93,8,2,3,2,2,76,132.928,37.246,37.246,-0.3232036617874885,1.0,,6
EAXXT,9F8AJ,change_detection,1.0,human,686ffd7f394e3c50714914ca,686feb8d12add379b436cf4d,93,8,2,3,2,2,76,132.928,37.246,37.246,-0.3232036617874885,1.0,,7
EAXXT,9F8AJ,change_detection,1.0,human,686ffd7f394e3c50714914ca,686feb8d12add379b436cf4d,93,8,2,3,2,2,76,132.928,37.246,37.246,-0.3232036617874885,1.0,,6
2RQQE,DQ8GC,change_detection,1.0,human,686ffd7f394e3c50714914ca,686feb8d12add379b436cf4d,127,4,14,10,21,28,50,92.755,21.451,21.451,-1.1047761083732233,1.0,,89
2RQQE,DQ8GC,change_detection,1.0,human,686ffd7f394e3c50714914ca,686feb8d12add379b436cf4d,127,4,14,10,21,28,50,92.755,21.451,21.451,-1.1047761083732233,1.0,,25
2RQQE,DQ8GC,change_detection,1.0,human,686ffd7f394e3c50714914ca,686feb8d12add379b436cf4d,127,4,14,10,21,28,50,92.755,21.451,21.451,-1.1047761083732233,1.0,,9
PZTV6,N59TE,change_detection,1.0,human,686ffd81db8a82f342337efb,686feb8d12add379b436cf4d,54,3,3,4,1,1,42,52.9875,26.659,26.659,,1.0,,12
PZTV6,N59TE,change_detection,1.0,human,686ffd81db8a82f342337efb,686feb8d12add379b436cf4d,54,3,3,4,1,1,42,52.9875,26.659,26.659,,1.0,,38
KRMMJ,4CKC2,change_detection,1.0,human,686ffd82fe42d33dd1c4ba49,686feb8d12add379b436cf4d,34,4,0,0,0,0,30,58.693,55.628,55.628,0.4583687847982463,1.0,,10
KRMMJ,4CKC2,change_detection,1.0,human,686ffd82fe42d33dd1c4ba49,686feb8d12add379b436cf4d,34,4,0,0,0,0,30,58.693,55.628,55.628,0.4583687847982463,1.0,,1
KRMMJ,4CKC2,change_detection,1.0,human,686ffd82fe42d33dd1c4ba49,686feb8d12add379b436cf4d,34,4,0,0,0,0,30,58.693,55.628,55.628,0.4583687847982463,1.0,,11
8VXSP,236VK,change_detection,1.0,human,686ffd85bd1d1c90cb2f89ac,686feb8d12add379b436cf4d,66,4,0,1,43,10,8,60.109,12.736,12.736,0.4583687847982463,1.0,,10
8VXSP,236VK,change_detection,1.0,human,686ffd85bd1d1c90cb2f89ac,686feb8d12add379b436cf4d,66,4,0,1,43,10,8,60.109,12.736,12.736,0.4583687847982463,1.0,,14
8VXSP,236VK,change_detection,1.0,human,686ffd85bd1d1c90cb2f89ac,686feb8d12add379b436cf4d,66,4,0,1,43,10,8,60.109,12.736,12.736,0.4583687847982463,1.0,,8
FYKYT,YS322,change_detection,1.0,human,686ffd9f390d45746aa4c6d7,686feb8d12add379b436cf4d,54,2,1,1,2,1,47,50.9065,37.981,37.981,,1.0,,28
8VXSP,236VK,change_detection,1.0,human,686fff02b17d76c97f6219b9,686feb8d12add379b436cf4d,43,3,1,3,16,9,11,48.21,28.354,28.354,0.4583687847982463,1.0,,10
8VXSP,236VK,change_detection,1.0,human,686fff02b17d76c97f6219b9,686feb8d12add379b436cf4d,43,3,1,3,16,9,11,48.21,28.354,28.354,0.4583687847982463,1.0,,17
JZG6F,XHGKQ,change_detection,1.0,human,6870005801a743e49baf465e,686feb8d12add379b436cf4d,30,2,5,8,5,10,0,80.207,28.98,28.98,-0.3232036617874885,1.0,,19
9VJMC,7VKTD,change_detection,1.0,human,6870025e520718ad8c705d1e,686feb8d12add379b436cf4d,52,2,10,10,9,12,9,48.0995,33.736,33.736,-0.3232036617874885,1.0,,25
GWBHF,JXQAW,planning,1.0,human,6871173df12f0827a4d20775,68701a53ee2d83724f46c65c,28,3,0,0,0,0,25,41.201,16.028,16.028,-0.3232036617874885,1.0,,10
GWBHF,JXQAW,planning,1.0,human,6871173df12f0827a4d20775,68701a53ee2d83724f46c65c,28,3,0,0,0,0,25,41.201,16.028,16.028,-0.3232036617874885,1.0,,6
AGBHS,6JVMF,planning,1.0,human,68711746beb872cd73c0e3d9,68701a53ee2d83724f46c65c,10,2,2,1,2,1,2,62.784,22.227,22.227,1.239941231383981,1.0,,5
Q6T8B,27JBD,planning,1.0,human,687117591cc4d04d124b4a9c,68701a53ee2d83724f46c65c,30,2,3,4,1,2,18,22.018,14.062,14.062,-1.886348554958958,1.0,,19
MCS9F,VQJH6,planning,1.0,human,68711783154eb54a6ff6fcad,68701a53ee2d83724f46c65c,34,2,2,4,2,3,21,80.282,29.358,29.358,-0.3232036617874885,1.0,,21
GWBHF,JXQAW,planning,1.0,human,68711783154eb54a6ff6fcad,68701a53ee2d83724f46c65c,42,2,0,0,1,1,38,37.023,26.65,26.65,1.239941231383981,1.0,,35
PBP3Y,4N7BB,planning,1.0,human,6871178bdabd239cefe68524,68701a53ee2d83724f46c65c,40,2,9,2,0,0,27,42.223,45.467,45.467,,1.0,,24
Q6T8B,27JBD,planning,1.0,human,6871178bdabd239cefe68524,68701a53ee2d83724f46c65c,30,3,0,2,0,0,25,36.7925,5.739,5.739,,1.0,,18
Q6T8B,27JBD,planning,1.0,human,6871178bdabd239cefe68524,68701a53ee2d83724f46c65c,30,3,0,2,0,0,25,36.7925,5.739,5.739,,1.0,,2
6PQMY,4T8TR,planning,1.0,human,687117b017fa5968ee67162f,68701a53ee2d83724f46c65c,76,5,4,4,3,3,57,52.382,2.563,2.563,-1.886348554958958,1.0,,4
6PQMY,4T8TR,planning,1.0,human,687117b017fa5968ee67162f,68701a53ee2d83724f46c65c,76,5,4,4,3,3,57,52.382,2.563,2.563,-1.886348554958958,1.0,,6
6PQMY,4T8TR,planning,1.0,human,687117b017fa5968ee67162f,68701a53ee2d83724f46c65c,76,5,4,4,3,3,57,52.382,2.563,2.563,-1.886348554958958,1.0,,17
6PQMY,4T8TR,planning,1.0,human,687117b017fa5968ee67162f,68701a53ee2d83724f46c65c,76,5,4,4,3,3,57,52.382,2.563,2.563,-1.886348554958958,1.0,,36
XMNH7,VA6FQ,planning,1.0,human,687117c86328d089a90db715,68701a53ee2d83724f46c65c,76,3,5,6,6,6,50,74.009,14.438,14.438,,1.0,,32
XMNH7,VA6FQ,planning,1.0,human,687117c86328d089a90db715,68701a53ee2d83724f46c65c,76,3,5,6,6,6,50,74.009,14.438,14.438,,1.0,,37
PEYXQ,T5F9B,planning,1.0,human,687117c86328d089a90db715,68701a53ee2d83724f46c65c,66,7,4,3,1,4,47,58.8115,37.477,37.477,,1.0,,12
PEYXQ,T5F9B,planning,1.0,human,687117c86328d089a90db715,68701a53ee2d83724f46c65c,66,7,4,3,1,4,47,58.8115,37.477,37.477,,1.0,,15
PEYXQ,T5F9B,planning,1.0,human,687117c86328d089a90db715,68701a53ee2d83724f46c65c,66,7,4,3,1,4,47,58.8115,37.477,37.477,,1.0,,5
PEYXQ,T5F9B,planning,1.0,human,687117c86328d089a90db715,68701a53ee2d83724f46c65c,66,7,4,3,1,4,47,58.8115,37.477,37.477,,1.0,,3
PEYXQ,T5F9B,planning,1.0,human,687117c86328d089a90db715,68701a53ee2d83724f46c65c,66,7,4,3,1,4,47,58.8115,37.477,37.477,,1.0,,2
PEYXQ,T5F9B,planning,1.0,human,687117c86328d089a90db715,68701a53ee2d83724f46c65c,66,7,4,3,1,4,47,58.8115,37.477,37.477,,1.0,,12
AGBHS,6JVMF,planning,1.0,human,687117d9dafd06eb925dd78f,68701a53ee2d83724f46c65c,29,2,9,0,0,1,17,38.783,43.86,43.86,,1.0,,21
J8BRV,27VWC,planning,1.0,human,687117d9dafd06eb925dd78f,68701a53ee2d83724f46c65c,73,4,4,3,2,4,56,77.693,33.829,33.829,,1.0,,31
J8BRV,27VWC,planning,1.0,human,687117d9dafd06eb925dd78f,68701a53ee2d83724f46c65c,73,4,4,3,2,4,56,77.693,33.829,33.829,,1.0,,7
J8BRV,27VWC,planning,1.0,human,687117d9dafd06eb925dd78f,68701a53ee2d83724f46c65c,73,4,4,3,2,4,56,77.693,33.829,33.829,,1.0,,4
MZ4VB,BY2Q7,planning,1.0,human,6871182b3502e75770d06b32,68701a53ee2d83724f46c65c,211,4,4,11,5,15,172,169.96,35.221,35.221,0.4583687847982463,1.0,,121
MZ4VB,BY2Q7,planning,1.0,human,6871182b3502e75770d06b32,68701a53ee2d83724f46c65c,211,4,4,11,5,15,172,169.96,35.221,35.221,0.4583687847982463,1.0,,21
MZ4VB,BY2Q7,planning,1.0,human,6871182b3502e75770d06b32,68701a53ee2d83724f46c65c,211,4,4,11,5,15,172,169.96,35.221,35.221,0.4583687847982463,1.0,,18
PEYXQ,T5F9B,planning,1.0,human,68711836fe7a1a30483329af,68701a53ee2d83724f46c65c,87,10,2,7,15,5,48,140.182,25.321,25.321,0.4583687847982463,1.0,,34
PEYXQ,T5F9B,planning,1.0,human,68711836fe7a1a30483329af,68701a53ee2d83724f46c65c,87,10,2,7,15,5,48,140.182,25.321,25.321,0.4583687847982463,1.0,,1
PEYXQ,T5F9B,planning,1.0,human,68711836fe7a1a30483329af,68701a53ee2d83724f46c65c,87,10,2,7,15,5,48,140.182,25.321,25.321,0.4583687847982463,1.0,,2
PEYXQ,T5F9B,planning,1.0,human,68711836fe7a1a30483329af,68701a53ee2d83724f46c65c,87,10,2,7,15,5,48,140.182,25.321,25.321,0.4583687847982463,1.0,,8
PEYXQ,T5F9B,planning,1.0,human,68711836fe7a1a30483329af,68701a53ee2d83724f46c65c,87,10,2,7,15,5,48,140.182,25.321,25.321,0.4583687847982463,1.0,,3
PEYXQ,T5F9B,planning,1.0,human,68711836fe7a1a30483329af,68701a53ee2d83724f46c65c,87,10,2,7,15,5,48,140.182,25.321,25.321,0.4583687847982463,1.0,,2
PEYXQ,T5F9B,planning,1.0,human,68711836fe7a1a30483329af,68701a53ee2d83724f46c65c,87,10,2,7,15,5,48,140.182,25.321,25.321,0.4583687847982463,1.0,,6
PEYXQ,T5F9B,planning,1.0,human,68711836fe7a1a30483329af,68701a53ee2d83724f46c65c,87,10,2,7,15,5,48,140.182,25.321,25.321,0.4583687847982463,1.0,,7
PEYXQ,T5F9B,planning,1.0,human,68711836fe7a1a30483329af,68701a53ee2d83724f46c65c,87,10,2,7,15,5,48,140.182,25.321,25.321,0.4583687847982463,1.0,,14
ABJQM,NRDF6,planning,1.0,human,68711836fe7a1a30483329af,68701a53ee2d83724f46c65c,74,3,8,5,14,7,37,52.19,38.317,38.317,-1.1047761083732233,1.0,,6
ABJQM,NRDF6,planning,1.0,human,68711836fe7a1a30483329af,68701a53ee2d83724f46c65c,74,3,8,5,14,7,37,52.19,38.317,38.317,-1.1047761083732233,1.0,,26
WGVYP,QM9XB,planning,1.0,human,6871183e899d20b45b36a826,68701a53ee2d83724f46c65c,80,4,9,8,40,5,14,63.333,18.538,18.538,-1.1047761083732233,0.8571428571428571,,34
WGVYP,QM9XB,planning,1.0,human,6871183e899d20b45b36a826,68701a53ee2d83724f46c65c,80,4,9,8,40,5,14,63.333,18.538,18.538,-1.1047761083732233,0.8571428571428571,,7
WGVYP,QM9XB,planning,1.0,human,6871183e899d20b45b36a826,68701a53ee2d83724f46c65c,80,4,9,8,40,5,14,63.333,18.538,18.538,-1.1047761083732233,0.8571428571428571,,24
YXXD3,NTQ4Y,planning,1.0,human,6871183e899d20b45b36a826,68701a53ee2d83724f46c65c,102,3,0,0,0,0,99,83.885,24.992,24.992,-1.886348554958958,1.0,,77
YXXD3,NTQ4Y,planning,1.0,human,6871183e899d20b45b36a826,68701a53ee2d83724f46c65c,102,3,0,0,0,0,99,83.885,24.992,24.992,-1.886348554958958,1.0,,22
J8BRV,27VWC,planning,1.0,human,687118a6e08c0dd4afa06e23,68701a53ee2d83724f46c65c,124,5,1,3,1,1,113,170.2695,29.886,29.886,1.239941231383981,1.0,,40
J8BRV,27VWC,planning,1.0,human,687118a6e08c0dd4afa06e23,68701a53ee2d83724f46c65c,124,5,1,3,1,1,113,170.2695,29.886,29.886,1.239941231383981,1.0,,8
J8BRV,27VWC,planning,1.0,human,687118a6e08c0dd4afa06e23,68701a53ee2d83724f46c65c,124,5,1,3,1,1,113,170.2695,29.886,29.886,1.239941231383981,1.0,,16
J8BRV,27VWC,planning,1.0,human,687118a6e08c0dd4afa06e23,68701a53ee2d83724f46c65c,124,5,1,3,1,1,113,170.2695,29.886,29.886,1.239941231383981,1.0,,30
YXXD3,NTQ4Y,planning,1.0,human,687118b7b0ec46a4a398229d,68701a53ee2d83724f46c65c,30,4,1,3,2,2,18,51.573,81.223,81.223,,0.6666666666666666,,10
YXXD3,NTQ4Y,planning,1.0,human,687118b7b0ec46a4a398229d,68701a53ee2d83724f46c65c,30,4,1,3,2,2,18,51.573,81.223,81.223,,0.6666666666666666,,4
YXXD3,NTQ4Y,planning,1.0,human,687118b7b0ec46a4a398229d,68701a53ee2d83724f46c65c,30,4,1,3,2,2,18,51.573,81.223,81.223,,0.6666666666666666,,2
J8BRV,27VWC,planning,1.0,human,687118b7b0ec46a4a398229d,68701a53ee2d83724f46c65c,28,2,0,0,0,0,26,62.456,37.758,37.758,,1.0,,14
AGBHS,6JVMF,planning,1.0,human,687118bf85729f59c68dd594,68701a53ee2d83724f46c65c,198,9,37,22,62,41,27,275.657,127.274,127.274,0.4583687847982463,1.0,,38
AGBHS,6JVMF,planning,1.0,human,687118bf85729f59c68dd594,68701a53ee2d83724f46c65c,198,9,37,22,62,41,27,275.657,127.274,127.274,0.4583687847982463,1.0,,41
AGBHS,6JVMF,planning,1.0,human,687118bf85729f59c68dd594,68701a53ee2d83724f46c65c,198,9,37,22,62,41,27,275.657,127.274,127.274,0.4583687847982463,1.0,,19
AGBHS,6JVMF,planning,1.0,human,687118bf85729f59c68dd594,68701a53ee2d83724f46c65c,198,9,37,22,62,41,27,275.657,127.274,127.274,0.4583687847982463,1.0,,14
AGBHS,6JVMF,planning,1.0,human,687118bf85729f59c68dd594,68701a53ee2d83724f46c65c,198,9,37,22,62,41,27,275.657,127.274,127.274,0.4583687847982463,1.0,,56
AGBHS,6JVMF,planning,1.0,human,687118bf85729f59c68dd594,68701a53ee2d83724f46c65c,198,9,37,22,62,41,27,275.657,127.274,127.274,0.4583687847982463,1.0,,3
AGBHS,6JVMF,planning,1.0,human,687118bf85729f59c68dd594,68701a53ee2d83724f46c65c,198,9,37,22,62,41,27,275.657,127.274,127.274,0.4583687847982463,1.0,,7
AGBHS,6JVMF,planning,1.0,human,687118bf85729f59c68dd594,68701a53ee2d83724f46c65c,198,9,37,22,62,41,27,275.657,127.274,127.274,0.4583687847982463,1.0,,11
YRBTZ,EAHCW,planning,1.0,human,687118bf85729f59c68dd594,68701a53ee2d83724f46c65c,225,7,13,10,33,19,143,259.9055,101.248,101.248,0.4583687847982463,1.0,,91
YRBTZ,EAHCW,planning,1.0,human,687118bf85729f59c68dd594,68701a53ee2d83724f46c65c,225,7,13,10,33,19,143,259.9055,101.248,101.248,0.4583687847982463,1.0,,24
YRBTZ,EAHCW,planning,1.0,human,687118bf85729f59c68dd594,68701a53ee2d83724f46c65c,225,7,13,10,33,19,143,259.9055,101.248,101.248,0.4583687847982463,1.0,,10
YRBTZ,EAHCW,planning,1.0,human,687118bf85729f59c68dd594,68701a53ee2d83724f46c65c,225,7,13,10,33,19,143,259.9055,101.248,101.248,0.4583687847982463,1.0,,3
YRBTZ,EAHCW,planning,1.0,human,687118bf85729f59c68dd594,68701a53ee2d83724f46c65c,225,7,13,10,33,19,143,259.9055,101.248,101.248,0.4583687847982463,1.0,,40
YRBTZ,EAHCW,planning,1.0,human,687118bf85729f59c68dd594,68701a53ee2d83724f46c65c,225,7,13,10,33,19,143,259.9055,101.248,101.248,0.4583687847982463,1.0,,9
TDEX5,6JKKA,planning,1.0,human,687118bf85729f59c68dd594,68701a53ee2d83724f46c65c,568,6,92,79,219,85,87,289.1165,34.028,34.028,1.239941231383981,1.0,,7
TDEX5,6JKKA,planning,1.0,human,687118bf85729f59c68dd594,68701a53ee2d83724f46c65c,568,6,92,79,219,85,87,289.1165,34.028,34.028,1.239941231383981,1.0,,54
TDEX5,6JKKA,planning,1.0,human,687118bf85729f59c68dd594,68701a53ee2d83724f46c65c,568,6,92,79,219,85,87,289.1165,34.028,34.028,1.239941231383981,1.0,,24
TDEX5,6JKKA,planning,1.0,human,687118bf85729f59c68dd594,68701a53ee2d83724f46c65c,568,6,92,79,219,85,87,289.1165,34.028,34.028,1.239941231383981,1.0,,268
TDEX5,6JKKA,planning,1.0,human,687118bf85729f59c68dd594,68701a53ee2d83724f46c65c,568,6,92,79,219,85,87,289.1165,34.028,34.028,1.239941231383981,1.0,,150
A9MMW,set,planning,1.0,human,687118f302708822ba07d784,68701a53ee2d83724f46c65c,299,5,18,13,26,29,208,350.7405,38.165,38.165,0.4583687847982463,1.0,,191
A9MMW,set,planning,1.0,human,687118f302708822ba07d784,68701a53ee2d83724f46c65c,299,5,18,13,26,29,208,350.7405,38.165,38.165,0.4583687847982463,1.0,,12
A9MMW,set,planning,1.0,human,687118f302708822ba07d784,68701a53ee2d83724f46c65c,299,5,18,13,26,29,208,350.7405,38.165,38.165,0.4583687847982463,1.0,,4
A9MMW,set,planning,1.0,human,687118f302708822ba07d784,68701a53ee2d83724f46c65c,299,5,18,13,26,29,208,350.7405,38.165,38.165,0.4583687847982463,1.0,,15
ABJQM,NRDF6,planning,1.0,human,687118f302708822ba07d784,68701a53ee2d83724f46c65c,53,4,2,3,2,2,40,93.616,22.431,22.431,-1.886348554958958,1.0,,20
ABJQM,NRDF6,planning,1.0,human,687118f302708822ba07d784,68701a53ee2d83724f46c65c,53,4,2,3,2,2,40,93.616,22.431,22.431,-1.886348554958958,1.0,,17
ABJQM,NRDF6,planning,1.0,human,687118f302708822ba07d784,68701a53ee2d83724f46c65c,53,4,2,3,2,2,40,93.616,22.431,22.431,-1.886348554958958,1.0,,5
WGVYP,QM9XB,planning,1.0,human,687118fc1e442e3c10b64e8d,68701a53ee2d83724f46c65c,74,3,11,3,41,6,10,46.231,10.873,10.873,-1.1047761083732233,1.0,,21
WGVYP,QM9XB,planning,1.0,human,687118fc1e442e3c10b64e8d,68701a53ee2d83724f46c65c,74,3,11,3,41,6,10,46.231,10.873,10.873,-1.1047761083732233,1.0,,17
PEYXQ,T5F9B,planning,1.0,human,6871196cbb4fd91d75e7c6d4,68701a53ee2d83724f46c65c,84,21,0,0,0,0,63,191.893,19.89,19.89,-0.3232036617874885,1.0,,9
PEYXQ,T5F9B,planning,1.0,human,6871196cbb4fd91d75e7c6d4,68701a53ee2d83724f46c65c,84,21,0,0,0,0,63,191.893,19.89,19.89,-0.3232036617874885,1.0,,7
PEYXQ,T5F9B,planning,1.0,human,6871196cbb4fd91d75e7c6d4,68701a53ee2d83724f46c65c,84,21,0,0,0,0,63,191.893,19.89,19.89,-0.3232036617874885,1.0,,5
PEYXQ,T5F9B,planning,1.0,human,6871196cbb4fd91d75e7c6d4,68701a53ee2d83724f46c65c,84,21,0,0,0,0,63,191.893,19.89,19.89,-0.3232036617874885,1.0,,1
PEYXQ,T5F9B,planning,1.0,human,6871196cbb4fd91d75e7c6d4,68701a53ee2d83724f46c65c,84,21,0,0,0,0,63,191.893,19.89,19.89,-0.3232036617874885,1.0,,1
PEYXQ,T5F9B,planning,1.0,human,6871196cbb4fd91d75e7c6d4,68701a53ee2d83724f46c65c,84,21,0,0,0,0,63,191.893,19.89,19.89,-0.3232036617874885,1.0,,1
PEYXQ,T5F9B,planning,1.0,human,6871196cbb4fd91d75e7c6d4,68701a53ee2d83724f46c65c,84,21,0,0,0,0,63,191.893,19.89,19.89,-0.3232036617874885,1.0,,1
PEYXQ,T5F9B,planning,1.0,human,6871196cbb4fd91d75e7c6d4,68701a53ee2d83724f46c65c,84,21,0,0,0,0,63,191.893,19.89,19.89,-0.3232036617874885,1.0,,3
PEYXQ,T5F9B,planning,1.0,human,6871196cbb4fd91d75e7c6d4,68701a53ee2d83724f46c65c,84,21,0,0,0,0,63,191.893,19.89,19.89,-0.3232036617874885,1.0,,2
PEYXQ,T5F9B,planning,1.0,human,6871196cbb4fd91d75e7c6d4,68701a53ee2d83724f46c65c,84,21,0,0,0,0,63,191.893,19.89,19.89,-0.3232036617874885,1.0,,11
PEYXQ,T5F9B,planning,1.0,human,6871196cbb4fd91d75e7c6d4,68701a53ee2d83724f46c65c,84,21,0,0,0,0,63,191.893,19.89,19.89,-0.3232036617874885,1.0,,1
PEYXQ,T5F9B,planning,1.0,human,6871196cbb4fd91d75e7c6d4,68701a53ee2d83724f46c65c,84,21,0,0,0,0,63,191.893,19.89,19.89,-0.3232036617874885,1.0,,2
PEYXQ,T5F9B,planning,1.0,human,6871196cbb4fd91d75e7c6d4,68701a53ee2d83724f46c65c,84,21,0,0,0,0,63,191.893,19.89,19.89,-0.3232036617874885,1.0,,1
PEYXQ,T5F9B,planning,1.0,human,6871196cbb4fd91d75e7c6d4,68701a53ee2d83724f46c65c,84,21,0,0,0,0,63,191.893,19.89,19.89,-0.3232036617874885,1.0,,2
PEYXQ,T5F9B,planning,1.0,human,6871196cbb4fd91d75e7c6d4,68701a53ee2d83724f46c65c,84,21,0,0,0,0,63,191.893,19.89,19.89,-0.3232036617874885,1.0,,2
PEYXQ,T5F9B,planning,1.0,human,6871196cbb4fd91d75e7c6d4,68701a53ee2d83724f46c65c,84,21,0,0,0,0,63,191.893,19.89,19.89,-0.3232036617874885,1.0,,2
PEYXQ,T5F9B,planning,1.0,human,6871196cbb4fd91d75e7c6d4,68701a53ee2d83724f46c65c,84,21,0,0,0,0,63,191.893,19.89,19.89,-0.3232036617874885,1.0,,2
PEYXQ,T5F9B,planning,1.0,human,6871196cbb4fd91d75e7c6d4,68701a53ee2d83724f46c65c,84,21,0,0,0,0,63,191.893,19.89,19.89,-0.3232036617874885,1.0,,2
PEYXQ,T5F9B,planning,1.0,human,6871196cbb4fd91d75e7c6d4,68701a53ee2d83724f46c65c,84,21,0,0,0,0,63,191.893,19.89,19.89,-0.3232036617874885,1.0,,5
PEYXQ,T5F9B,planning,1.0,human,6871196cbb4fd91d75e7c6d4,68701a53ee2d83724f46c65c,84,21,0,0,0,0,63,191.893,19.89,19.89,-0.3232036617874885,1.0,,3
TDEX5,6JKKA,planning,1.0,human,68711e517d32166ae2bf5a40,68701a53ee2d83724f46c65c,236,3,66,62,25,18,62,329.8765,17.4065,17.4065,0.4583687847982463,1.0,,104
TDEX5,6JKKA,planning,1.0,human,68711e517d32166ae2bf5a40,68701a53ee2d83724f46c65c,236,3,66,62,25,18,62,329.8765,17.4065,17.4065,0.4583687847982463,1.0,,129
GEBRQ,set,change_detection,1.0,human,687143bbe467602f7f732887,6871396ca37ef758345fa078,172,2,4,5,4,2,155,124.954,29.138,29.138,-1.1047761083732233,1.0,,62
W3RMB,27JBD,change_detection,1.0,human,687143e4a9479f8888997dc8,6871396ca37ef758345fa078,150,5,9,15,14,20,87,111.747,28.055,28.055,,1.0,,18
W3RMB,27JBD,change_detection,1.0,human,687143e4a9479f8888997dc8,6871396ca37ef758345fa078,150,5,9,15,14,20,87,111.747,28.055,28.055,,1.0,,26
W3RMB,27JBD,change_detection,1.0,human,687143e4a9479f8888997dc8,6871396ca37ef758345fa078,150,5,9,15,14,20,87,111.747,28.055,28.055,,1.0,,28
W3RMB,27JBD,change_detection,1.0,human,687143e4a9479f8888997dc8,6871396ca37ef758345fa078,150,5,9,15,14,20,87,111.747,28.055,28.055,,1.0,,15
FB5BM,4T8TR,change_detection,1.0,human,687144056c62547304cd8407,6871396ca37ef758345fa078,73,2,0,12,0,9,50,92.668,41.584,41.584,-1.886348554958958,1.0,,58
AD9T2,JXQAW,change_detection,1.0,human,6871440cd10e621f354715cf,6871396ca37ef758345fa078,73,5,5,7,4,8,44,43.29,16.725,16.725,-1.1047761083732233,1.0,,43
AD9T2,JXQAW,change_detection,1.0,human,6871440cd10e621f354715cf,6871396ca37ef758345fa078,73,5,5,7,4,8,44,43.29,16.725,16.725,-1.1047761083732233,1.0,,4
AD9T2,JXQAW,change_detection,1.0,human,6871440cd10e621f354715cf,6871396ca37ef758345fa078,73,5,5,7,4,8,44,43.29,16.725,16.725,-1.1047761083732233,1.0,,9
AD9T2,JXQAW,change_detection,1.0,human,6871440cd10e621f354715cf,6871396ca37ef758345fa078,73,5,5,7,4,8,44,43.29,16.725,16.725,-1.1047761083732233,1.0,,5
EGMQ6,6JVMF,change_detection,1.0,human,6871440cd10e621f354715cf,6871396ca37ef758345fa078,43,3,7,15,5,3,10,59.561,37.229,37.229,-1.1047761083732233,1.0,,20
EGMQ6,6JVMF,change_detection,1.0,human,6871440cd10e621f354715cf,6871396ca37ef758345fa078,43,3,7,15,5,3,10,59.561,37.229,37.229,-1.1047761083732233,1.0,,20
ZBXQZ,6JKKA,change_detection,1.0,human,6871440cd10e621f354715cf,6871396ca37ef758345fa078,120,3,25,34,43,1,14,65.831,14.207,14.207,-0.3232036617874885,1.0,,50
ZBXQZ,6JKKA,change_detection,1.0,human,6871440cd10e621f354715cf,6871396ca37ef758345fa078,120,3,25,34,43,1,14,65.831,14.207,14.207,-0.3232036617874885,1.0,,67
AD9T2,JXQAW,change_detection,1.0,human,68714440a674667202dc4b9a,6871396ca37ef758345fa078,54,5,1,1,1,1,45,68.566,15.514,15.514,-0.3232036617874885,1.0,,18
AD9T2,JXQAW,change_detection,1.0,human,68714440a674667202dc4b9a,6871396ca37ef758345fa078,54,5,1,1,1,1,45,68.566,15.514,15.514,-0.3232036617874885,1.0,,9
AD9T2,JXQAW,change_detection,1.0,human,68714440a674667202dc4b9a,6871396ca37ef758345fa078,54,5,1,1,1,1,45,68.566,15.514,15.514,-0.3232036617874885,1.0,,6
AD9T2,JXQAW,change_detection,1.0,human,68714440a674667202dc4b9a,6871396ca37ef758345fa078,54,5,1,1,1,1,45,68.566,15.514,15.514,-0.3232036617874885,1.0,,7
C6GJF,VA6FQ,change_detection,1.0,human,6871448037f475321c9cff98,6871396ca37ef758345fa078,119,5,5,5,3,5,96,108.1905,74.956,74.956,-1.886348554958958,1.0,,44
C6GJF,VA6FQ,change_detection,1.0,human,6871448037f475321c9cff98,6871396ca37ef758345fa078,119,5,5,5,3,5,96,108.1905,74.956,74.956,-1.886348554958958,1.0,,25
C6GJF,VA6FQ,change_detection,1.0,human,6871448037f475321c9cff98,6871396ca37ef758345fa078,119,5,5,5,3,5,96,108.1905,74.956,74.956,-1.886348554958958,1.0,,28
C6GJF,VA6FQ,change_detection,1.0,human,6871448037f475321c9cff98,6871396ca37ef758345fa078,119,5,5,5,3,5,96,108.1905,74.956,74.956,-1.886348554958958,1.0,,4
W3RMB,27JBD,change_detection,1.0,human,6871448037f475321c9cff98,6871396ca37ef758345fa078,95,8,6,4,6,9,62,108.733,44.234,44.234,-1.1047761083732233,1.0,,13
W3RMB,27JBD,change_detection,1.0,human,6871448037f475321c9cff98,6871396ca37ef758345fa078,95,8,6,4,6,9,62,108.733,44.234,44.234,-1.1047761083732233,1.0,,12
W3RMB,27JBD,change_detection,1.0,human,6871448037f475321c9cff98,6871396ca37ef758345fa078,95,8,6,4,6,9,62,108.733,44.234,44.234,-1.1047761083732233,1.0,,8
W3RMB,27JBD,change_detection,1.0,human,6871448037f475321c9cff98,6871396ca37ef758345fa078,95,8,6,4,6,9,62,108.733,44.234,44.234,-1.1047761083732233,1.0,,16
W3RMB,27JBD,change_detection,1.0,human,6871448037f475321c9cff98,6871396ca37ef758345fa078,95,8,6,4,6,9,62,108.733,44.234,44.234,-1.1047761083732233,1.0,,6
W3RMB,27JBD,change_detection,1.0,human,6871448037f475321c9cff98,6871396ca37ef758345fa078,95,8,6,4,6,9,62,108.733,44.234,44.234,-1.1047761083732233,1.0,,2
W3RMB,27JBD,change_detection,1.0,human,6871448037f475321c9cff98,6871396ca37ef758345fa078,95,8,6,4,6,9,62,108.733,44.234,44.234,-1.1047761083732233,1.0,,20
AD9T2,JXQAW,change_detection,1.0,human,6871448037f475321c9cff98,6871396ca37ef758345fa078,52,5,3,3,6,3,32,60.05,17.347,17.347,-0.3232036617874885,1.0,,26
AD9T2,JXQAW,change_detection,1.0,human,6871448037f475321c9cff98,6871396ca37ef758345fa078,52,5,3,3,6,3,32,60.05,17.347,17.347,-0.3232036617874885,1.0,,7
AD9T2,JXQAW,change_detection,1.0,human,6871448037f475321c9cff98,6871396ca37ef758345fa078,52,5,3,3,6,3,32,60.05,17.347,17.347,-0.3232036617874885,1.0,,9
AD9T2,JXQAW,change_detection,1.0,human,6871448037f475321c9cff98,6871396ca37ef758345fa078,52,5,3,3,6,3,32,60.05,17.347,17.347,-0.3232036617874885,1.0,,5
ZBXQZ,6JKKA,change_detection,1.0,human,68714812f1a8cb262f229af8,6871396ca37ef758345fa078,83,3,17,17,35,11,0,46.283,46.726,46.726,-1.886348554958958,1.0,,71
ZBXQZ,6JKKA,change_detection,1.0,human,68714812f1a8cb262f229af8,6871396ca37ef758345fa078,83,3,17,17,35,11,0,46.283,46.726,46.726,-1.886348554958958,1.0,,9
RPDEQ,BT3GB,change_detection,1.0,human,68714a94bbbb2a0c8e18af71,6871396ca37ef758345fa078,564,3,17,44,24,452,24,444.849,113.834,113.834,,1.0,,208
RPDEQ,BT3GB,change_detection,1.0,human,68714a94bbbb2a0c8e18af71,6871396ca37ef758345fa078,564,3,17,44,24,452,24,444.849,113.834,113.834,,1.0,,226
GEBRQ,set,change_detection,1.0,human,68714a94bbbb2a0c8e18af71,6871396ca37ef758345fa078,170,3,5,5,5,5,147,271.7705,127.72,127.72,,1.0,,20
GEBRQ,set,change_detection,1.0,human,68714a94bbbb2a0c8e18af71,6871396ca37ef758345fa078,170,3,5,5,5,5,147,271.7705,127.72,127.72,,1.0,,86
W3RMB,27JBD,change_detection,1.0,human,6871686b5bd212d564bc8d18,6871396ca37ef758345fa078,64,3,3,4,0,3,51,113.242,68.218,68.218,-1.1047761083732233,1.0,,34
W3RMB,27JBD,change_detection,1.0,human,6871686b5bd212d564bc8d18,6871396ca37ef758345fa078,64,3,3,4,0,3,51,113.242,68.218,68.218,-1.1047761083732233,1.0,,4
ZQTYH,YS322,masked_frame_prediction,1.0,human,6873fdd53818f9b63def464a,687168f12af83b313e06957a,122,7,4,5,4,6,96,92.4735,48.813,48.813,-1.1047761083732233,1.0,,32
ZQTYH,YS322,masked_frame_prediction,1.0,human,6873fdd53818f9b63def464a,687168f12af83b313e06957a,122,7,4,5,4,6,96,92.4735,48.813,48.813,-1.1047761083732233,1.0,,16
ZQTYH,YS322,masked_frame_prediction,1.0,human,6873fdd53818f9b63def464a,687168f12af83b313e06957a,122,7,4,5,4,6,96,92.4735,48.813,48.813,-1.1047761083732233,1.0,,31
ZQTYH,YS322,masked_frame_prediction,1.0,human,6873fdd53818f9b63def464a,687168f12af83b313e06957a,122,7,4,5,4,6,96,92.4735,48.813,48.813,-1.1047761083732233,1.0,,9
ZQTYH,YS322,masked_frame_prediction,1.0,human,6873fdd53818f9b63def464a,687168f12af83b313e06957a,122,7,4,5,4,6,96,92.4735,48.813,48.813,-1.1047761083732233,1.0,,8
ZQTYH,YS322,masked_frame_prediction,1.0,human,6873fdd53818f9b63def464a,687168f12af83b313e06957a,122,7,4,5,4,6,96,92.4735,48.813,48.813,-1.1047761083732233,1.0,,7
794VZ,83WKQ,masked_frame_prediction,1.0,human,6873fdd629f4fba60ded2a48,687168f12af83b313e06957a,115,3,21,20,18,17,36,76.349,156.778,156.778,-0.3232036617874885,1.0,,69
794VZ,83WKQ,masked_frame_prediction,1.0,human,6873fdd629f4fba60ded2a48,687168f12af83b313e06957a,115,3,21,20,18,17,36,76.349,156.778,156.778,-0.3232036617874885,1.0,,33
YBSCG,76Z75,masked_frame_prediction,1.0,human,6873fdd629f4fba60ded2a48,687168f12af83b313e06957a,133,2,45,28,25,9,24,43.598,123.919,123.919,0.4583687847982463,1.0,,30
YBSCG,76Z75,masked_frame_prediction,1.0,human,6873fde8b42bfd9cfd9d8443,687168f12af83b313e06957a,131,4,22,34,16,42,13,86.521,123.105,123.105,,1.0,,33
YBSCG,76Z75,masked_frame_prediction,1.0,human,6873fde8b42bfd9cfd9d8443,687168f12af83b313e06957a,131,4,22,34,16,42,13,86.521,123.105,123.105,,1.0,,39
YBSCG,76Z75,masked_frame_prediction,1.0,human,6873fde8b42bfd9cfd9d8443,687168f12af83b313e06957a,131,4,22,34,16,42,13,86.521,123.105,123.105,,1.0,,14
JAGSY,N59TE,masked_frame_prediction,1.0,human,6873fe26d26319bbeac45766,687168f12af83b313e06957a,202,3,3,3,4,3,186,141.977,50.551,50.551,-1.1047761083732233,1.0,,45
JAGSY,N59TE,masked_frame_prediction,1.0,human,6873fe26d26319bbeac45766,687168f12af83b313e06957a,202,3,3,3,4,3,186,141.977,50.551,50.551,-1.1047761083732233,1.0,,103
E8FRS,4CKC2,masked_frame_prediction,1.0,human,6873fe26d26319bbeac45766,687168f12af83b313e06957a,140,13,6,7,4,5,105,100.845,25.521,25.521,0.4583687847982463,1.0,,22
E8FRS,4CKC2,masked_frame_prediction,1.0,human,6873fe26d26319bbeac45766,687168f12af83b313e06957a,140,13,6,7,4,5,105,100.845,25.521,25.521,0.4583687847982463,1.0,,44
E8FRS,4CKC2,masked_frame_prediction,1.0,human,6873fe26d26319bbeac45766,687168f12af83b313e06957a,140,13,6,7,4,5,105,100.845,25.521,25.521,0.4583687847982463,1.0,,1
E8FRS,4CKC2,masked_frame_prediction,1.0,human,6873fe26d26319bbeac45766,687168f12af83b313e06957a,140,13,6,7,4,5,105,100.845,25.521,25.521,0.4583687847982463,1.0,,23
E8FRS,4CKC2,masked_frame_prediction,1.0,human,6873fe26d26319bbeac45766,687168f12af83b313e06957a,140,13,6,7,4,5,105,100.845,25.521,25.521,0.4583687847982463,1.0,,15
E8FRS,4CKC2,masked_frame_prediction,1.0,human,6873fe26d26319bbeac45766,687168f12af83b313e06957a,140,13,6,7,4,5,105,100.845,25.521,25.521,0.4583687847982463,1.0,,5
E8FRS,4CKC2,masked_frame_prediction,1.0,human,6873fe26d26319bbeac45766,687168f12af83b313e06957a,140,13,6,7,4,5,105,100.845,25.521,25.521,0.4583687847982463,1.0,,6
E8FRS,4CKC2,masked_frame_prediction,1.0,human,6873fe26d26319bbeac45766,687168f12af83b313e06957a,140,13,6,7,4,5,105,100.845,25.521,25.521,0.4583687847982463,1.0,,2
E8FRS,4CKC2,masked_frame_prediction,1.0,human,6873fe26d26319bbeac45766,687168f12af83b313e06957a,140,13,6,7,4,5,105,100.845,25.521,25.521,0.4583687847982463,1.0,,2
E8FRS,4CKC2,masked_frame_prediction,1.0,human,6873fe26d26319bbeac45766,687168f12af83b313e06957a,140,13,6,7,4,5,105,100.845,25.521,25.521,0.4583687847982463,1.0,,2
E8FRS,4CKC2,masked_frame_prediction,1.0,human,6873fe26d26319bbeac45766,687168f12af83b313e06957a,140,13,6,7,4,5,105,100.845,25.521,25.521,0.4583687847982463,1.0,,3
E8FRS,4CKC2,masked_frame_prediction,1.0,human,6873fe26d26319bbeac45766,687168f12af83b313e06957a,140,13,6,7,4,5,105,100.845,25.521,25.521,0.4583687847982463,1.0,,2
3YBA3,F5W3N,masked_frame_prediction,1.0,human,6873fe26d26319bbeac45766,687168f12af83b313e06957a,249,3,61,65,106,4,10,71.585,37.61,37.61,-0.3232036617874885,0.9285714285714286,,18
3YBA3,F5W3N,masked_frame_prediction,1.0,human,6873fe26d26319bbeac45766,687168f12af83b313e06957a,249,3,61,65,106,4,10,71.585,37.61,37.61,-0.3232036617874885,0.9285714285714286,,196
EZR9X,3J4Z7,masked_frame_prediction,1.0,human,6873fe40d10e621f3547ac16,687168f12af83b313e06957a,127,5,9,12,9,10,82,115.202,156.3665,156.3665,-0.3232036617874885,1.0,,54
EZR9X,3J4Z7,masked_frame_prediction,1.0,human,6873fe40d10e621f3547ac16,687168f12af83b313e06957a,127,5,9,12,9,10,82,115.202,156.3665,156.3665,-0.3232036617874885,1.0,,20
EZR9X,3J4Z7,masked_frame_prediction,1.0,human,6873fe40d10e621f3547ac16,687168f12af83b313e06957a,127,5,9,12,9,10,82,115.202,156.3665,156.3665,-0.3232036617874885,1.0,,17
EZR9X,3J4Z7,masked_frame_prediction,1.0,human,6873fe40d10e621f3547ac16,687168f12af83b313e06957a,127,5,9,12,9,10,82,115.202,156.3665,156.3665,-0.3232036617874885,1.0,,16
5QQDP,DQ8GC,masked_frame_prediction,1.0,human,6873fe40d10e621f3547ac16,687168f12af83b313e06957a,70,3,12,22,8,16,9,37.357,46.578,46.578,-1.886348554958958,1.0,,44
5QQDP,DQ8GC,masked_frame_prediction,1.0,human,6873fe40d10e621f3547ac16,687168f12af83b313e06957a,70,3,12,22,8,16,9,37.357,46.578,46.578,-1.886348554958958,1.0,,20
E4AFT,236VK,masked_frame_prediction,1.0,human,6873ff5596ee85f9887d896d,687168f12af83b313e06957a,66,4,6,7,31,12,6,60.576,51.909,51.909,-0.3232036617874885,1.0,,40
E4AFT,236VK,masked_frame_prediction,1.0,human,6873ff5596ee85f9887d896d,687168f12af83b313e06957a,66,4,6,7,31,12,6,60.576,51.909,51.909,-0.3232036617874885,1.0,,12
E4AFT,236VK,masked_frame_prediction,1.0,human,6873ff5596ee85f9887d896d,687168f12af83b313e06957a,66,4,6,7,31,12,6,60.576,51.909,51.909,-0.3232036617874885,1.0,,2
C27ZB,B8AKZ,masked_frame_prediction,1.0,human,6873ffc5aa7967ca19a492f8,687168f12af83b313e06957a,60,2,12,15,10,9,12,18.446,19.234,19.234,,1.0,,58
JAGSY,N59TE,masked_frame_prediction,1.0,human,6874013a8b35e4ff59a4a30d,687168f12af83b313e06957a,88,2,7,12,24,19,24,30.307,43.887,43.887,-1.1047761083732233,0.3333333333333333,,62
E8FRS,4CKC2,masked_frame_prediction,1.0,human,68740294661da8d037170f92,687168f12af83b313e06957a,108,2,1,1,1,1,102,268.889,76.612,76.612,-1.1047761083732233,1.0,,13
ZQTYH,YS322,masked_frame_prediction,1.0,human,6874043c5c37c45c7533e0f1,687168f12af83b313e06957a,97,4,19,3,4,6,61,56.911,48.975,48.975,,1.0,,36
ZQTYH,YS322,masked_frame_prediction,1.0,human,6874043c5c37c45c7533e0f1,687168f12af83b313e06957a,97,4,19,3,4,6,61,56.911,48.975,48.975,,1.0,,17
ZQTYH,YS322,masked_frame_prediction,1.0,human,6874043c5c37c45c7533e0f1,687168f12af83b313e06957a,97,4,19,3,4,6,61,56.911,48.975,48.975,,1.0,,33
E4AFT,236VK,masked_frame_prediction,1.0,human,687406379cdbe94232953470,687168f12af83b313e06957a,20,2,2,7,4,3,2,33.081,56.281,56.281,-1.1047761083732233,1.0,,9
GKENW,9F8AJ,masked_frame_prediction,1.0,human,68740643e467602f7f73b7e4,687168f12af83b313e06957a,162,6,6,10,3,3,134,147.3735,23.469,23.469,-1.886348554958958,1.0,,54
GKENW,9F8AJ,masked_frame_prediction,1.0,human,68740643e467602f7f73b7e4,687168f12af83b313e06957a,162,6,6,10,3,3,134,147.3735,23.469,23.469,-1.886348554958958,1.0,,3
GKENW,9F8AJ,masked_frame_prediction,1.0,human,68740643e467602f7f73b7e4,687168f12af83b313e06957a,162,6,6,10,3,3,134,147.3735,23.469,23.469,-1.886348554958958,1.0,,3
GKENW,9F8AJ,masked_frame_prediction,1.0,human,68740643e467602f7f73b7e4,687168f12af83b313e06957a,162,6,6,10,3,3,134,147.3735,23.469,23.469,-1.886348554958958,1.0,,20
GKENW,9F8AJ,masked_frame_prediction,1.0,human,68740643e467602f7f73b7e4,687168f12af83b313e06957a,162,6,6,10,3,3,134,147.3735,23.469,23.469,-1.886348554958958,1.0,,2
GKENW,9F8AJ,masked_frame_prediction,1.0,human,687407bed5739552cf274f4e,687168f12af83b313e06957a,61,6,4,6,3,4,38,110.705,29.023,29.023,,1.0,,17
GKENW,9F8AJ,masked_frame_prediction,1.0,human,687407bed5739552cf274f4e,687168f12af83b313e06957a,61,6,4,6,3,4,38,110.705,29.023,29.023,,1.0,,11
GKENW,9F8AJ,masked_frame_prediction,1.0,human,687407bed5739552cf274f4e,687168f12af83b313e06957a,61,6,4,6,3,4,38,110.705,29.023,29.023,,1.0,,2
GKENW,9F8AJ,masked_frame_prediction,1.0,human,687407bed5739552cf274f4e,687168f12af83b313e06957a,61,6,4,6,3,4,38,110.705,29.023,29.023,,1.0,,1
GKENW,9F8AJ,masked_frame_prediction,1.0,human,687407bed5739552cf274f4e,687168f12af83b313e06957a,61,6,4,6,3,4,38,110.705,29.023,29.023,,1.0,,2
GKENW,9F8AJ,masked_frame_prediction,1.0,human,687408be4cdf9d96cb82c6d9,687168f12af83b313e06957a,124,6,4,4,3,4,103,242.1815,32.852,32.852,-0.3232036617874885,1.0,,52
GKENW,9F8AJ,masked_frame_prediction,1.0,human,687408be4cdf9d96cb82c6d9,687168f12af83b313e06957a,124,6,4,4,3,4,103,242.1815,32.852,32.852,-0.3232036617874885,1.0,,8
GKENW,9F8AJ,masked_frame_prediction,1.0,human,687408be4cdf9d96cb82c6d9,687168f12af83b313e06957a,124,6,4,4,3,4,103,242.1815,32.852,32.852,-0.3232036617874885,1.0,,10
GKENW,9F8AJ,masked_frame_prediction,1.0,human,687408be4cdf9d96cb82c6d9,687168f12af83b313e06957a,124,6,4,4,3,4,103,242.1815,32.852,32.852,-0.3232036617874885,1.0,,11
GKENW,9F8AJ,masked_frame_prediction,1.0,human,687408be4cdf9d96cb82c6d9,687168f12af83b313e06957a,124,6,4,4,3,4,103,242.1815,32.852,32.852,-0.3232036617874885,1.0,,6
E9KFZ,QQM74,masked_frame_prediction,1.0,human,68740f08ea112f65452a7d65,687168f12af83b313e06957a,40,4,5,6,14,11,0,64.625,67.0605,67.0605,-1.1047761083732233,0.8333333333333334,,10
E9KFZ,QQM74,masked_frame_prediction,1.0,human,68740f08ea112f65452a7d65,687168f12af83b313e06957a,40,4,5,6,14,11,0,64.625,67.0605,67.0605,-1.1047761083732233,0.8333333333333334,,5
E9KFZ,QQM74,masked_frame_prediction,1.0,human,68740f08ea112f65452a7d65,687168f12af83b313e06957a,40,4,5,6,14,11,0,64.625,67.0605,67.0605,-1.1047761083732233,0.8333333333333334,,10
NAPP8,6JVMF,masked_frame_prediction,1.0,human,687453dff52a9532ea7dc666,68744f5e1224e910b9129e4c,65,3,17,2,23,11,9,69.145,52.571,52.571,-0.3232036617874885,1.0,,18
NAPP8,6JVMF,masked_frame_prediction,1.0,human,687453dff52a9532ea7dc666,68744f5e1224e910b9129e4c,65,3,17,2,23,11,9,69.145,52.571,52.571,-0.3232036617874885,1.0,,35
EPKHP,NRDF6,masked_frame_prediction,1.0,human,687453dff52a9532ea7dc666,68744f5e1224e910b9129e4c,53,3,4,1,4,3,38,61.931,61.213,61.213,-0.3232036617874885,1.0,,27
EPKHP,NRDF6,masked_frame_prediction,1.0,human,687453dff52a9532ea7dc666,68744f5e1224e910b9129e4c,53,3,4,1,4,3,38,61.931,61.213,61.213,-0.3232036617874885,1.0,,23
AZFT5,VQJH6,masked_frame_prediction,1.0,human,687453dff52a9532ea7dc666,68744f5e1224e910b9129e4c,43,2,2,0,3,0,36,64.934,33.428,33.428,0.4583687847982463,1.0,,17
7ZEW5,T5F9B,masked_frame_prediction,1.0,human,687453e055a99c75e86e0172,68744f5e1224e910b9129e4c,104,20,0,0,0,0,84,133.6765,94.231,94.231,-1.1047761083732233,1.0,,1
7ZEW5,T5F9B,masked_frame_prediction,1.0,human,687453e055a99c75e86e0172,68744f5e1224e910b9129e4c,104,20,0,0,0,0,84,133.6765,94.231,94.231,-1.1047761083732233,1.0,,1
7ZEW5,T5F9B,masked_frame_prediction,1.0,human,687453e055a99c75e86e0172,68744f5e1224e910b9129e4c,104,20,0,0,0,0,84,133.6765,94.231,94.231,-1.1047761083732233,1.0,,13
7ZEW5,T5F9B,masked_frame_prediction,1.0,human,687453e055a99c75e86e0172,68744f5e1224e910b9129e4c,104,20,0,0,0,0,84,133.6765,94.231,94.231,-1.1047761083732233,1.0,,4
7ZEW5,T5F9B,masked_frame_prediction,1.0,human,687453e055a99c75e86e0172,68744f5e1224e910b9129e4c,104,20,0,0,0,0,84,133.6765,94.231,94.231,-1.1047761083732233,1.0,,4
7ZEW5,T5F9B,masked_frame_prediction,1.0,human,687453e055a99c75e86e0172,68744f5e1224e910b9129e4c,104,20,0,0,0,0,84,133.6765,94.231,94.231,-1.1047761083732233,1.0,,4
7ZEW5,T5F9B,masked_frame_prediction,1.0,human,687453e055a99c75e86e0172,68744f5e1224e910b9129e4c,104,20,0,0,0,0,84,133.6765,94.231,94.231,-1.1047761083732233,1.0,,6
7ZEW5,T5F9B,masked_frame_prediction,1.0,human,687453e055a99c75e86e0172,68744f5e1224e910b9129e4c,104,20,0,0,0,0,84,133.6765,94.231,94.231,-1.1047761083732233,1.0,,5
7ZEW5,T5F9B,masked_frame_prediction,1.0,human,687453e055a99c75e86e0172,68744f5e1224e910b9129e4c,104,20,0,0,0,0,84,133.6765,94.231,94.231,-1.1047761083732233,1.0,,3
7ZEW5,T5F9B,masked_frame_prediction,1.0,human,687453e055a99c75e86e0172,68744f5e1224e910b9129e4c,104,20,0,0,0,0,84,133.6765,94.231,94.231,-1.1047761083732233,1.0,,5
7ZEW5,T5F9B,masked_frame_prediction,1.0,human,687453e055a99c75e86e0172,68744f5e1224e910b9129e4c,104,20,0,0,0,0,84,133.6765,94.231,94.231,-1.1047761083732233,1.0,,8
7ZEW5,T5F9B,masked_frame_prediction,1.0,human,687453e055a99c75e86e0172,68744f5e1224e910b9129e4c,104,20,0,0,0,0,84,133.6765,94.231,94.231,-1.1047761083732233,1.0,,4
7ZEW5,T5F9B,masked_frame_prediction,1.0,human,687453e055a99c75e86e0172,68744f5e1224e910b9129e4c,104,20,0,0,0,0,84,133.6765,94.231,94.231,-1.1047761083732233,1.0,,5
7ZEW5,T5F9B,masked_frame_prediction,1.0,human,687453e055a99c75e86e0172,68744f5e1224e910b9129e4c,104,20,0,0,0,0,84,133.6765,94.231,94.231,-1.1047761083732233,1.0,,2
7ZEW5,T5F9B,masked_frame_prediction,1.0,human,687453e055a99c75e86e0172,68744f5e1224e910b9129e4c,104,20,0,0,0,0,84,133.6765,94.231,94.231,-1.1047761083732233,1.0,,4
7ZEW5,T5F9B,masked_frame_prediction,1.0,human,687453e055a99c75e86e0172,68744f5e1224e910b9129e4c,104,20,0,0,0,0,84,133.6765,94.231,94.231,-1.1047761083732233,1.0,,2
7ZEW5,T5F9B,masked_frame_prediction,1.0,human,687453e055a99c75e86e0172,68744f5e1224e910b9129e4c,104,20,0,0,0,0,84,133.6765,94.231,94.231,-1.1047761083732233,1.0,,4
7ZEW5,T5F9B,masked_frame_prediction,1.0,human,687453e055a99c75e86e0172,68744f5e1224e910b9129e4c,104,20,0,0,0,0,84,133.6765,94.231,94.231,-1.1047761083732233,1.0,,2
7ZEW5,T5F9B,masked_frame_prediction,1.0,human,687453e055a99c75e86e0172,68744f5e1224e910b9129e4c,104,20,0,0,0,0,84,133.6765,94.231,94.231,-1.1047761083732233,1.0,,7
NAPP8,6JVMF,masked_frame_prediction,1.0,human,687453e10ae2def7b12f1a48,68744f5e1224e910b9129e4c,57,2,0,17,12,16,10,75.46,48.235,48.235,-1.1047761083732233,1.0,,18
V28Y2,S2KT7,masked_frame_prediction,1.0,human,687453e7dff0e2d8d232f9e9,68744f5e1224e910b9129e4c,77,2,5,9,6,5,50,70.83,28.73,28.73,0.4583687847982463,1.0,,72
VQRD4,WHGHP,masked_frame_prediction,1.0,human,687453f3eca590a7d2ec8aaf,68744f5e1224e910b9129e4c,539,6,159,130,124,104,16,243.041,117.045,117.045,-0.3232036617874885,1.0,,118
VQRD4,WHGHP,masked_frame_prediction,1.0,human,687453f3eca590a7d2ec8aaf,68744f5e1224e910b9129e4c,539,6,159,130,124,104,16,243.041,117.045,117.045,-0.3232036617874885,1.0,,183
VQRD4,WHGHP,masked_frame_prediction,1.0,human,687453f3eca590a7d2ec8aaf,68744f5e1224e910b9129e4c,539,6,159,130,124,104,16,243.041,117.045,117.045,-0.3232036617874885,1.0,,64
VQRD4,WHGHP,masked_frame_prediction,1.0,human,687453f3eca590a7d2ec8aaf,68744f5e1224e910b9129e4c,539,6,159,130,124,104,16,243.041,117.045,117.045,-0.3232036617874885,1.0,,14
VQRD4,WHGHP,masked_frame_prediction,1.0,human,687453f3eca590a7d2ec8aaf,68744f5e1224e910b9129e4c,539,6,159,130,124,104,16,243.041,117.045,117.045,-0.3232036617874885,1.0,,51
R5YH6,QDHS3,masked_frame_prediction,1.0,human,687453f3eca590a7d2ec8aaf,68744f5e1224e910b9129e4c,135,2,20,23,14,20,56,108.044,73.063,73.063,-0.3232036617874885,0.5555555555555556,,108
4VHVT,EAHCW,masked_frame_prediction,1.0,human,687453f3eca590a7d2ec8aaf,68744f5e1224e910b9129e4c,144,5,15,12,20,16,76,138.235,278.7545,278.7545,-0.3232036617874885,1.0,,34
4VHVT,EAHCW,masked_frame_prediction,1.0,human,687453f3eca590a7d2ec8aaf,68744f5e1224e910b9129e4c,144,5,15,12,20,16,76,138.235,278.7545,278.7545,-0.3232036617874885,1.0,,13
4VHVT,EAHCW,masked_frame_prediction,1.0,human,687453f3eca590a7d2ec8aaf,68744f5e1224e910b9129e4c,144,5,15,12,20,16,76,138.235,278.7545,278.7545,-0.3232036617874885,1.0,,2
4VHVT,EAHCW,masked_frame_prediction,1.0,human,687453f3eca590a7d2ec8aaf,68744f5e1224e910b9129e4c,144,5,15,12,20,16,76,138.235,278.7545,278.7545,-0.3232036617874885,1.0,,24
N8KW9,VA6FQ,masked_frame_prediction,1.0,human,687453f3eca590a7d2ec8aaf,68744f5e1224e910b9129e4c,205,18,8,11,4,6,158,470.519,68.036,68.036,-0.3232036617874885,1.0,,18
N8KW9,VA6FQ,masked_frame_prediction,1.0,human,687453f3eca590a7d2ec8aaf,68744f5e1224e910b9129e4c,205,18,8,11,4,6,158,470.519,68.036,68.036,-0.3232036617874885,1.0,,23
N8KW9,VA6FQ,masked_frame_prediction,1.0,human,687453f3eca590a7d2ec8aaf,68744f5e1224e910b9129e4c,205,18,8,11,4,6,158,470.519,68.036,68.036,-0.3232036617874885,1.0,,23
N8KW9,VA6FQ,masked_frame_prediction,1.0,human,687453f3eca590a7d2ec8aaf,68744f5e1224e910b9129e4c,205,18,8,11,4,6,158,470.519,68.036,68.036,-0.3232036617874885,1.0,,16
N8KW9,VA6FQ,masked_frame_prediction,1.0,human,687453f3eca590a7d2ec8aaf,68744f5e1224e910b9129e4c,205,18,8,11,4,6,158,470.519,68.036,68.036,-0.3232036617874885,1.0,,4
N8KW9,VA6FQ,masked_frame_prediction,1.0,human,687453f3eca590a7d2ec8aaf,68744f5e1224e910b9129e4c,205,18,8,11,4,6,158,470.519,68.036,68.036,-0.3232036617874885,1.0,,14
N8KW9,VA6FQ,masked_frame_prediction,1.0,human,687453f3eca590a7d2ec8aaf,68744f5e1224e910b9129e4c,205,18,8,11,4,6,158,470.519,68.036,68.036,-0.3232036617874885,1.0,,7
N8KW9,VA6FQ,masked_frame_prediction,1.0,human,687453f3eca590a7d2ec8aaf,68744f5e1224e910b9129e4c,205,18,8,11,4,6,158,470.519,68.036,68.036,-0.3232036617874885,1.0,,4
N8KW9,VA6FQ,masked_frame_prediction,1.0,human,687453f3eca590a7d2ec8aaf,68744f5e1224e910b9129e4c,205,18,8,11,4,6,158,470.519,68.036,68.036,-0.3232036617874885,1.0,,8
N8KW9,VA6FQ,masked_frame_prediction,1.0,human,687453f3eca590a7d2ec8aaf,68744f5e1224e910b9129e4c,205,18,8,11,4,6,158,470.519,68.036,68.036,-0.3232036617874885,1.0,,35
N8KW9,VA6FQ,masked_frame_prediction,1.0,human,687453f3eca590a7d2ec8aaf,68744f5e1224e910b9129e4c,205,18,8,11,4,6,158,470.519,68.036,68.036,-0.3232036617874885,1.0,,9
N8KW9,VA6FQ,masked_frame_prediction,1.0,human,687453f3eca590a7d2ec8aaf,68744f5e1224e910b9129e4c,205,18,8,11,4,6,158,470.519,68.036,68.036,-0.3232036617874885,1.0,,7
N8KW9,VA6FQ,masked_frame_prediction,1.0,human,687453f3eca590a7d2ec8aaf,68744f5e1224e910b9129e4c,205,18,8,11,4,6,158,470.519,68.036,68.036,-0.3232036617874885,1.0,,2
N8KW9,VA6FQ,masked_frame_prediction,1.0,human,687453f3eca590a7d2ec8aaf,68744f5e1224e910b9129e4c,205,18,8,11,4,6,158,470.519,68.036,68.036,-0.3232036617874885,1.0,,3
N8KW9,VA6FQ,masked_frame_prediction,1.0,human,687453f3eca590a7d2ec8aaf,68744f5e1224e910b9129e4c,205,18,8,11,4,6,158,470.519,68.036,68.036,-0.3232036617874885,1.0,,5
N8KW9,VA6FQ,masked_frame_prediction,1.0,human,687453f3eca590a7d2ec8aaf,68744f5e1224e910b9129e4c,205,18,8,11,4,6,158,470.519,68.036,68.036,-0.3232036617874885,1.0,,3
N8KW9,VA6FQ,masked_frame_prediction,1.0,human,687453f3eca590a7d2ec8aaf,68744f5e1224e910b9129e4c,205,18,8,11,4,6,158,470.519,68.036,68.036,-0.3232036617874885,1.0,,4
DABGZ,6JKKA,masked_frame_prediction,1.0,human,687453f4c72dbc62617bf7d5,68744f5e1224e910b9129e4c,39,2,17,10,3,5,2,31.56,87.215,87.215,,0.8333333333333334,,23
5QZPT,QM9XB,masked_frame_prediction,1.0,human,687453f4c72dbc62617bf7d5,68744f5e1224e910b9129e4c,98,4,9,16,46,8,15,48.19,21.647,21.647,,1.0,,42
5QZPT,QM9XB,masked_frame_prediction,1.0,human,687453f4c72dbc62617bf7d5,68744f5e1224e910b9129e4c,98,4,9,16,46,8,15,48.19,21.647,21.647,,1.0,,28
5QZPT,QM9XB,masked_frame_prediction,1.0,human,687453f4c72dbc62617bf7d5,68744f5e1224e910b9129e4c,98,4,9,16,46,8,15,48.19,21.647,21.647,,1.0,,14
VQRD4,WHGHP,masked_frame_prediction,1.0,human,687453f4c72dbc62617bf7d5,68744f5e1224e910b9129e4c,118,2,39,30,22,17,8,47.493,57.778,57.778,,1.0,,78
EH7BY,7XF97,masked_frame_prediction,1.0,human,68745444b6fb1346f687f202,68744f5e1224e910b9129e4c,699,2,125,167,44,194,167,328.988,152.958,152.958,-0.3232036617874885,1.0,,363
7ZEW5,T5F9B,masked_frame_prediction,1.0,human,6874546a7dc72d77e3758ce3,68744f5e1224e910b9129e4c,57,7,5,5,4,5,31,101.668,66.253,66.253,-1.1047761083732233,1.0,,27
7ZEW5,T5F9B,masked_frame_prediction,1.0,human,6874546a7dc72d77e3758ce3,68744f5e1224e910b9129e4c,57,7,5,5,4,5,31,101.668,66.253,66.253,-1.1047761083732233,1.0,,16
7ZEW5,T5F9B,masked_frame_prediction,1.0,human,6874546a7dc72d77e3758ce3,68744f5e1224e910b9129e4c,57,7,5,5,4,5,31,101.668,66.253,66.253,-1.1047761083732233,1.0,,3
7ZEW5,T5F9B,masked_frame_prediction,1.0,human,6874546a7dc72d77e3758ce3,68744f5e1224e910b9129e4c,57,7,5,5,4,5,31,101.668,66.253,66.253,-1.1047761083732233,1.0,,2
7ZEW5,T5F9B,masked_frame_prediction,1.0,human,6874546a7dc72d77e3758ce3,68744f5e1224e910b9129e4c,57,7,5,5,4,5,31,101.668,66.253,66.253,-1.1047761083732233,1.0,,1
7ZEW5,T5F9B,masked_frame_prediction,1.0,human,6874546a7dc72d77e3758ce3,68744f5e1224e910b9129e4c,57,7,5,5,4,5,31,101.668,66.253,66.253,-1.1047761083732233,1.0,,1
AXJNY,NTQ4Y,masked_frame_prediction,1.0,human,6874546a7dc72d77e3758ce3,68744f5e1224e910b9129e4c,96,6,1,1,1,1,86,172.157,78.163,78.163,-0.3232036617874885,1.0,,20
AXJNY,NTQ4Y,masked_frame_prediction,1.0,human,6874546a7dc72d77e3758ce3,68744f5e1224e910b9129e4c,96,6,1,1,1,1,86,172.157,78.163,78.163,-0.3232036617874885,1.0,,1
AXJNY,NTQ4Y,masked_frame_prediction,1.0,human,6874546a7dc72d77e3758ce3,68744f5e1224e910b9129e4c,96,6,1,1,1,1,86,172.157,78.163,78.163,-0.3232036617874885,1.0,,4
AXJNY,NTQ4Y,masked_frame_prediction,1.0,human,6874546a7dc72d77e3758ce3,68744f5e1224e910b9129e4c,96,6,1,1,1,1,86,172.157,78.163,78.163,-0.3232036617874885,1.0,,10
AXJNY,NTQ4Y,masked_frame_prediction,1.0,human,6874546a7dc72d77e3758ce3,68744f5e1224e910b9129e4c,96,6,1,1,1,1,86,172.157,78.163,78.163,-0.3232036617874885,1.0,,7
BZFMK,4T8TR,masked_frame_prediction,1.0,human,6874546a7dc72d77e3758ce3,68744f5e1224e910b9129e4c,123,8,1,3,1,1,109,289.2555,34.533,34.533,-0.3232036617874885,1.0,,14
BZFMK,4T8TR,masked_frame_prediction,1.0,human,6874546a7dc72d77e3758ce3,68744f5e1224e910b9129e4c,123,8,1,3,1,1,109,289.2555,34.533,34.533,-0.3232036617874885,1.0,,26
BZFMK,4T8TR,masked_frame_prediction,1.0,human,6874546a7dc72d77e3758ce3,68744f5e1224e910b9129e4c,123,8,1,3,1,1,109,289.2555,34.533,34.533,-0.3232036617874885,1.0,,18
BZFMK,4T8TR,masked_frame_prediction,1.0,human,6874546a7dc72d77e3758ce3,68744f5e1224e910b9129e4c,123,8,1,3,1,1,109,289.2555,34.533,34.533,-0.3232036617874885,1.0,,4
BZFMK,4T8TR,masked_frame_prediction,1.0,human,6874546a7dc72d77e3758ce3,68744f5e1224e910b9129e4c,123,8,1,3,1,1,109,289.2555,34.533,34.533,-0.3232036617874885,1.0,,29
BZFMK,4T8TR,masked_frame_prediction,1.0,human,6874546a7dc72d77e3758ce3,68744f5e1224e910b9129e4c,123,8,1,3,1,1,109,289.2555,34.533,34.533,-0.3232036617874885,1.0,,16
BZFMK,4T8TR,masked_frame_prediction,1.0,human,6874546a7dc72d77e3758ce3,68744f5e1224e910b9129e4c,123,8,1,3,1,1,109,289.2555,34.533,34.533,-0.3232036617874885,1.0,,8
FDP3E,JXQAW,masked_frame_prediction,1.0,human,687454e273e9c10b787960ac,68744f5e1224e910b9129e4c,200,10,23,35,16,16,100,134.905,32.8985,32.8985,0.4583687847982463,1.0,,77
FDP3E,JXQAW,masked_frame_prediction,1.0,human,687454e273e9c10b787960ac,68744f5e1224e910b9129e4c,200,10,23,35,16,16,100,134.905,32.8985,32.8985,0.4583687847982463,1.0,,30
FDP3E,JXQAW,masked_frame_prediction,1.0,human,687454e273e9c10b787960ac,68744f5e1224e910b9129e4c,200,10,23,35,16,16,100,134.905,32.8985,32.8985,0.4583687847982463,1.0,,40
FDP3E,JXQAW,masked_frame_prediction,1.0,human,687454e273e9c10b787960ac,68744f5e1224e910b9129e4c,200,10,23,35,16,16,100,134.905,32.8985,32.8985,0.4583687847982463,1.0,,9
FDP3E,JXQAW,masked_frame_prediction,1.0,human,687454e273e9c10b787960ac,68744f5e1224e910b9129e4c,200,10,23,35,16,16,100,134.905,32.8985,32.8985,0.4583687847982463,1.0,,7
FDP3E,JXQAW,masked_frame_prediction,1.0,human,687454e273e9c10b787960ac,68744f5e1224e910b9129e4c,200,10,23,35,16,16,100,134.905,32.8985,32.8985,0.4583687847982463,1.0,,6
FDP3E,JXQAW,masked_frame_prediction,1.0,human,687454e273e9c10b787960ac,68744f5e1224e910b9129e4c,200,10,23,35,16,16,100,134.905,32.8985,32.8985,0.4583687847982463,1.0,,9
FDP3E,JXQAW,masked_frame_prediction,1.0,human,687454e273e9c10b787960ac,68744f5e1224e910b9129e4c,200,10,23,35,16,16,100,134.905,32.8985,32.8985,0.4583687847982463,1.0,,2
FDP3E,JXQAW,masked_frame_prediction,1.0,human,687454e273e9c10b787960ac,68744f5e1224e910b9129e4c,200,10,23,35,16,16,100,134.905,32.8985,32.8985,0.4583687847982463,1.0,,9
FDP3E,JXQAW,masked_frame_prediction,1.0,human,6874555182264043c6e876e2,68744f5e1224e910b9129e4c,164,13,0,2,3,0,146,138.533,83.078,83.078,-0.3232036617874885,1.0,,47
FDP3E,JXQAW,masked_frame_prediction,1.0,human,6874555182264043c6e876e2,68744f5e1224e910b9129e4c,164,13,0,2,3,0,146,138.533,83.078,83.078,-0.3232036617874885,1.0,,9
FDP3E,JXQAW,masked_frame_prediction,1.0,human,6874555182264043c6e876e2,68744f5e1224e910b9129e4c,164,13,0,2,3,0,146,138.533,83.078,83.078,-0.3232036617874885,1.0,,11
FDP3E,JXQAW,masked_frame_prediction,1.0,human,6874555182264043c6e876e2,68744f5e1224e910b9129e4c,164,13,0,2,3,0,146,138.533,83.078,83.078,-0.3232036617874885,1.0,,7
FDP3E,JXQAW,masked_frame_prediction,1.0,human,6874555182264043c6e876e2,68744f5e1224e910b9129e4c,164,13,0,2,3,0,146,138.533,83.078,83.078,-0.3232036617874885,1.0,,9
FDP3E,JXQAW,masked_frame_prediction,1.0,human,6874555182264043c6e876e2,68744f5e1224e910b9129e4c,164,13,0,2,3,0,146,138.533,83.078,83.078,-0.3232036617874885,1.0,,12
FDP3E,JXQAW,masked_frame_prediction,1.0,human,6874555182264043c6e876e2,68744f5e1224e910b9129e4c,164,13,0,2,3,0,146,138.533,83.078,83.078,-0.3232036617874885,1.0,,9
FDP3E,JXQAW,masked_frame_prediction,1.0,human,6874555182264043c6e876e2,68744f5e1224e910b9129e4c,164,13,0,2,3,0,146,138.533,83.078,83.078,-0.3232036617874885,1.0,,10
FDP3E,JXQAW,masked_frame_prediction,1.0,human,6874555182264043c6e876e2,68744f5e1224e910b9129e4c,164,13,0,2,3,0,146,138.533,83.078,83.078,-0.3232036617874885,1.0,,3
FDP3E,JXQAW,masked_frame_prediction,1.0,human,6874555182264043c6e876e2,68744f5e1224e910b9129e4c,164,13,0,2,3,0,146,138.533,83.078,83.078,-0.3232036617874885,1.0,,9
FDP3E,JXQAW,masked_frame_prediction,1.0,human,6874555182264043c6e876e2,68744f5e1224e910b9129e4c,164,13,0,2,3,0,146,138.533,83.078,83.078,-0.3232036617874885,1.0,,9
FDP3E,JXQAW,masked_frame_prediction,1.0,human,6874555182264043c6e876e2,68744f5e1224e910b9129e4c,164,13,0,2,3,0,146,138.533,83.078,83.078,-0.3232036617874885,1.0,,7
X27YA,4N7BB,masked_frame_prediction,1.0,human,6874555182264043c6e876e2,68744f5e1224e910b9129e4c,75,2,0,0,0,0,73,96.891,252.5185,252.5185,-0.3232036617874885,1.0,,18
G2EM5,K8MTQ,masked_frame_prediction,1.0,human,6874555ff4c300af33821aac,68744f5e1224e910b9129e4c,58,3,9,9,13,11,13,124.759,373.9345,373.9345,0.4583687847982463,0.6666666666666666,,18
G2EM5,K8MTQ,masked_frame_prediction,1.0,human,6874555ff4c300af33821aac,68744f5e1224e910b9129e4c,58,3,9,9,13,11,13,124.759,373.9345,373.9345,0.4583687847982463,0.6666666666666666,,14
72R9E,27JBD,masked_frame_prediction,1.0,human,6874555ff4c300af33821aac,68744f5e1224e910b9129e4c,23,2,6,5,0,0,10,114.482,265.1015,265.1015,-0.3232036617874885,0.6666666666666666,,17
DABGZ,6JKKA,masked_frame_prediction,1.0,human,687455de0abb9781b4fbb423,68744f5e1224e910b9129e4c,141,2,47,59,20,13,0,359.694,163.406,163.406,,1.0,,38
N8KW9,VA6FQ,masked_frame_prediction,1.0,human,687455de0abb9781b4fbb423,68744f5e1224e910b9129e4c,229,6,22,16,7,11,167,549.309,78.196,78.196,,1.0,,103
N8KW9,VA6FQ,masked_frame_prediction,1.0,human,687455de0abb9781b4fbb423,68744f5e1224e910b9129e4c,229,6,22,16,7,11,167,549.309,78.196,78.196,,1.0,,33
N8KW9,VA6FQ,masked_frame_prediction,1.0,human,687455de0abb9781b4fbb423,68744f5e1224e910b9129e4c,229,6,22,16,7,11,167,549.309,78.196,78.196,,1.0,,6
N8KW9,VA6FQ,masked_frame_prediction,1.0,human,687455de0abb9781b4fbb423,68744f5e1224e910b9129e4c,229,6,22,16,7,11,167,549.309,78.196,78.196,,1.0,,37
N8KW9,VA6FQ,masked_frame_prediction,1.0,human,687455de0abb9781b4fbb423,68744f5e1224e910b9129e4c,229,6,22,16,7,11,167,549.309,78.196,78.196,,1.0,,9
FDP3E,JXQAW,masked_frame_prediction,1.0,human,687455ec332357bc65d5ed53,68744f5e1224e910b9129e4c,39,4,2,3,1,2,27,29.652,9.598,9.598,-1.886348554958958,1.0,,10
FDP3E,JXQAW,masked_frame_prediction,1.0,human,687455ec332357bc65d5ed53,68744f5e1224e910b9129e4c,39,4,2,3,1,2,27,29.652,9.598,9.598,-1.886348554958958,1.0,,2
FDP3E,JXQAW,masked_frame_prediction,1.0,human,687455ec332357bc65d5ed53,68744f5e1224e910b9129e4c,39,4,2,3,1,2,27,29.652,9.598,9.598,-1.886348554958958,1.0,,17
BZFMK,4T8TR,masked_frame_prediction,1.0,human,68745642893be7da696a68ad,68744f5e1224e910b9129e4c,202,15,12,3,25,27,120,264.583,46.412,46.412,1.239941231383981,1.0,,10
BZFMK,4T8TR,masked_frame_prediction,1.0,human,68745642893be7da696a68ad,68744f5e1224e910b9129e4c,202,15,12,3,25,27,120,264.583,46.412,46.412,1.239941231383981,1.0,,2
BZFMK,4T8TR,masked_frame_prediction,1.0,human,68745642893be7da696a68ad,68744f5e1224e910b9129e4c,202,15,12,3,25,27,120,264.583,46.412,46.412,1.239941231383981,1.0,,7
BZFMK,4T8TR,masked_frame_prediction,1.0,human,68745642893be7da696a68ad,68744f5e1224e910b9129e4c,202,15,12,3,25,27,120,264.583,46.412,46.412,1.239941231383981,1.0,,32
BZFMK,4T8TR,masked_frame_prediction,1.0,human,68745642893be7da696a68ad,68744f5e1224e910b9129e4c,202,15,12,3,25,27,120,264.583,46.412,46.412,1.239941231383981,1.0,,8
BZFMK,4T8TR,masked_frame_prediction,1.0,human,68745642893be7da696a68ad,68744f5e1224e910b9129e4c,202,15,12,3,25,27,120,264.583,46.412,46.412,1.239941231383981,1.0,,12
BZFMK,4T8TR,masked_frame_prediction,1.0,human,68745642893be7da696a68ad,68744f5e1224e910b9129e4c,202,15,12,3,25,27,120,264.583,46.412,46.412,1.239941231383981,1.0,,34
BZFMK,4T8TR,masked_frame_prediction,1.0,human,68745642893be7da696a68ad,68744f5e1224e910b9129e4c,202,15,12,3,25,27,120,264.583,46.412,46.412,1.239941231383981,1.0,,7
BZFMK,4T8TR,masked_frame_prediction,1.0,human,68745642893be7da696a68ad,68744f5e1224e910b9129e4c,202,15,12,3,25,27,120,264.583,46.412,46.412,1.239941231383981,1.0,,5
BZFMK,4T8TR,masked_frame_prediction,1.0,human,68745642893be7da696a68ad,68744f5e1224e910b9129e4c,202,15,12,3,25,27,120,264.583,46.412,46.412,1.239941231383981,1.0,,1
BZFMK,4T8TR,masked_frame_prediction,1.0,human,68745642893be7da696a68ad,68744f5e1224e910b9129e4c,202,15,12,3,25,27,120,264.583,46.412,46.412,1.239941231383981,1.0,,1
BZFMK,4T8TR,masked_frame_prediction,1.0,human,68745642893be7da696a68ad,68744f5e1224e910b9129e4c,202,15,12,3,25,27,120,264.583,46.412,46.412,1.239941231383981,1.0,,9
BZFMK,4T8TR,masked_frame_prediction,1.0,human,68745642893be7da696a68ad,68744f5e1224e910b9129e4c,202,15,12,3,25,27,120,264.583,46.412,46.412,1.239941231383981,1.0,,18
BZFMK,4T8TR,masked_frame_prediction,1.0,human,68745642893be7da696a68ad,68744f5e1224e910b9129e4c,202,15,12,3,25,27,120,264.583,46.412,46.412,1.239941231383981,1.0,,17
VQRD4,WHGHP,masked_frame_prediction,1.0,human,68745642893be7da696a68ad,68744f5e1224e910b9129e4c,312,3,93,81,63,68,4,132.181,299.9635,299.9635,-0.3232036617874885,1.0,,59
VQRD4,WHGHP,masked_frame_prediction,1.0,human,68745642893be7da696a68ad,68744f5e1224e910b9129e4c,312,3,93,81,63,68,4,132.181,299.9635,299.9635,-0.3232036617874885,1.0,,250
FJ4D9,27VWC,masked_frame_prediction,1.0,human,6874565e1883b395149e7f97,68744f5e1224e910b9129e4c,125,4,6,8,7,9,91,130.605,154.2815,154.2815,-0.3232036617874885,1.0,,7
FJ4D9,27VWC,masked_frame_prediction,1.0,human,6874565e1883b395149e7f97,68744f5e1224e910b9129e4c,125,4,6,8,7,9,91,130.605,154.2815,154.2815,-0.3232036617874885,1.0,,2
FJ4D9,27VWC,masked_frame_prediction,1.0,human,6874565e1883b395149e7f97,68744f5e1224e910b9129e4c,125,4,6,8,7,9,91,130.605,154.2815,154.2815,-0.3232036617874885,1.0,,65
EPKHP,NRDF6,masked_frame_prediction,1.0,human,68745660a0f0943d9a5b70d0,68744f5e1224e910b9129e4c,61,2,2,2,2,2,51,109.848,0.0,0.0,-0.3232036617874885,1.0,,31
5QZPT,QM9XB,masked_frame_prediction,1.0,human,687456c4bb56209fa9009a8c,68744f5e1224e910b9129e4c,234,5,31,28,78,26,66,94.989,42.721,42.721,,1.0,,94
5QZPT,QM9XB,masked_frame_prediction,1.0,human,687456c4bb56209fa9009a8c,68744f5e1224e910b9129e4c,234,5,31,28,78,26,66,94.989,42.721,42.721,,1.0,,12
5QZPT,QM9XB,masked_frame_prediction,1.0,human,687456c4bb56209fa9009a8c,68744f5e1224e910b9129e4c,234,5,31,28,78,26,66,94.989,42.721,42.721,,1.0,,43
5QZPT,QM9XB,masked_frame_prediction,1.0,human,687456c4bb56209fa9009a8c,68744f5e1224e910b9129e4c,234,5,31,28,78,26,66,94.989,42.721,42.721,,1.0,,30
NAPP8,6JVMF,masked_frame_prediction,1.0,human,687456d442437019a4d16d79,68744f5e1224e910b9129e4c,117,2,36,25,20,27,7,95.176,49.976,49.976,,1.0,,60
AXJNY,NTQ4Y,masked_frame_prediction,1.0,human,6874570ead82054c0661c398,68744f5e1224e910b9129e4c,151,7,6,8,4,5,121,137.172,53.805,53.805,-0.3232036617874885,1.0,,25
AXJNY,NTQ4Y,masked_frame_prediction,1.0,human,6874570ead82054c0661c398,68744f5e1224e910b9129e4c,151,7,6,8,4,5,121,137.172,53.805,53.805,-0.3232036617874885,1.0,,24
AXJNY,NTQ4Y,masked_frame_prediction,1.0,human,6874570ead82054c0661c398,68744f5e1224e910b9129e4c,151,7,6,8,4,5,121,137.172,53.805,53.805,-0.3232036617874885,1.0,,7
AXJNY,NTQ4Y,masked_frame_prediction,1.0,human,6874570ead82054c0661c398,68744f5e1224e910b9129e4c,151,7,6,8,4,5,121,137.172,53.805,53.805,-0.3232036617874885,1.0,,1
AXJNY,NTQ4Y,masked_frame_prediction,1.0,human,6874570ead82054c0661c398,68744f5e1224e910b9129e4c,151,7,6,8,4,5,121,137.172,53.805,53.805,-0.3232036617874885,1.0,,1
AXJNY,NTQ4Y,masked_frame_prediction,1.0,human,6874570ead82054c0661c398,68744f5e1224e910b9129e4c,151,7,6,8,4,5,121,137.172,53.805,53.805,-0.3232036617874885,1.0,,20
EPKHP,NRDF6,masked_frame_prediction,1.0,human,6874570ead82054c0661c398,68744f5e1224e910b9129e4c,104,13,3,4,2,3,79,147.211,91.8595,91.8595,-0.3232036617874885,1.0,,19
EPKHP,NRDF6,masked_frame_prediction,1.0,human,6874570ead82054c0661c398,68744f5e1224e910b9129e4c,104,13,3,4,2,3,79,147.211,91.8595,91.8595,-0.3232036617874885,1.0,,8
EPKHP,NRDF6,masked_frame_prediction,1.0,human,6874570ead82054c0661c398,68744f5e1224e910b9129e4c,104,13,3,4,2,3,79,147.211,91.8595,91.8595,-0.3232036617874885,1.0,,5
EPKHP,NRDF6,masked_frame_prediction,1.0,human,6874570ead82054c0661c398,68744f5e1224e910b9129e4c,104,13,3,4,2,3,79,147.211,91.8595,91.8595,-0.3232036617874885,1.0,,2
EPKHP,NRDF6,masked_frame_prediction,1.0,human,6874570ead82054c0661c398,68744f5e1224e910b9129e4c,104,13,3,4,2,3,79,147.211,91.8595,91.8595,-0.3232036617874885,1.0,,10
EPKHP,NRDF6,masked_frame_prediction,1.0,human,6874570ead82054c0661c398,68744f5e1224e910b9129e4c,104,13,3,4,2,3,79,147.211,91.8595,91.8595,-0.3232036617874885,1.0,,1
EPKHP,NRDF6,masked_frame_prediction,1.0,human,6874570ead82054c0661c398,68744f5e1224e910b9129e4c,104,13,3,4,2,3,79,147.211,91.8595,91.8595,-0.3232036617874885,1.0,,2
EPKHP,NRDF6,masked_frame_prediction,1.0,human,6874570ead82054c0661c398,68744f5e1224e910b9129e4c,104,13,3,4,2,3,79,147.211,91.8595,91.8595,-0.3232036617874885,1.0,,4
EPKHP,NRDF6,masked_frame_prediction,1.0,human,6874570ead82054c0661c398,68744f5e1224e910b9129e4c,104,13,3,4,2,3,79,147.211,91.8595,91.8595,-0.3232036617874885,1.0,,4
EPKHP,NRDF6,masked_frame_prediction,1.0,human,6874570ead82054c0661c398,68744f5e1224e910b9129e4c,104,13,3,4,2,3,79,147.211,91.8595,91.8595,-0.3232036617874885,1.0,,2
EPKHP,NRDF6,masked_frame_prediction,1.0,human,6874570ead82054c0661c398,68744f5e1224e910b9129e4c,104,13,3,4,2,3,79,147.211,91.8595,91.8595,-0.3232036617874885,1.0,,3
EPKHP,NRDF6,masked_frame_prediction,1.0,human,6874570ead82054c0661c398,68744f5e1224e910b9129e4c,104,13,3,4,2,3,79,147.211,91.8595,91.8595,-0.3232036617874885,1.0,,6
7ZEW5,T5F9B,masked_frame_prediction,1.0,human,68745794845545623fbcc5db,68744f5e1224e910b9129e4c,74,4,2,8,5,11,44,132.643,150.3995,150.3995,-0.3232036617874885,1.0,,25
7ZEW5,T5F9B,masked_frame_prediction,1.0,human,68745794845545623fbcc5db,68744f5e1224e910b9129e4c,74,4,2,8,5,11,44,132.643,150.3995,150.3995,-0.3232036617874885,1.0,,5
7ZEW5,T5F9B,masked_frame_prediction,1.0,human,68745794845545623fbcc5db,68744f5e1224e910b9129e4c,74,4,2,8,5,11,44,132.643,150.3995,150.3995,-0.3232036617874885,1.0,,5
N8KW9,VA6FQ,masked_frame_prediction,1.0,human,6874579f6cb634c332db9f15,68744f5e1224e910b9129e4c,311,7,21,19,15,20,229,768.66,216.957,216.957,,1.0,,159
N8KW9,VA6FQ,masked_frame_prediction,1.0,human,6874579f6cb634c332db9f15,68744f5e1224e910b9129e4c,311,7,21,19,15,20,229,768.66,216.957,216.957,,1.0,,3
N8KW9,VA6FQ,masked_frame_prediction,1.0,human,6874579f6cb634c332db9f15,68744f5e1224e910b9129e4c,311,7,21,19,15,20,229,768.66,216.957,216.957,,1.0,,1
N8KW9,VA6FQ,masked_frame_prediction,1.0,human,6874579f6cb634c332db9f15,68744f5e1224e910b9129e4c,311,7,21,19,15,20,229,768.66,216.957,216.957,,1.0,,2
N8KW9,VA6FQ,masked_frame_prediction,1.0,human,6874579f6cb634c332db9f15,68744f5e1224e910b9129e4c,311,7,21,19,15,20,229,768.66,216.957,216.957,,1.0,,63
N8KW9,VA6FQ,masked_frame_prediction,1.0,human,6874579f6cb634c332db9f15,68744f5e1224e910b9129e4c,311,7,21,19,15,20,229,768.66,216.957,216.957,,1.0,,51
RAYVA,BY2Q7,masked_frame_prediction,1.0,human,6874579f6cb634c332db9f15,68744f5e1224e910b9129e4c,623,2,3,7,4,4,603,1429.4325,829.318,829.318,,1.0,,579
92A2T,set,masked_frame_prediction,1.0,human,68745a762204efa4045d9e09,68744f5e1224e910b9129e4c,147,4,34,3,1,1,104,116.293,68.004,68.004,0.4583687847982463,1.0,,6
92A2T,set,masked_frame_prediction,1.0,human,68745a762204efa4045d9e09,68744f5e1224e910b9129e4c,147,4,34,3,1,1,104,116.293,68.004,68.004,0.4583687847982463,1.0,,30
92A2T,set,masked_frame_prediction,1.0,human,68745a762204efa4045d9e09,68744f5e1224e910b9129e4c,147,4,34,3,1,1,104,116.293,68.004,68.004,0.4583687847982463,1.0,,82
G2EM5,K8MTQ,masked_frame_prediction,1.0,human,68745b3f1b4396e04d7907d6,68744f5e1224e910b9129e4c,152,5,11,10,16,11,99,113.5445,275.1285,275.1285,0.4583687847982463,1.0,,92
G2EM5,K8MTQ,masked_frame_prediction,1.0,human,68745b3f1b4396e04d7907d6,68744f5e1224e910b9129e4c,152,5,11,10,16,11,99,113.5445,275.1285,275.1285,0.4583687847982463,1.0,,13
G2EM5,K8MTQ,masked_frame_prediction,1.0,human,68745b3f1b4396e04d7907d6,68744f5e1224e910b9129e4c,152,5,11,10,16,11,99,113.5445,275.1285,275.1285,0.4583687847982463,1.0,,6
G2EM5,K8MTQ,masked_frame_prediction,1.0,human,68745b3f1b4396e04d7907d6,68744f5e1224e910b9129e4c,152,5,11,10,16,11,99,113.5445,275.1285,275.1285,0.4583687847982463,1.0,,8
92A2T,set,masked_frame_prediction,1.0,human,68745ccd29c50a195327293e,68744f5e1224e910b9129e4c,764,16,20,17,31,38,642,775.938,91.502,91.502,0.4583687847982463,1.0,,78
92A2T,set,masked_frame_prediction,1.0,human,68745ccd29c50a195327293e,68744f5e1224e910b9129e4c,764,16,20,17,31,38,642,775.938,91.502,91.502,0.4583687847982463,1.0,,183
92A2T,set,masked_frame_prediction,1.0,human,68745ccd29c50a195327293e,68744f5e1224e910b9129e4c,764,16,20,17,31,38,642,775.938,91.502,91.502,0.4583687847982463,1.0,,9
92A2T,set,masked_frame_prediction,1.0,human,68745ccd29c50a195327293e,68744f5e1224e910b9129e4c,764,16,20,17,31,38,642,775.938,91.502,91.502,0.4583687847982463,1.0,,9
92A2T,set,masked_frame_prediction,1.0,human,68745ccd29c50a195327293e,68744f5e1224e910b9129e4c,764,16,20,17,31,38,642,775.938,91.502,91.502,0.4583687847982463,1.0,,3
92A2T,set,masked_frame_prediction,1.0,human,68745ccd29c50a195327293e,68744f5e1224e910b9129e4c,764,16,20,17,31,38,642,775.938,91.502,91.502,0.4583687847982463,1.0,,21
92A2T,set,masked_frame_prediction,1.0,human,68745ccd29c50a195327293e,68744f5e1224e910b9129e4c,764,16,20,17,31,38,642,775.938,91.502,91.502,0.4583687847982463,1.0,,3
92A2T,set,masked_frame_prediction,1.0,human,68745ccd29c50a195327293e,68744f5e1224e910b9129e4c,764,16,20,17,31,38,642,775.938,91.502,91.502,0.4583687847982463,1.0,,3
92A2T,set,masked_frame_prediction,1.0,human,68745ccd29c50a195327293e,68744f5e1224e910b9129e4c,764,16,20,17,31,38,642,775.938,91.502,91.502,0.4583687847982463,1.0,,3
92A2T,set,masked_frame_prediction,1.0,human,68745ccd29c50a195327293e,68744f5e1224e910b9129e4c,764,16,20,17,31,38,642,775.938,91.502,91.502,0.4583687847982463,1.0,,6
92A2T,set,masked_frame_prediction,1.0,human,68745ccd29c50a195327293e,68744f5e1224e910b9129e4c,764,16,20,17,31,38,642,775.938,91.502,91.502,0.4583687847982463,1.0,,159
92A2T,set,masked_frame_prediction,1.0,human,68745ccd29c50a195327293e,68744f5e1224e910b9129e4c,764,16,20,17,31,38,642,775.938,91.502,91.502,0.4583687847982463,1.0,,37
92A2T,set,masked_frame_prediction,1.0,human,68745ccd29c50a195327293e,68744f5e1224e910b9129e4c,764,16,20,17,31,38,642,775.938,91.502,91.502,0.4583687847982463,1.0,,3
92A2T,set,masked_frame_prediction,1.0,human,68745ccd29c50a195327293e,68744f5e1224e910b9129e4c,764,16,20,17,31,38,642,775.938,91.502,91.502,0.4583687847982463,1.0,,159
92A2T,set,masked_frame_prediction,1.0,human,68745ccd29c50a195327293e,68744f5e1224e910b9129e4c,764,16,20,17,31,38,642,775.938,91.502,91.502,0.4583687847982463,1.0,,43
EGMQ6,6JVMF,change_detection,1.0,human,6874f72e61365f540c5c48bb,6871396ca37ef758345fa078,97,2,14,21,27,18,15,172.257,56.475,56.475,,1.0,,21
M2Y7Z,KFQYT,change_detection,1.0,human,687542129fd56183f6a3f3ae,686feb8d12add379b436cf4d,199,2,17,15,37,26,102,139.056,44.109,44.109,-1.1047761083732233,1.0,,129
PZTV6,N59TE,change_detection,0.9996455531507517,human,686ffd85bd1d1c90cb2f89ac,686feb8d12add379b436cf4d,33,2,0,1,1,0,29,47.72,27.398,27.398,-0.3232036617874885,1.0,,14
PQBBH,NRDF6,change_detection,0.9992184517299152,human,687143bbe467602f7f732887,6871396ca37ef758345fa078,93,9,6,6,3,2,67,102.216,28.695,28.695,0.4583687847982463,1.0,,10
PQBBH,NRDF6,change_detection,0.9992184517299152,human,687143bbe467602f7f732887,6871396ca37ef758345fa078,93,9,6,6,3,2,67,102.216,28.695,28.695,0.4583687847982463,1.0,,45
PQBBH,NRDF6,change_detection,0.9992184517299152,human,687143bbe467602f7f732887,6871396ca37ef758345fa078,93,9,6,6,3,2,67,102.216,28.695,28.695,0.4583687847982463,1.0,,14
PQBBH,NRDF6,change_detection,0.9992184517299152,human,687143bbe467602f7f732887,6871396ca37ef758345fa078,93,9,6,6,3,2,67,102.216,28.695,28.695,0.4583687847982463,1.0,,4
PQBBH,NRDF6,change_detection,0.9992184517299152,human,687143bbe467602f7f732887,6871396ca37ef758345fa078,93,9,6,6,3,2,67,102.216,28.695,28.695,0.4583687847982463,1.0,,2
PQBBH,NRDF6,change_detection,0.9992184517299152,human,687143bbe467602f7f732887,6871396ca37ef758345fa078,93,9,6,6,3,2,67,102.216,28.695,28.695,0.4583687847982463,1.0,,2
PQBBH,NRDF6,change_detection,0.9992184517299152,human,687143bbe467602f7f732887,6871396ca37ef758345fa078,93,9,6,6,3,2,67,102.216,28.695,28.695,0.4583687847982463,1.0,,2
PQBBH,NRDF6,change_detection,0.9992184517299152,human,687143bbe467602f7f732887,6871396ca37ef758345fa078,93,9,6,6,3,2,67,102.216,28.695,28.695,0.4583687847982463,1.0,,2
NNNNZ,DGG2C,change_detection,0.9988870906311896,human,686ffd04cc309ab0207b51bd,686feb8d12add379b436cf4d,103,3,26,26,24,6,18,69.015,42.703,42.703,-0.3232036617874885,1.0,,57
NNNNZ,DGG2C,change_detection,0.9988870906311896,human,686ffd04cc309ab0207b51bd,686feb8d12add379b436cf4d,103,3,26,26,24,6,18,69.015,42.703,42.703,-0.3232036617874885,1.0,,10
SRET9,83WKQ,change_detection,0.9970759298324534,human,686ffe7ceebed48cc9f94c13,686feb8d12add379b436cf4d,197,4,46,34,64,41,8,80.7865,48.228,48.228,,1.0,,37
SRET9,83WKQ,change_detection,0.9970759298324534,human,686ffe7ceebed48cc9f94c13,686feb8d12add379b436cf4d,197,4,46,34,64,41,8,80.7865,48.228,48.228,,1.0,,52
SRET9,83WKQ,change_detection,0.9970759298324534,human,686ffe7ceebed48cc9f94c13,686feb8d12add379b436cf4d,197,4,46,34,64,41,8,80.7865,48.228,48.228,,1.0,,20
DA6DS,B58F3,change_detection,0.9913034219233778,human,686ffd0367303474b68aa83a,686feb8d12add379b436cf4d,39,2,8,14,6,9,0,33.05,30.12,30.12,-0.3232036617874885,1.0,,1
SRET9,83WKQ,change_detection,0.989063633266234,human,686fff7f17ba6ff8bc612dbe,686feb8d12add379b436cf4d,1067,13,26,18,57,55,898,603.599,48.86,48.86,,1.0,,29
SRET9,83WKQ,change_detection,0.989063633266234,human,686fff7f17ba6ff8bc612dbe,686feb8d12add379b436cf4d,1067,13,26,18,57,55,898,603.599,48.86,48.86,,1.0,,15
SRET9,83WKQ,change_detection,0.989063633266234,human,686fff7f17ba6ff8bc612dbe,686feb8d12add379b436cf4d,1067,13,26,18,57,55,898,603.599,48.86,48.86,,1.0,,40
SRET9,83WKQ,change_detection,0.989063633266234,human,686fff7f17ba6ff8bc612dbe,686feb8d12add379b436cf4d,1067,13,26,18,57,55,898,603.599,48.86,48.86,,1.0,,16
SRET9,83WKQ,change_detection,0.989063633266234,human,686fff7f17ba6ff8bc612dbe,686feb8d12add379b436cf4d,1067,13,26,18,57,55,898,603.599,48.86,48.86,,1.0,,19
SRET9,83WKQ,change_detection,0.989063633266234,human,686fff7f17ba6ff8bc612dbe,686feb8d12add379b436cf4d,1067,13,26,18,57,55,898,603.599,48.86,48.86,,1.0,,16
SRET9,83WKQ,change_detection,0.989063633266234,human,686fff7f17ba6ff8bc612dbe,686feb8d12add379b436cf4d,1067,13,26,18,57,55,898,603.599,48.86,48.86,,1.0,,15
SRET9,83WKQ,change_detection,0.989063633266234,human,686fff7f17ba6ff8bc612dbe,686feb8d12add379b436cf4d,1067,13,26,18,57,55,898,603.599,48.86,48.86,,1.0,,9
SRET9,83WKQ,change_detection,0.989063633266234,human,686fff7f17ba6ff8bc612dbe,686feb8d12add379b436cf4d,1067,13,26,18,57,55,898,603.599,48.86,48.86,,1.0,,41
SRET9,83WKQ,change_detection,0.989063633266234,human,686fff7f17ba6ff8bc612dbe,686feb8d12add379b436cf4d,1067,13,26,18,57,55,898,603.599,48.86,48.86,,1.0,,34
SRET9,83WKQ,change_detection,0.989063633266234,human,686fff7f17ba6ff8bc612dbe,686feb8d12add379b436cf4d,1067,13,26,18,57,55,898,603.599,48.86,48.86,,1.0,,56
SRET9,83WKQ,change_detection,0.989063633266234,human,686fff7f17ba6ff8bc612dbe,686feb8d12add379b436cf4d,1067,13,26,18,57,55,898,603.599,48.86,48.86,,1.0,,482
PQBBH,NRDF6,change_detection,0.9657494073187096,human,6871442607458f011478975d,6871396ca37ef758345fa078,39,2,0,1,1,1,34,43.448,31.799,31.799,,1.0,,12
NNNNZ,DGG2C,change_detection,0.9491069277384008,human,686ffed533bbf0bba1d55009,686feb8d12add379b436cf4d,161,5,28,22,30,30,46,113.393,39.199,39.199,0.4583687847982463,1.0,,19
NNNNZ,DGG2C,change_detection,0.9491069277384008,human,686ffed533bbf0bba1d55009,686feb8d12add379b436cf4d,161,5,28,22,30,30,46,113.393,39.199,39.199,0.4583687847982463,1.0,,20
NNNNZ,DGG2C,change_detection,0.9491069277384008,human,686ffed533bbf0bba1d55009,686feb8d12add379b436cf4d,161,5,28,22,30,30,46,113.393,39.199,39.199,0.4583687847982463,1.0,,38
NNNNZ,DGG2C,change_detection,0.9491069277384008,human,686ffed533bbf0bba1d55009,686feb8d12add379b436cf4d,161,5,28,22,30,30,46,113.393,39.199,39.199,0.4583687847982463,1.0,,66
ZRYAZ,S2KT7,change_detection,0.9433112619870428,human,687144985543b3c7d062686d,6871396ca37ef758345fa078,57,5,4,2,0,3,43,120.985,13.732,13.732,,1.0,,1
ZRYAZ,S2KT7,change_detection,0.9433112619870428,human,687144985543b3c7d062686d,6871396ca37ef758345fa078,57,5,4,2,0,3,43,120.985,13.732,13.732,,1.0,,1
ZRYAZ,S2KT7,change_detection,0.9433112619870428,human,687144985543b3c7d062686d,6871396ca37ef758345fa078,57,5,4,2,0,3,43,120.985,13.732,13.732,,1.0,,3
ZRYAZ,S2KT7,change_detection,0.9433112619870428,human,687144985543b3c7d062686d,6871396ca37ef758345fa078,57,5,4,2,0,3,43,120.985,13.732,13.732,,1.0,,3
4M9TY,F5W3N,change_detection,0.9428256946301588,human,686fff9819a7ad67da568cfd,686feb8d12add379b436cf4d,125,2,52,41,29,1,0,142.3135,74.009,74.009,1.239941231383981,1.0,,11
7NZZS,4N7BB,change_detection,0.9122330474996216,human,6871448037f475321c9cff98,6871396ca37ef758345fa078,73,3,5,6,4,5,50,58.179,34.166,34.166,-1.1047761083732233,1.0,,20
7NZZS,4N7BB,change_detection,0.9122330474996216,human,6871448037f475321c9cff98,6871396ca37ef758345fa078,73,3,5,6,4,5,50,58.179,34.166,34.166,-1.1047761083732233,1.0,,31
GADWF,BY2Q7,change_detection,0.8306178252318674,human,687150c45f12668fb7d03b3e,6871396ca37ef758345fa078,236,2,30,17,0,25,162,84.3645,35.135,35.135,,1.0,,178
M2YYS,T5F9B,change_detection,0.4697483393926984,human,6871479ab6fb1346f6873846,6871396ca37ef758345fa078,327,21,2,2,4,2,296,446.8125,117.923,117.923,1.239941231383981,1.0,,66
M2YYS,T5F9B,change_detection,0.4697483393926984,human,6871479ab6fb1346f6873846,6871396ca37ef758345fa078,327,21,2,2,4,2,296,446.8125,117.923,117.923,1.239941231383981,1.0,,32
M2YYS,T5F9B,change_detection,0.4697483393926984,human,6871479ab6fb1346f6873846,6871396ca37ef758345fa078,327,21,2,2,4,2,296,446.8125,117.923,117.923,1.239941231383981,1.0,,1
M2YYS,T5F9B,change_detection,0.4697483393926984,human,6871479ab6fb1346f6873846,6871396ca37ef758345fa078,327,21,2,2,4,2,296,446.8125,117.923,117.923,1.239941231383981,1.0,,6
M2YYS,T5F9B,change_detection,0.4697483393926984,human,6871479ab6fb1346f6873846,6871396ca37ef758345fa078,327,21,2,2,4,2,296,446.8125,117.923,117.923,1.239941231383981,1.0,,2
M2YYS,T5F9B,change_detection,0.4697483393926984,human,6871479ab6fb1346f6873846,6871396ca37ef758345fa078,327,21,2,2,4,2,296,446.8125,117.923,117.923,1.239941231383981,1.0,,25
M2YYS,T5F9B,change_detection,0.4697483393926984,human,6871479ab6fb1346f6873846,6871396ca37ef758345fa078,327,21,2,2,4,2,296,446.8125,117.923,117.923,1.239941231383981,1.0,,6
M2YYS,T5F9B,change_detection,0.4697483393926984,human,6871479ab6fb1346f6873846,6871396ca37ef758345fa078,327,21,2,2,4,2,296,446.8125,117.923,117.923,1.239941231383981,1.0,,31
M2YYS,T5F9B,change_detection,0.4697483393926984,human,6871479ab6fb1346f6873846,6871396ca37ef758345fa078,327,21,2,2,4,2,296,446.8125,117.923,117.923,1.239941231383981,1.0,,29
M2YYS,T5F9B,change_detection,0.4697483393926984,human,6871479ab6fb1346f6873846,6871396ca37ef758345fa078,327,21,2,2,4,2,296,446.8125,117.923,117.923,1.239941231383981,1.0,,28
M2YYS,T5F9B,change_detection,0.4697483393926984,human,6871479ab6fb1346f6873846,6871396ca37ef758345fa078,327,21,2,2,4,2,296,446.8125,117.923,117.923,1.239941231383981,1.0,,16
M2YYS,T5F9B,change_detection,0.4697483393926984,human,6871479ab6fb1346f6873846,6871396ca37ef758345fa078,327,21,2,2,4,2,296,446.8125,117.923,117.923,1.239941231383981,1.0,,2
M2YYS,T5F9B,change_detection,0.4697483393926984,human,6871479ab6fb1346f6873846,6871396ca37ef758345fa078,327,21,2,2,4,2,296,446.8125,117.923,117.923,1.239941231383981,1.0,,5
M2YYS,T5F9B,change_detection,0.4697483393926984,human,6871479ab6fb1346f6873846,6871396ca37ef758345fa078,327,21,2,2,4,2,296,446.8125,117.923,117.923,1.239941231383981,1.0,,4
M2YYS,T5F9B,change_detection,0.4697483393926984,human,6871479ab6fb1346f6873846,6871396ca37ef758345fa078,327,21,2,2,4,2,296,446.8125,117.923,117.923,1.239941231383981,1.0,,16
M2YYS,T5F9B,change_detection,0.4697483393926984,human,6871479ab6fb1346f6873846,6871396ca37ef758345fa078,327,21,2,2,4,2,296,446.8125,117.923,117.923,1.239941231383981,1.0,,11
M2YYS,T5F9B,change_detection,0.4697483393926984,human,6871479ab6fb1346f6873846,6871396ca37ef758345fa078,327,21,2,2,4,2,296,446.8125,117.923,117.923,1.239941231383981,1.0,,1
M2YYS,T5F9B,change_detection,0.4697483393926984,human,6871479ab6fb1346f6873846,6871396ca37ef758345fa078,327,21,2,2,4,2,296,446.8125,117.923,117.923,1.239941231383981,1.0,,19
M2YYS,T5F9B,change_detection,0.4697483393926984,human,6871479ab6fb1346f6873846,6871396ca37ef758345fa078,327,21,2,2,4,2,296,446.8125,117.923,117.923,1.239941231383981,1.0,,1
M2YYS,T5F9B,change_detection,0.4697483393926984,human,6871479ab6fb1346f6873846,6871396ca37ef758345fa078,327,21,2,2,4,2,296,446.8125,117.923,117.923,1.239941231383981,1.0,,5
CKYPN,236VK,planning,0.0,human,686fdb262cdeeda3e85822f7,686fd0f891e5e0ee88d68ba5,136,4,6,11,54,42,19,50.6165,23.307,23.307,1.239941231383981,0.8333333333333334,,29
CKYPN,236VK,planning,0.0,human,686fdb262cdeeda3e85822f7,686fd0f891e5e0ee88d68ba5,136,4,6,11,54,42,19,50.6165,23.307,23.307,1.239941231383981,0.8333333333333334,,78
CKYPN,236VK,planning,0.0,human,686fdb262cdeeda3e85822f7,686fd0f891e5e0ee88d68ba5,136,4,6,11,54,42,19,50.6165,23.307,23.307,1.239941231383981,0.8333333333333334,,17
CKYPN,236VK,planning,0.0,human,686fdb35c33909f3b2f32169,686fd0f891e5e0ee88d68ba5,137,12,0,26,55,7,37,148.569,19.971,19.971,0.4583687847982463,1.0,,29
CKYPN,236VK,planning,0.0,human,686fdb35c33909f3b2f32169,686fd0f891e5e0ee88d68ba5,137,12,0,26,55,7,37,148.569,19.971,19.971,0.4583687847982463,1.0,,15
CKYPN,236VK,planning,0.0,human,686fdb35c33909f3b2f32169,686fd0f891e5e0ee88d68ba5,137,12,0,26,55,7,37,148.569,19.971,19.971,0.4583687847982463,1.0,,6
CKYPN,236VK,planning,0.0,human,686fdb35c33909f3b2f32169,686fd0f891e5e0ee88d68ba5,137,12,0,26,55,7,37,148.569,19.971,19.971,0.4583687847982463,1.0,,9
CKYPN,236VK,planning,0.0,human,686fdb35c33909f3b2f32169,686fd0f891e5e0ee88d68ba5,137,12,0,26,55,7,37,148.569,19.971,19.971,0.4583687847982463,1.0,,7
CKYPN,236VK,planning,0.0,human,686fdb35c33909f3b2f32169,686fd0f891e5e0ee88d68ba5,137,12,0,26,55,7,37,148.569,19.971,19.971,0.4583687847982463,1.0,,9
CKYPN,236VK,planning,0.0,human,686fdb35c33909f3b2f32169,686fd0f891e5e0ee88d68ba5,137,12,0,26,55,7,37,148.569,19.971,19.971,0.4583687847982463,1.0,,1
CKYPN,236VK,planning,0.0,human,686fdb35c33909f3b2f32169,686fd0f891e5e0ee88d68ba5,137,12,0,26,55,7,37,148.569,19.971,19.971,0.4583687847982463,1.0,,10
CKYPN,236VK,planning,0.0,human,686fdb35c33909f3b2f32169,686fd0f891e5e0ee88d68ba5,137,12,0,26,55,7,37,148.569,19.971,19.971,0.4583687847982463,1.0,,8
CKYPN,236VK,planning,0.0,human,686fdb35c33909f3b2f32169,686fd0f891e5e0ee88d68ba5,137,12,0,26,55,7,37,148.569,19.971,19.971,0.4583687847982463,1.0,,7
CKYPN,236VK,planning,0.0,human,686fdb35c33909f3b2f32169,686fd0f891e5e0ee88d68ba5,137,12,0,26,55,7,37,148.569,19.971,19.971,0.4583687847982463,1.0,,11
M2YYS,T5F9B,change_detection,0.0,human,687143e4a9479f8888997dc8,6871396ca37ef758345fa078,42,7,2,2,4,4,23,48.117,32.003,32.003,,1.0,,24
M2YYS,T5F9B,change_detection,0.0,human,687143e4a9479f8888997dc8,6871396ca37ef758345fa078,42,7,2,2,4,4,23,48.117,32.003,32.003,,1.0,,1
M2YYS,T5F9B,change_detection,0.0,human,687143e4a9479f8888997dc8,6871396ca37ef758345fa078,42,7,2,2,4,4,23,48.117,32.003,32.003,,1.0,,1
M2YYS,T5F9B,change_detection,0.0,human,687143e4a9479f8888997dc8,6871396ca37ef758345fa078,42,7,2,2,4,4,23,48.117,32.003,32.003,,1.0,,1
M2YYS,T5F9B,change_detection,0.0,human,687143e4a9479f8888997dc8,6871396ca37ef758345fa078,42,7,2,2,4,4,23,48.117,32.003,32.003,,1.0,,1
M2YYS,T5F9B,change_detection,0.0,human,687143e4a9479f8888997dc8,6871396ca37ef758345fa078,42,7,2,2,4,4,23,48.117,32.003,32.003,,1.0,,2
E9KFZ,QQM74,masked_frame_prediction,0.0,human,6873fdd36513f2ff6c334ebb,687168f12af83b313e06957a,54,4,13,10,10,17,0,42.03,87.333,87.333,0.4583687847982463,0.8333333333333334,,39
E9KFZ,QQM74,masked_frame_prediction,0.0,human,6873fdd36513f2ff6c334ebb,687168f12af83b313e06957a,54,4,13,10,10,17,0,42.03,87.333,87.333,0.4583687847982463,0.8333333333333334,,1
E9KFZ,QQM74,masked_frame_prediction,0.0,human,6873fdd36513f2ff6c334ebb,687168f12af83b313e06957a,54,4,13,10,10,17,0,42.03,87.333,87.333,0.4583687847982463,0.8333333333333334,,1
FJ4D9,27VWC,masked_frame_prediction,0.0,human,687453e055a99c75e86e0172,68744f5e1224e910b9129e4c,282,9,0,0,0,0,273,181.419,69.525,69.525,0.4583687847982463,1.0,,5
FJ4D9,27VWC,masked_frame_prediction,0.0,human,687453e055a99c75e86e0172,68744f5e1224e910b9129e4c,282,9,0,0,0,0,273,181.419,69.525,69.525,0.4583687847982463,1.0,,44
FJ4D9,27VWC,masked_frame_prediction,0.0,human,687453e055a99c75e86e0172,68744f5e1224e910b9129e4c,282,9,0,0,0,0,273,181.419,69.525,69.525,0.4583687847982463,1.0,,7
FJ4D9,27VWC,masked_frame_prediction,0.0,human,687453e055a99c75e86e0172,68744f5e1224e910b9129e4c,282,9,0,0,0,0,273,181.419,69.525,69.525,0.4583687847982463,1.0,,11
FJ4D9,27VWC,masked_frame_prediction,0.0,human,687453e055a99c75e86e0172,68744f5e1224e910b9129e4c,282,9,0,0,0,0,273,181.419,69.525,69.525,0.4583687847982463,1.0,,3
FJ4D9,27VWC,masked_frame_prediction,0.0,human,687453e055a99c75e86e0172,68744f5e1224e910b9129e4c,282,9,0,0,0,0,273,181.419,69.525,69.525,0.4583687847982463,1.0,,48
FJ4D9,27VWC,masked_frame_prediction,0.0,human,687453e055a99c75e86e0172,68744f5e1224e910b9129e4c,282,9,0,0,0,0,273,181.419,69.525,69.525,0.4583687847982463,1.0,,34
FJ4D9,27VWC,masked_frame_prediction,0.0,human,687453e055a99c75e86e0172,68744f5e1224e910b9129e4c,282,9,0,0,0,0,273,181.419,69.525,69.525,0.4583687847982463,1.0,,96
EH7BY,7XF97,masked_frame_prediction,0.0,human,687453e055a99c75e86e0172,68744f5e1224e910b9129e4c,146,8,0,0,0,0,138,132.572,265.179,265.179,0.4583687847982463,0.375,,2
EH7BY,7XF97,masked_frame_prediction,0.0,human,687453e055a99c75e86e0172,68744f5e1224e910b9129e4c,146,8,0,0,0,0,138,132.572,265.179,265.179,0.4583687847982463,0.375,,1
EH7BY,7XF97,masked_frame_prediction,0.0,human,687453e055a99c75e86e0172,68744f5e1224e910b9129e4c,146,8,0,0,0,0,138,132.572,265.179,265.179,0.4583687847982463,0.375,,16
EH7BY,7XF97,masked_frame_prediction,0.0,human,687453e055a99c75e86e0172,68744f5e1224e910b9129e4c,146,8,0,0,0,0,138,132.572,265.179,265.179,0.4583687847982463,0.375,,6
EH7BY,7XF97,masked_frame_prediction,0.0,human,687453e055a99c75e86e0172,68744f5e1224e910b9129e4c,146,8,0,0,0,0,138,132.572,265.179,265.179,0.4583687847982463,0.375,,8
EH7BY,7XF97,masked_frame_prediction,0.0,human,687453e055a99c75e86e0172,68744f5e1224e910b9129e4c,146,8,0,0,0,0,138,132.572,265.179,265.179,0.4583687847982463,0.375,,77
EH7BY,7XF97,masked_frame_prediction,0.0,human,687453e055a99c75e86e0172,68744f5e1224e910b9129e4c,146,8,0,0,0,0,138,132.572,265.179,265.179,0.4583687847982463,0.375,,28
FJ4D9,27VWC,masked_frame_prediction,0.0,human,687453e7dff0e2d8d232f9e9,68744f5e1224e910b9129e4c,89,3,0,0,0,0,86,66.3875,38.49,38.49,0.4583687847982463,1.0,,51
FJ4D9,27VWC,masked_frame_prediction,0.0,human,687453e7dff0e2d8d232f9e9,68744f5e1224e910b9129e4c,89,3,0,0,0,0,86,66.3875,38.49,38.49,0.4583687847982463,1.0,,35
72R9E,27JBD,masked_frame_prediction,0.0,human,68745444b6fb1346f687f202,68744f5e1224e910b9129e4c,468,4,11,27,29,34,363,280.934,0.0,0.0,1.239941231383981,1.0,,34
72R9E,27JBD,masked_frame_prediction,0.0,human,68745444b6fb1346f687f202,68744f5e1224e910b9129e4c,468,4,11,27,29,34,363,280.934,0.0,0.0,1.239941231383981,1.0,,104
72R9E,27JBD,masked_frame_prediction,0.0,human,68745444b6fb1346f687f202,68744f5e1224e910b9129e4c,468,4,11,27,29,34,363,280.934,0.0,0.0,1.239941231383981,1.0,,7
6JVMF_interactive_next_frame_prediction,6JVMF,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,20,3,1,1,3,2,10,,,,,1.0,32.0,0
6JVMF_interactive_next_frame_prediction,6JVMF,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,20,3,1,1,3,2,10,,,,,1.0,32.0,8
27JBD_interactive_next_frame_prediction,27JBD,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,34,5,0,1,0,1,27,,,,,1.0,19.0,1
27JBD_interactive_next_frame_prediction,27JBD,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,34,5,0,1,0,1,27,,,,,1.0,19.0,8
27JBD_interactive_next_frame_prediction,27JBD,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,34,5,0,1,0,1,27,,,,,1.0,19.0,7
27JBD_interactive_next_frame_prediction,27JBD,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,34,5,0,1,0,1,27,,,,,1.0,19.0,5
VQJH6_interactive_next_frame_prediction,VQJH6,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,93,8,12,12,13,13,35,,,,,1.0,21.0,8
VQJH6_interactive_next_frame_prediction,VQJH6,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,93,8,12,12,13,13,35,,,,,1.0,21.0,8
VQJH6_interactive_next_frame_prediction,VQJH6,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,93,8,12,12,13,13,35,,,,,1.0,21.0,2
VQJH6_interactive_next_frame_prediction,VQJH6,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,93,8,12,12,13,13,35,,,,,1.0,21.0,2
VQJH6_interactive_next_frame_prediction,VQJH6,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,93,8,12,12,13,13,35,,,,,1.0,21.0,2
VQJH6_interactive_next_frame_prediction,VQJH6,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,93,8,12,12,13,13,35,,,,,1.0,21.0,2
VQJH6_interactive_next_frame_prediction,VQJH6,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,93,8,12,12,13,13,35,,,,,1.0,21.0,2
7XF97_interactive_next_frame_prediction,7XF97,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,172,6,11,7,3,2,143,,,,,0.625,114.0,7
7XF97_interactive_next_frame_prediction,7XF97,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,172,6,11,7,3,2,143,,,,,0.625,114.0,15
7XF97_interactive_next_frame_prediction,7XF97,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,172,6,11,7,3,2,143,,,,,0.625,114.0,10
7XF97_interactive_next_frame_prediction,7XF97,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,172,6,11,7,3,2,143,,,,,0.625,114.0,26
7XF97_interactive_next_frame_prediction,7XF97,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,172,6,11,7,3,2,143,,,,,0.625,114.0,81
BT2KZ_interactive_next_frame_prediction,BT2KZ,masked_frame_prediction,1.0,gemini-2.5-pro,gemini-2.5-pro_0,,27,4,3,4,3,3,10,,,,,1.0,26.0,1
BT2KZ_interactive_next_frame_prediction,BT2KZ,masked_frame_prediction,1.0,gemini-2.5-pro,gemini-2.5-pro_0,,27,4,3,4,3,3,10,,,,,1.0,26.0,4
BT2KZ_interactive_next_frame_prediction,BT2KZ,masked_frame_prediction,1.0,gemini-2.5-pro,gemini-2.5-pro_0,,27,4,3,4,3,3,10,,,,,1.0,26.0,2
9F8AJ_interactive_next_frame_prediction,9F8AJ,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,207,31,1,1,1,1,172,,,,,0.1666666666666666,25.0,3
9F8AJ_interactive_next_frame_prediction,9F8AJ,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,207,31,1,1,1,1,172,,,,,0.1666666666666666,25.0,3
9F8AJ_interactive_next_frame_prediction,9F8AJ,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,207,31,1,1,1,1,172,,,,,0.1666666666666666,25.0,5
9F8AJ_interactive_next_frame_prediction,9F8AJ,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,207,31,1,1,1,1,172,,,,,0.1666666666666666,25.0,5
9F8AJ_interactive_next_frame_prediction,9F8AJ,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,207,31,1,1,1,1,172,,,,,0.1666666666666666,25.0,7
9F8AJ_interactive_next_frame_prediction,9F8AJ,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,207,31,1,1,1,1,172,,,,,0.1666666666666666,25.0,7
9F8AJ_interactive_next_frame_prediction,9F8AJ,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,207,31,1,1,1,1,172,,,,,0.1666666666666666,25.0,7
9F8AJ_interactive_next_frame_prediction,9F8AJ,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,207,31,1,1,1,1,172,,,,,0.1666666666666666,25.0,7
9F8AJ_interactive_next_frame_prediction,9F8AJ,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,207,31,1,1,1,1,172,,,,,0.1666666666666666,25.0,4
9F8AJ_interactive_next_frame_prediction,9F8AJ,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,207,31,1,1,1,1,172,,,,,0.1666666666666666,25.0,2
9F8AJ_interactive_next_frame_prediction,9F8AJ,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,207,31,1,1,1,1,172,,,,,0.1666666666666666,25.0,3
9F8AJ_interactive_next_frame_prediction,9F8AJ,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,207,31,1,1,1,1,172,,,,,0.1666666666666666,25.0,3
9F8AJ_interactive_next_frame_prediction,9F8AJ,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,207,31,1,1,1,1,172,,,,,0.1666666666666666,25.0,7
9F8AJ_interactive_next_frame_prediction,9F8AJ,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,207,31,1,1,1,1,172,,,,,0.1666666666666666,25.0,4
9F8AJ_interactive_next_frame_prediction,9F8AJ,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,207,31,1,1,1,1,172,,,,,0.1666666666666666,25.0,4
9F8AJ_interactive_next_frame_prediction,9F8AJ,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,207,31,1,1,1,1,172,,,,,0.1666666666666666,25.0,7
9F8AJ_interactive_next_frame_prediction,9F8AJ,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,207,31,1,1,1,1,172,,,,,0.1666666666666666,25.0,7
9F8AJ_interactive_next_frame_prediction,9F8AJ,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,207,31,1,1,1,1,172,,,,,0.1666666666666666,25.0,7
9F8AJ_interactive_next_frame_prediction,9F8AJ,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,207,31,1,1,1,1,172,,,,,0.1666666666666666,25.0,7
9F8AJ_interactive_next_frame_prediction,9F8AJ,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,207,31,1,1,1,1,172,,,,,0.1666666666666666,25.0,7
9F8AJ_interactive_next_frame_prediction,9F8AJ,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,207,31,1,1,1,1,172,,,,,0.1666666666666666,25.0,7
9F8AJ_interactive_next_frame_prediction,9F8AJ,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,207,31,1,1,1,1,172,,,,,0.1666666666666666,25.0,7
9F8AJ_interactive_next_frame_prediction,9F8AJ,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,207,31,1,1,1,1,172,,,,,0.1666666666666666,25.0,3
9F8AJ_interactive_next_frame_prediction,9F8AJ,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,207,31,1,1,1,1,172,,,,,0.1666666666666666,25.0,7
9F8AJ_interactive_next_frame_prediction,9F8AJ,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,207,31,1,1,1,1,172,,,,,0.1666666666666666,25.0,3
9F8AJ_interactive_next_frame_prediction,9F8AJ,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,207,31,1,1,1,1,172,,,,,0.1666666666666666,25.0,3
9F8AJ_interactive_next_frame_prediction,9F8AJ,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,207,31,1,1,1,1,172,,,,,0.1666666666666666,25.0,3
9F8AJ_interactive_next_frame_prediction,9F8AJ,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,207,31,1,1,1,1,172,,,,,0.1666666666666666,25.0,3
9F8AJ_interactive_next_frame_prediction,9F8AJ,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,207,31,1,1,1,1,172,,,,,0.1666666666666666,25.0,3
9F8AJ_interactive_next_frame_prediction,9F8AJ,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,207,31,1,1,1,1,172,,,,,0.1666666666666666,25.0,3
4CKC2_interactive_next_frame_prediction,4CKC2,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,46,2,3,4,3,3,31,,,,,1.0,19.0,16
YS322_interactive_next_frame_prediction,YS322,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,88,16,1,1,1,1,68,,,,,0.25,19.0,3
YS322_interactive_next_frame_prediction,YS322,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,88,16,1,1,1,1,68,,,,,0.25,19.0,5
YS322_interactive_next_frame_prediction,YS322,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,88,16,1,1,1,1,68,,,,,0.25,19.0,5
YS322_interactive_next_frame_prediction,YS322,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,88,16,1,1,1,1,68,,,,,0.25,19.0,3
YS322_interactive_next_frame_prediction,YS322,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,88,16,1,1,1,1,68,,,,,0.25,19.0,2
YS322_interactive_next_frame_prediction,YS322,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,88,16,1,1,1,1,68,,,,,0.25,19.0,3
YS322_interactive_next_frame_prediction,YS322,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,88,16,1,1,1,1,68,,,,,0.25,19.0,2
YS322_interactive_next_frame_prediction,YS322,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,88,16,1,1,1,1,68,,,,,0.25,19.0,4
YS322_interactive_next_frame_prediction,YS322,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,88,16,1,1,1,1,68,,,,,0.25,19.0,6
YS322_interactive_next_frame_prediction,YS322,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,88,16,1,1,1,1,68,,,,,0.25,19.0,4
YS322_interactive_next_frame_prediction,YS322,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,88,16,1,1,1,1,68,,,,,0.25,19.0,5
YS322_interactive_next_frame_prediction,YS322,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,88,16,1,1,1,1,68,,,,,0.25,19.0,2
YS322_interactive_next_frame_prediction,YS322,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,88,16,1,1,1,1,68,,,,,0.25,19.0,2
YS322_interactive_next_frame_prediction,YS322,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,88,16,1,1,1,1,68,,,,,0.25,19.0,2
YS322_interactive_next_frame_prediction,YS322,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,88,16,1,1,1,1,68,,,,,0.25,19.0,4
WHGHP_interactive_next_frame_prediction,WHGHP,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,61,5,6,8,3,1,38,,,,,0.8333333333333334,48.0,3
WHGHP_interactive_next_frame_prediction,WHGHP,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,61,5,6,8,3,1,38,,,,,0.8333333333333334,48.0,1
WHGHP_interactive_next_frame_prediction,WHGHP,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,61,5,6,8,3,1,38,,,,,0.8333333333333334,48.0,25
WHGHP_interactive_next_frame_prediction,WHGHP,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,61,5,6,8,3,1,38,,,,,0.8333333333333334,48.0,6
83WKQ_interactive_next_frame_prediction,83WKQ,masked_frame_prediction,1.0,gemini-2.5-pro,gemini-2.5-pro_0,,45,6,3,6,3,7,20,,,,,1.0,24.0,2
83WKQ_interactive_next_frame_prediction,83WKQ,masked_frame_prediction,1.0,gemini-2.5-pro,gemini-2.5-pro_0,,45,6,3,6,3,7,20,,,,,1.0,24.0,5
83WKQ_interactive_next_frame_prediction,83WKQ,masked_frame_prediction,1.0,gemini-2.5-pro,gemini-2.5-pro_0,,45,6,3,6,3,7,20,,,,,1.0,24.0,6
83WKQ_interactive_next_frame_prediction,83WKQ,masked_frame_prediction,1.0,gemini-2.5-pro,gemini-2.5-pro_0,,45,6,3,6,3,7,20,,,,,1.0,24.0,8
83WKQ_interactive_next_frame_prediction,83WKQ,masked_frame_prediction,1.0,gemini-2.5-pro,gemini-2.5-pro_0,,45,6,3,6,3,7,20,,,,,1.0,24.0,8
VA6FQ_interactive_next_frame_prediction,VA6FQ,masked_frame_prediction,1.0,gemini-2.5-pro,gemini-2.5-pro_0,,19,2,2,3,2,2,8,,,,,0.4,26.0,1
7VKTD_interactive_next_frame_prediction,7VKTD,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,90,3,13,16,25,22,11,,,,,1.0,22.0,16
7VKTD_interactive_next_frame_prediction,7VKTD,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,90,3,13,16,25,22,11,,,,,1.0,22.0,2
JXQAW_interactive_next_frame_prediction,JXQAW,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,142,14,17,17,14,16,64,,,,,1.0,18.0,15
JXQAW_interactive_next_frame_prediction,JXQAW,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,142,14,17,17,14,16,64,,,,,1.0,18.0,7
JXQAW_interactive_next_frame_prediction,JXQAW,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,142,14,17,17,14,16,64,,,,,1.0,18.0,7
JXQAW_interactive_next_frame_prediction,JXQAW,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,142,14,17,17,14,16,64,,,,,1.0,18.0,8
JXQAW_interactive_next_frame_prediction,JXQAW,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,142,14,17,17,14,16,64,,,,,1.0,18.0,14
JXQAW_interactive_next_frame_prediction,JXQAW,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,142,14,17,17,14,16,64,,,,,1.0,18.0,7
JXQAW_interactive_next_frame_prediction,JXQAW,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,142,14,17,17,14,16,64,,,,,1.0,18.0,8
JXQAW_interactive_next_frame_prediction,JXQAW,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,142,14,17,17,14,16,64,,,,,1.0,18.0,11
JXQAW_interactive_next_frame_prediction,JXQAW,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,142,14,17,17,14,16,64,,,,,1.0,18.0,8
JXQAW_interactive_next_frame_prediction,JXQAW,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,142,14,17,17,14,16,64,,,,,1.0,18.0,5
JXQAW_interactive_next_frame_prediction,JXQAW,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,142,14,17,17,14,16,64,,,,,1.0,18.0,5
JXQAW_interactive_next_frame_prediction,JXQAW,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,142,14,17,17,14,16,64,,,,,1.0,18.0,6
JXQAW_interactive_next_frame_prediction,JXQAW,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,142,14,17,17,14,16,64,,,,,1.0,18.0,5
6JKKA_interactive_next_frame_prediction,6JKKA,masked_frame_prediction,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,36,2,2,2,2,2,26,,,,,0.6666666666666666,205.0,8
N59TE_interactive_next_frame_prediction,N59TE,masked_frame_prediction,1.0,gemini-2.5-pro,gemini-2.5-pro_0,,37,2,3,9,2,7,14,,,,,1.0,23.0,16
76Z75_interactive_cd,76Z75,change_detection,0.0,claude-4-sonnet,claude-4-sonnet_0,,110,7,10,19,22,35,17,,,,,1.0,12.0,13
76Z75_interactive_cd,76Z75,change_detection,0.0,claude-4-sonnet,claude-4-sonnet_0,,110,7,10,19,22,35,17,,,,,1.0,12.0,13
76Z75_interactive_cd,76Z75,change_detection,0.0,claude-4-sonnet,claude-4-sonnet_0,,110,7,10,19,22,35,17,,,,,1.0,12.0,13
76Z75_interactive_cd,76Z75,change_detection,0.0,claude-4-sonnet,claude-4-sonnet_0,,110,7,10,19,22,35,17,,,,,1.0,12.0,13
76Z75_interactive_cd,76Z75,change_detection,0.0,claude-4-sonnet,claude-4-sonnet_0,,110,7,10,19,22,35,17,,,,,1.0,12.0,13
76Z75_interactive_cd,76Z75,change_detection,0.0,claude-4-sonnet,claude-4-sonnet_0,,110,7,10,19,22,35,17,,,,,1.0,12.0,13
K8MTQ_interactive_cd,K8MTQ,change_detection,0.0,claude-4-sonnet,claude-4-sonnet_0,,65,2,1,2,1,1,58,,,,,1.0,8.0,38
T5F9B_interactive_cd,T5F9B,change_detection,0.0,claude-4-sonnet,claude-4-sonnet_0,,39,4,1,1,1,1,31,,,,,1.0,9.0,9
T5F9B_interactive_cd,T5F9B,change_detection,0.0,claude-4-sonnet,claude-4-sonnet_0,,39,4,1,1,1,1,31,,,,,1.0,9.0,9
T5F9B_interactive_cd,T5F9B,change_detection,0.0,claude-4-sonnet,claude-4-sonnet_0,,39,4,1,1,1,1,31,,,,,1.0,9.0,4
NF5VZ_interactive_cd,NF5VZ,change_detection,0.0,qwen3-235b-a22b-thinking-2507,qwen3-235b-a22b-thinking-2507_0,,29,2,7,5,10,4,1,,,,,1.0,5.0,11
QM9XB_interactive_cd,QM9XB,change_detection,0.0,qwen3-235b-a22b-thinking-2507,qwen3-235b-a22b-thinking-2507_0,,65,2,20,12,0,17,14,,,,,0.5714285714285714,6.0,24
VQJH6_interactive_cd,VQJH6,change_detection,0.0,qwen3-235b-a22b-thinking-2507,qwen3-235b-a22b-thinking-2507_0,,27,2,13,2,4,2,4,,,,,0.4444444444444444,14.0,15
7XF97_interactive_cd,7XF97,change_detection,0.0,qwen3-235b-a22b-thinking-2507,qwen3-235b-a22b-thinking-2507_0,,20,2,3,3,0,1,11,,,,,0.875,6.0,6
27VWC_interactive_cd,27VWC,change_detection,0.0,qwen3-235b-a22b-thinking-2507,qwen3-235b-a22b-thinking-2507_0,,37,4,0,5,2,3,23,,,,,1.0,6.0,7
27VWC_interactive_cd,27VWC,change_detection,0.0,qwen3-235b-a22b-thinking-2507,qwen3-235b-a22b-thinking-2507_0,,37,4,0,5,2,3,23,,,,,1.0,6.0,5
27VWC_interactive_cd,27VWC,change_detection,0.0,qwen3-235b-a22b-thinking-2507,qwen3-235b-a22b-thinking-2507_0,,37,4,0,5,2,3,23,,,,,1.0,6.0,6
9F8AJ_interactive_cd,9F8AJ,change_detection,0.0,qwen3-235b-a22b-thinking-2507,qwen3-235b-a22b-thinking-2507_0,,14,2,0,2,0,0,10,,,,,0.3333333333333333,9.0,3
N2NTD_interactive_cd,N2NTD,change_detection,0.0,qwen3-235b-a22b-thinking-2507,qwen3-235b-a22b-thinking-2507_0,,29,3,2,0,1,4,19,,,,,0.6,466.0,4
N2NTD_interactive_cd,N2NTD,change_detection,0.0,qwen3-235b-a22b-thinking-2507,qwen3-235b-a22b-thinking-2507_0,,29,3,2,0,1,4,19,,,,,0.6,466.0,4
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,qwen3-235b-a22b-thinking-2507,qwen3-235b-a22b-thinking-2507_0,,34,4,2,13,2,7,6,,,,,0.0,459.0,5
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,qwen3-235b-a22b-thinking-2507,qwen3-235b-a22b-thinking-2507_0,,34,4,2,13,2,7,6,,,,,0.0,459.0,3
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,qwen3-235b-a22b-thinking-2507,qwen3-235b-a22b-thinking-2507_0,,34,4,2,13,2,7,6,,,,,0.0,459.0,2
YS322_interactive_cd,YS322,change_detection,0.0,qwen3-235b-a22b-thinking-2507,qwen3-235b-a22b-thinking-2507_0,,17,2,1,7,0,0,7,,,,,0.75,5.0,5
VA6FQ_interactive_cd,VA6FQ,change_detection,0.0,qwen3-235b-a22b-thinking-2507,qwen3-235b-a22b-thinking-2507_0,,20,5,0,0,0,2,13,,,,,0.8,15.0,2
VA6FQ_interactive_cd,VA6FQ,change_detection,0.0,qwen3-235b-a22b-thinking-2507,qwen3-235b-a22b-thinking-2507_0,,20,5,0,0,0,2,13,,,,,0.8,15.0,4
VA6FQ_interactive_cd,VA6FQ,change_detection,0.0,qwen3-235b-a22b-thinking-2507,qwen3-235b-a22b-thinking-2507_0,,20,5,0,0,0,2,13,,,,,0.8,15.0,2
VA6FQ_interactive_cd,VA6FQ,change_detection,0.0,qwen3-235b-a22b-thinking-2507,qwen3-235b-a22b-thinking-2507_0,,20,5,0,0,0,2,13,,,,,0.8,15.0,2
JXQAW_interactive_cd,JXQAW,change_detection,0.9672975475996148,qwen3-235b-a22b-thinking-2507,qwen3-235b-a22b-thinking-2507_0,,24,2,3,4,2,2,11,,,,,0.5,6.0,9
K8MTQ_interactive_cd,K8MTQ,change_detection,0.0,qwen3-235b-a22b-thinking-2507,qwen3-235b-a22b-thinking-2507_0,,18,2,2,2,1,4,7,,,,,0.6666666666666666,6.0,8
S2KT7_interactive_mfp,S2KT7,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,14,2,0,0,0,0,12,,,,,1.0,25.0,7
76Z75_interactive_mfp,76Z75,masked_frame_prediction,1.0,gemini-2.5-flash,gemini-2.5-flash_0,,26,5,1,1,1,1,17,,,,,1.0,24.0,4
76Z75_interactive_mfp,76Z75,masked_frame_prediction,1.0,gemini-2.5-flash,gemini-2.5-flash_0,,26,5,1,1,1,1,17,,,,,1.0,24.0,8
76Z75_interactive_mfp,76Z75,masked_frame_prediction,1.0,gemini-2.5-flash,gemini-2.5-flash_0,,26,5,1,1,1,1,17,,,,,1.0,24.0,1
76Z75_interactive_mfp,76Z75,masked_frame_prediction,1.0,gemini-2.5-flash,gemini-2.5-flash_0,,26,5,1,1,1,1,17,,,,,1.0,24.0,1
NF5VZ_interactive_mfp,NF5VZ,masked_frame_prediction,1.0,gemini-2.5-flash,gemini-2.5-flash_0,,21,3,3,5,2,3,5,,,,,1.0,19.0,4
NF5VZ_interactive_mfp,NF5VZ,masked_frame_prediction,1.0,gemini-2.5-flash,gemini-2.5-flash_0,,21,3,3,5,2,3,5,,,,,1.0,19.0,5
6JVMF_interactive_mfp,6JVMF,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,20,3,4,3,6,3,1,,,,,1.0,29.0,4
6JVMF_interactive_mfp,6JVMF,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,20,3,4,3,6,3,1,,,,,1.0,29.0,7
QQM74_interactive_mfp,QQM74,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,27,2,6,3,5,3,8,,,,,1.0,10.0,5
VQJH6_interactive_mfp,VQJH6,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,24,3,1,1,1,1,17,,,,,1.0,19.0,3
VQJH6_interactive_mfp,VQJH6,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,24,3,1,1,1,1,17,,,,,1.0,19.0,3
27VWC_interactive_mfp,27VWC,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,23,3,1,3,1,2,13,,,,,0.5,117.0,4
27VWC_interactive_mfp,27VWC,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,23,3,1,3,1,2,13,,,,,0.5,117.0,6
BT2KZ_interactive_mfp,BT2KZ,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,49,19,0,0,0,0,30,,,,,1.0,11.0,1
BT2KZ_interactive_mfp,BT2KZ,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,49,19,0,0,0,0,30,,,,,1.0,11.0,1
BT2KZ_interactive_mfp,BT2KZ,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,49,19,0,0,0,0,30,,,,,1.0,11.0,1
BT2KZ_interactive_mfp,BT2KZ,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,49,19,0,0,0,0,30,,,,,1.0,11.0,1
BT2KZ_interactive_mfp,BT2KZ,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,49,19,0,0,0,0,30,,,,,1.0,11.0,1
BT2KZ_interactive_mfp,BT2KZ,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,49,19,0,0,0,0,30,,,,,1.0,11.0,0
BT2KZ_interactive_mfp,BT2KZ,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,49,19,0,0,0,0,30,,,,,1.0,11.0,0
BT2KZ_interactive_mfp,BT2KZ,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,49,19,0,0,0,0,30,,,,,1.0,11.0,1
BT2KZ_interactive_mfp,BT2KZ,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,49,19,0,0,0,0,30,,,,,1.0,11.0,0
BT2KZ_interactive_mfp,BT2KZ,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,49,19,0,0,0,0,30,,,,,1.0,11.0,0
BT2KZ_interactive_mfp,BT2KZ,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,49,19,0,0,0,0,30,,,,,1.0,11.0,0
BT2KZ_interactive_mfp,BT2KZ,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,49,19,0,0,0,0,30,,,,,1.0,11.0,0
BT2KZ_interactive_mfp,BT2KZ,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,49,19,0,0,0,0,30,,,,,1.0,11.0,0
BT2KZ_interactive_mfp,BT2KZ,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,49,19,0,0,0,0,30,,,,,1.0,11.0,0
BT2KZ_interactive_mfp,BT2KZ,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,49,19,0,0,0,0,30,,,,,1.0,11.0,1
BT2KZ_interactive_mfp,BT2KZ,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,49,19,0,0,0,0,30,,,,,1.0,11.0,2
BT2KZ_interactive_mfp,BT2KZ,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,49,19,0,0,0,0,30,,,,,1.0,11.0,2
BT2KZ_interactive_mfp,BT2KZ,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,49,19,0,0,0,0,30,,,,,1.0,11.0,3
B8AKZ_interactive_mfp,B8AKZ,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,18,2,3,1,3,3,6,,,,,0.6666666666666666,76.0,2
9F8AJ_interactive_mfp,9F8AJ,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,68,4,6,28,1,15,14,,,,,0.1666666666666666,22.0,5
9F8AJ_interactive_mfp,9F8AJ,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,68,4,6,28,1,15,14,,,,,0.1666666666666666,22.0,8
9F8AJ_interactive_mfp,9F8AJ,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,68,4,6,28,1,15,14,,,,,0.1666666666666666,22.0,4
7WWW9_interactive_mfp,7WWW9,masked_frame_prediction,1.0,gemini-2.5-flash,gemini-2.5-flash_0,,18,2,1,5,2,1,7,,,,,0.625,12.0,4
N2NTD_interactive_mfp,N2NTD,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,25,3,1,1,2,1,17,,,,,0.6,31.0,5
N2NTD_interactive_mfp,N2NTD,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,25,3,1,1,2,1,17,,,,,0.6,31.0,4
BY2Q7_interactive_mfp,BY2Q7,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,58,7,6,7,7,7,24,,,,,0.0,63.0,5
BY2Q7_interactive_mfp,BY2Q7,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,58,7,6,7,7,7,24,,,,,0.0,63.0,5
BY2Q7_interactive_mfp,BY2Q7,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,58,7,6,7,7,7,24,,,,,0.0,63.0,5
BY2Q7_interactive_mfp,BY2Q7,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,58,7,6,7,7,7,24,,,,,0.0,63.0,5
BY2Q7_interactive_mfp,BY2Q7,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,58,7,6,7,7,7,24,,,,,0.0,63.0,5
BY2Q7_interactive_mfp,BY2Q7,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,58,7,6,7,7,7,24,,,,,0.0,63.0,5
4T8TR_interactive_mfp,4T8TR,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,23,2,1,0,0,1,19,,,,,1.0,9.0,6
YS322_interactive_mfp,YS322,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,34,2,2,5,1,1,23,,,,,0.0,16.0,8
WHGHP_interactive_mfp,WHGHP,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,25,3,2,6,6,0,8,,,,,0.6666666666666666,46.0,1
WHGHP_interactive_mfp,WHGHP,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,25,3,2,6,6,0,8,,,,,0.6666666666666666,46.0,2
83WKQ_interactive_mfp,83WKQ,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,26,8,0,0,1,0,17,,,,,1.0,17.0,4
83WKQ_interactive_mfp,83WKQ,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,26,8,0,0,1,0,17,,,,,1.0,17.0,1
83WKQ_interactive_mfp,83WKQ,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,26,8,0,0,1,0,17,,,,,1.0,17.0,1
83WKQ_interactive_mfp,83WKQ,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,26,8,0,0,1,0,17,,,,,1.0,17.0,1
83WKQ_interactive_mfp,83WKQ,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,26,8,0,0,1,0,17,,,,,1.0,17.0,2
83WKQ_interactive_mfp,83WKQ,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,26,8,0,0,1,0,17,,,,,1.0,17.0,1
83WKQ_interactive_mfp,83WKQ,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,26,8,0,0,1,0,17,,,,,1.0,17.0,1
VA6FQ_interactive_mfp,VA6FQ,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,50,8,7,6,13,5,11,,,,,0.4,22.0,8
VA6FQ_interactive_mfp,VA6FQ,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,50,8,7,6,13,5,11,,,,,0.4,22.0,6
VA6FQ_interactive_mfp,VA6FQ,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,50,8,7,6,13,5,11,,,,,0.4,22.0,9
VA6FQ_interactive_mfp,VA6FQ,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,50,8,7,6,13,5,11,,,,,0.4,22.0,3
VA6FQ_interactive_mfp,VA6FQ,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,50,8,7,6,13,5,11,,,,,0.4,22.0,3
VA6FQ_interactive_mfp,VA6FQ,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,50,8,7,6,13,5,11,,,,,0.4,22.0,2
VA6FQ_interactive_mfp,VA6FQ,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,50,8,7,6,13,5,11,,,,,0.4,22.0,2
VZ2Q4_interactive_mfp,set,masked_frame_prediction,1.0,gemini-2.5-flash,gemini-2.5-flash_0,,22,3,3,3,3,1,9,,,,,0.3333333333333333,24.0,5
VZ2Q4_interactive_mfp,set,masked_frame_prediction,1.0,gemini-2.5-flash,gemini-2.5-flash_0,,22,3,3,3,3,1,9,,,,,0.3333333333333333,24.0,4
4N7BB_interactive_mfp,4N7BB,masked_frame_prediction,1.0,gemini-2.5-flash,gemini-2.5-flash_0,,15,4,1,0,0,0,10,,,,,1.0,14.0,5
4N7BB_interactive_mfp,4N7BB,masked_frame_prediction,1.0,gemini-2.5-flash,gemini-2.5-flash_0,,15,4,1,0,0,0,10,,,,,1.0,14.0,1
4N7BB_interactive_mfp,4N7BB,masked_frame_prediction,1.0,gemini-2.5-flash,gemini-2.5-flash_0,,15,4,1,0,0,0,10,,,,,1.0,14.0,1
DGG2C_interactive_mfp,DGG2C,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,70,15,4,15,5,5,26,,,,,1.0,31.0,1
DGG2C_interactive_mfp,DGG2C,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,70,15,4,15,5,5,26,,,,,1.0,31.0,1
DGG2C_interactive_mfp,DGG2C,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,70,15,4,15,5,5,26,,,,,1.0,31.0,5
DGG2C_interactive_mfp,DGG2C,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,70,15,4,15,5,5,26,,,,,1.0,31.0,2
DGG2C_interactive_mfp,DGG2C,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,70,15,4,15,5,5,26,,,,,1.0,31.0,1
DGG2C_interactive_mfp,DGG2C,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,70,15,4,15,5,5,26,,,,,1.0,31.0,3
DGG2C_interactive_mfp,DGG2C,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,70,15,4,15,5,5,26,,,,,1.0,31.0,3
DGG2C_interactive_mfp,DGG2C,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,70,15,4,15,5,5,26,,,,,1.0,31.0,3
DGG2C_interactive_mfp,DGG2C,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,70,15,4,15,5,5,26,,,,,1.0,31.0,3
DGG2C_interactive_mfp,DGG2C,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,70,15,4,15,5,5,26,,,,,1.0,31.0,4
DGG2C_interactive_mfp,DGG2C,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,70,15,4,15,5,5,26,,,,,1.0,31.0,4
DGG2C_interactive_mfp,DGG2C,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,70,15,4,15,5,5,26,,,,,1.0,31.0,4
DGG2C_interactive_mfp,DGG2C,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,70,15,4,15,5,5,26,,,,,1.0,31.0,4
DGG2C_interactive_mfp,DGG2C,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,70,15,4,15,5,5,26,,,,,1.0,31.0,4
T5F9B_interactive_mfp,T5F9B,masked_frame_prediction,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,14,2,2,2,2,2,4,,,,,0.5,26.0,4
BT2KZ_interactive_mfp,BT2KZ,masked_frame_prediction,1.0,qwen3-235b-a22b-thinking-2507,qwen3-235b-a22b-thinking-2507_0,,18,2,1,1,1,6,7,,,,,1.0,16.0,2
B8AKZ_interactive_mfp,B8AKZ,masked_frame_prediction,0.0,qwen3-235b-a22b-thinking-2507,qwen3-235b-a22b-thinking-2507_0,,31,2,3,1,1,12,12,,,,,1.0,90.0,7
9F8AJ_interactive_mfp,9F8AJ,masked_frame_prediction,0.0,qwen3-235b-a22b-thinking-2507,qwen3-235b-a22b-thinking-2507_0,,28,3,3,4,2,0,16,,,,,0.1666666666666666,28.0,5
9F8AJ_interactive_mfp,9F8AJ,masked_frame_prediction,0.0,qwen3-235b-a22b-thinking-2507,qwen3-235b-a22b-thinking-2507_0,,28,3,3,4,2,0,16,,,,,0.1666666666666666,28.0,7
BY2Q7_interactive_mfp,BY2Q7,masked_frame_prediction,0.0,qwen3-235b-a22b-thinking-2507,qwen3-235b-a22b-thinking-2507_0,,38,3,11,2,0,7,15,,,,,0.5,68.0,10
BY2Q7_interactive_mfp,BY2Q7,masked_frame_prediction,0.0,qwen3-235b-a22b-thinking-2507,qwen3-235b-a22b-thinking-2507_0,,38,3,11,2,0,7,15,,,,,0.5,68.0,8
WHGHP_interactive_mfp,WHGHP,masked_frame_prediction,0.0,qwen3-235b-a22b-thinking-2507,qwen3-235b-a22b-thinking-2507_0,,17,2,2,2,5,4,2,,,,,0.8333333333333334,51.0,8
6JKKA_interactive_mfp,6JKKA,masked_frame_prediction,0.0,qwen3-235b-a22b-thinking-2507,qwen3-235b-a22b-thinking-2507_0,,13,2,0,0,2,2,7,,,,,0.3333333333333333,239.0,3
4T8TR_interactive_mfp,4T8TR,masked_frame_prediction,0.0,qwen3-235b-a22b-thinking-2507,qwen3-235b-a22b-thinking-2507_0,,26,2,4,4,7,1,8,,,,,1.0,9.0,10
3J4Z7_interactive_mfp,3J4Z7,masked_frame_prediction,0.0,qwen3-235b-a22b-thinking-2507,qwen3-235b-a22b-thinking-2507_0,,17,2,1,1,3,3,7,,,,,1.0,20.0,6
S2KT7_interactive_cd,S2KT7,change_detection,0.0,o3,o3_0,,16,2,4,4,1,1,4,,,,,1.0,13.0,3
76Z75_interactive_cd,76Z75,change_detection,0.0,o3,o3_0,,63,20,18,5,4,6,10,,,,,1.0,6.0,3
76Z75_interactive_cd,76Z75,change_detection,0.0,o3,o3_0,,63,20,18,5,4,6,10,,,,,1.0,6.0,1
76Z75_interactive_cd,76Z75,change_detection,0.0,o3,o3_0,,63,20,18,5,4,6,10,,,,,1.0,6.0,0
76Z75_interactive_cd,76Z75,change_detection,0.0,o3,o3_0,,63,20,18,5,4,6,10,,,,,1.0,6.0,2
76Z75_interactive_cd,76Z75,change_detection,0.0,o3,o3_0,,63,20,18,5,4,6,10,,,,,1.0,6.0,5
76Z75_interactive_cd,76Z75,change_detection,0.0,o3,o3_0,,63,20,18,5,4,6,10,,,,,1.0,6.0,1
76Z75_interactive_cd,76Z75,change_detection,0.0,o3,o3_0,,63,20,18,5,4,6,10,,,,,1.0,6.0,0
76Z75_interactive_cd,76Z75,change_detection,0.0,o3,o3_0,,63,20,18,5,4,6,10,,,,,1.0,6.0,2
76Z75_interactive_cd,76Z75,change_detection,0.0,o3,o3_0,,63,20,18,5,4,6,10,,,,,1.0,6.0,2
76Z75_interactive_cd,76Z75,change_detection,0.0,o3,o3_0,,63,20,18,5,4,6,10,,,,,1.0,6.0,4
76Z75_interactive_cd,76Z75,change_detection,0.0,o3,o3_0,,63,20,18,5,4,6,10,,,,,1.0,6.0,1
76Z75_interactive_cd,76Z75,change_detection,0.0,o3,o3_0,,63,20,18,5,4,6,10,,,,,1.0,6.0,6
76Z75_interactive_cd,76Z75,change_detection,0.0,o3,o3_0,,63,20,18,5,4,6,10,,,,,1.0,6.0,3
76Z75_interactive_cd,76Z75,change_detection,0.0,o3,o3_0,,63,20,18,5,4,6,10,,,,,1.0,6.0,1
76Z75_interactive_cd,76Z75,change_detection,0.0,o3,o3_0,,63,20,18,5,4,6,10,,,,,1.0,6.0,1
76Z75_interactive_cd,76Z75,change_detection,0.0,o3,o3_0,,63,20,18,5,4,6,10,,,,,1.0,6.0,0
76Z75_interactive_cd,76Z75,change_detection,0.0,o3,o3_0,,63,20,18,5,4,6,10,,,,,1.0,6.0,2
76Z75_interactive_cd,76Z75,change_detection,0.0,o3,o3_0,,63,20,18,5,4,6,10,,,,,1.0,6.0,2
76Z75_interactive_cd,76Z75,change_detection,0.0,o3,o3_0,,63,20,18,5,4,6,10,,,,,1.0,6.0,0
NF5VZ_interactive_cd,NF5VZ,change_detection,0.0,o3,o3_0,,23,2,2,5,1,1,12,,,,,1.0,8.0,1
DQ8GC_interactive_cd,DQ8GC,change_detection,0.0,o3,o3_0,,18,2,0,7,1,7,1,,,,,0.6666666666666666,7.0,3
QQM74_interactive_cd,QQM74,change_detection,0.9931366075211016,o3,o3_0,,23,2,1,0,1,0,19,,,,,0.6666666666666666,11.0,8
VQJH6_interactive_cd,VQJH6,change_detection,0.0,o3,o3_0,,33,5,4,4,6,1,13,,,,,0.6666666666666666,7.0,6
VQJH6_interactive_cd,VQJH6,change_detection,0.0,o3,o3_0,,33,5,4,4,6,1,13,,,,,0.6666666666666666,7.0,7
VQJH6_interactive_cd,VQJH6,change_detection,0.0,o3,o3_0,,33,5,4,4,6,1,13,,,,,0.6666666666666666,7.0,1
VQJH6_interactive_cd,VQJH6,change_detection,0.0,o3,o3_0,,33,5,4,4,6,1,13,,,,,0.6666666666666666,7.0,4
7XF97_interactive_cd,7XF97,change_detection,0.0,o3,o3_0,,41,4,1,2,2,2,30,,,,,0.625,17.0,7
7XF97_interactive_cd,7XF97,change_detection,0.0,o3,o3_0,,41,4,1,2,2,2,30,,,,,0.625,17.0,10
7XF97_interactive_cd,7XF97,change_detection,0.0,o3,o3_0,,41,4,1,2,2,2,30,,,,,0.625,17.0,4
27VWC_interactive_cd,27VWC,change_detection,0.0,o3,o3_0,,43,2,2,1,2,1,35,,,,,1.0,51.0,3
BT3GB_interactive_cd,BT3GB,change_detection,0.0,o3,o3_0,,17,2,4,3,1,4,3,,,,,1.0,37.0,6
7WWW9_interactive_cd,7WWW9,change_detection,0.0,o3,o3_0,,36,3,7,11,3,5,7,,,,,0.875,16.0,7
7WWW9_interactive_cd,7WWW9,change_detection,0.0,o3,o3_0,,36,3,7,11,3,5,7,,,,,0.875,16.0,9
4T8TR_interactive_cd,4T8TR,change_detection,0.8917281655715406,o3,o3_0,,25,5,2,4,3,1,10,,,,,1.0,19.0,2
4T8TR_interactive_cd,4T8TR,change_detection,0.8917281655715406,o3,o3_0,,25,5,2,4,3,1,10,,,,,1.0,19.0,3
4T8TR_interactive_cd,4T8TR,change_detection,0.8917281655715406,o3,o3_0,,25,5,2,4,3,1,10,,,,,1.0,19.0,1
4T8TR_interactive_cd,4T8TR,change_detection,0.8917281655715406,o3,o3_0,,25,5,2,4,3,1,10,,,,,1.0,19.0,4
KFQYT_interactive_cd,KFQYT,change_detection,0.0,o3,o3_0,,39,4,5,4,6,13,7,,,,,1.0,15.0,7
KFQYT_interactive_cd,KFQYT,change_detection,0.0,o3,o3_0,,39,4,5,4,6,13,7,,,,,1.0,15.0,1
KFQYT_interactive_cd,KFQYT,change_detection,0.0,o3,o3_0,,39,4,5,4,6,13,7,,,,,1.0,15.0,9
WHGHP_interactive_cd,WHGHP,change_detection,0.0,o3,o3_0,,59,16,7,17,10,6,3,,,,,0.8333333333333334,437.0,6
WHGHP_interactive_cd,WHGHP,change_detection,0.0,o3,o3_0,,59,16,7,17,10,6,3,,,,,0.8333333333333334,437.0,2
WHGHP_interactive_cd,WHGHP,change_detection,0.0,o3,o3_0,,59,16,7,17,10,6,3,,,,,0.8333333333333334,437.0,3
WHGHP_interactive_cd,WHGHP,change_detection,0.0,o3,o3_0,,59,16,7,17,10,6,3,,,,,0.8333333333333334,437.0,0
WHGHP_interactive_cd,WHGHP,change_detection,0.0,o3,o3_0,,59,16,7,17,10,6,3,,,,,0.8333333333333334,437.0,2
WHGHP_interactive_cd,WHGHP,change_detection,0.0,o3,o3_0,,59,16,7,17,10,6,3,,,,,0.8333333333333334,437.0,0
WHGHP_interactive_cd,WHGHP,change_detection,0.0,o3,o3_0,,59,16,7,17,10,6,3,,,,,0.8333333333333334,437.0,2
WHGHP_interactive_cd,WHGHP,change_detection,0.0,o3,o3_0,,59,16,7,17,10,6,3,,,,,0.8333333333333334,437.0,4
WHGHP_interactive_cd,WHGHP,change_detection,0.0,o3,o3_0,,59,16,7,17,10,6,3,,,,,0.8333333333333334,437.0,3
WHGHP_interactive_cd,WHGHP,change_detection,0.0,o3,o3_0,,59,16,7,17,10,6,3,,,,,0.8333333333333334,437.0,1
WHGHP_interactive_cd,WHGHP,change_detection,0.0,o3,o3_0,,59,16,7,17,10,6,3,,,,,0.8333333333333334,437.0,1
WHGHP_interactive_cd,WHGHP,change_detection,0.0,o3,o3_0,,59,16,7,17,10,6,3,,,,,0.8333333333333334,437.0,2
WHGHP_interactive_cd,WHGHP,change_detection,0.0,o3,o3_0,,59,16,7,17,10,6,3,,,,,0.8333333333333334,437.0,1
WHGHP_interactive_cd,WHGHP,change_detection,0.0,o3,o3_0,,59,16,7,17,10,6,3,,,,,0.8333333333333334,437.0,0
WHGHP_interactive_cd,WHGHP,change_detection,0.0,o3,o3_0,,59,16,7,17,10,6,3,,,,,0.8333333333333334,437.0,2
83WKQ_interactive_cd,83WKQ,change_detection,0.0,o3,o3_0,,73,12,10,16,6,4,25,,,,,1.0,7.0,6
83WKQ_interactive_cd,83WKQ,change_detection,0.0,o3,o3_0,,73,12,10,16,6,4,25,,,,,1.0,7.0,4
83WKQ_interactive_cd,83WKQ,change_detection,0.0,o3,o3_0,,73,12,10,16,6,4,25,,,,,1.0,7.0,6
83WKQ_interactive_cd,83WKQ,change_detection,0.0,o3,o3_0,,73,12,10,16,6,4,25,,,,,1.0,7.0,5
83WKQ_interactive_cd,83WKQ,change_detection,0.0,o3,o3_0,,73,12,10,16,6,4,25,,,,,1.0,7.0,5
83WKQ_interactive_cd,83WKQ,change_detection,0.0,o3,o3_0,,73,12,10,16,6,4,25,,,,,1.0,7.0,7
83WKQ_interactive_cd,83WKQ,change_detection,0.0,o3,o3_0,,73,12,10,16,6,4,25,,,,,1.0,7.0,5
83WKQ_interactive_cd,83WKQ,change_detection,0.0,o3,o3_0,,73,12,10,16,6,4,25,,,,,1.0,7.0,0
83WKQ_interactive_cd,83WKQ,change_detection,0.0,o3,o3_0,,73,12,10,16,6,4,25,,,,,1.0,7.0,0
83WKQ_interactive_cd,83WKQ,change_detection,0.0,o3,o3_0,,73,12,10,16,6,4,25,,,,,1.0,7.0,3
83WKQ_interactive_cd,83WKQ,change_detection,0.0,o3,o3_0,,73,12,10,16,6,4,25,,,,,1.0,7.0,4
3J4Z7_interactive_cd,3J4Z7,change_detection,0.9672975475996148,o3,o3_0,,42,11,1,0,0,1,29,,,,,1.0,6.0,4
3J4Z7_interactive_cd,3J4Z7,change_detection,0.9672975475996148,o3,o3_0,,42,11,1,0,0,1,29,,,,,1.0,6.0,2
3J4Z7_interactive_cd,3J4Z7,change_detection,0.9672975475996148,o3,o3_0,,42,11,1,0,0,1,29,,,,,1.0,6.0,1
3J4Z7_interactive_cd,3J4Z7,change_detection,0.9672975475996148,o3,o3_0,,42,11,1,0,0,1,29,,,,,1.0,6.0,2
3J4Z7_interactive_cd,3J4Z7,change_detection,0.9672975475996148,o3,o3_0,,42,11,1,0,0,1,29,,,,,1.0,6.0,2
3J4Z7_interactive_cd,3J4Z7,change_detection,0.9672975475996148,o3,o3_0,,42,11,1,0,0,1,29,,,,,1.0,6.0,2
3J4Z7_interactive_cd,3J4Z7,change_detection,0.9672975475996148,o3,o3_0,,42,11,1,0,0,1,29,,,,,1.0,6.0,3
3J4Z7_interactive_cd,3J4Z7,change_detection,0.9672975475996148,o3,o3_0,,42,11,1,0,0,1,29,,,,,1.0,6.0,2
3J4Z7_interactive_cd,3J4Z7,change_detection,0.9672975475996148,o3,o3_0,,42,11,1,0,0,1,29,,,,,1.0,6.0,3
3J4Z7_interactive_cd,3J4Z7,change_detection,0.9672975475996148,o3,o3_0,,42,11,1,0,0,1,29,,,,,1.0,6.0,5
VA6FQ_interactive_cd,VA6FQ,change_detection,0.0,o3,o3_0,,38,8,3,2,0,1,24,,,,,0.8,48.0,5
VA6FQ_interactive_cd,VA6FQ,change_detection,0.0,o3,o3_0,,38,8,3,2,0,1,24,,,,,0.8,48.0,3
VA6FQ_interactive_cd,VA6FQ,change_detection,0.0,o3,o3_0,,38,8,3,2,0,1,24,,,,,0.8,48.0,0
VA6FQ_interactive_cd,VA6FQ,change_detection,0.0,o3,o3_0,,38,8,3,2,0,1,24,,,,,0.8,48.0,1
VA6FQ_interactive_cd,VA6FQ,change_detection,0.0,o3,o3_0,,38,8,3,2,0,1,24,,,,,0.8,48.0,1
VA6FQ_interactive_cd,VA6FQ,change_detection,0.0,o3,o3_0,,38,8,3,2,0,1,24,,,,,0.8,48.0,0
VA6FQ_interactive_cd,VA6FQ,change_detection,0.0,o3,o3_0,,38,8,3,2,0,1,24,,,,,0.8,48.0,1
XHGKQ_interactive_cd,XHGKQ,change_detection,0.0,o3,o3_0,,44,6,3,2,1,1,31,,,,,1.0,6.0,2
XHGKQ_interactive_cd,XHGKQ,change_detection,0.0,o3,o3_0,,44,6,3,2,1,1,31,,,,,1.0,6.0,5
XHGKQ_interactive_cd,XHGKQ,change_detection,0.0,o3,o3_0,,44,6,3,2,1,1,31,,,,,1.0,6.0,5
XHGKQ_interactive_cd,XHGKQ,change_detection,0.0,o3,o3_0,,44,6,3,2,1,1,31,,,,,1.0,6.0,6
XHGKQ_interactive_cd,XHGKQ,change_detection,0.0,o3,o3_0,,44,6,3,2,1,1,31,,,,,1.0,6.0,0
B58F3_interactive_cd,B58F3,change_detection,0.0,o3,o3_0,,28,4,6,11,4,2,1,,,,,1.0,19.0,11
B58F3_interactive_cd,B58F3,change_detection,0.0,o3,o3_0,,28,4,6,11,4,2,1,,,,,1.0,19.0,0
B58F3_interactive_cd,B58F3,change_detection,0.0,o3,o3_0,,28,4,6,11,4,2,1,,,,,1.0,19.0,3
JXQAW_interactive_cd,JXQAW,change_detection,0.9672975475996148,o3,o3_0,,69,14,1,0,3,0,51,,,,,1.0,6.0,4
JXQAW_interactive_cd,JXQAW,change_detection,0.9672975475996148,o3,o3_0,,69,14,1,0,3,0,51,,,,,1.0,6.0,5
JXQAW_interactive_cd,JXQAW,change_detection,0.9672975475996148,o3,o3_0,,69,14,1,0,3,0,51,,,,,1.0,6.0,2
JXQAW_interactive_cd,JXQAW,change_detection,0.9672975475996148,o3,o3_0,,69,14,1,0,3,0,51,,,,,1.0,6.0,6
JXQAW_interactive_cd,JXQAW,change_detection,0.9672975475996148,o3,o3_0,,69,14,1,0,3,0,51,,,,,1.0,6.0,1
JXQAW_interactive_cd,JXQAW,change_detection,0.9672975475996148,o3,o3_0,,69,14,1,0,3,0,51,,,,,1.0,6.0,4
JXQAW_interactive_cd,JXQAW,change_detection,0.9672975475996148,o3,o3_0,,69,14,1,0,3,0,51,,,,,1.0,6.0,0
JXQAW_interactive_cd,JXQAW,change_detection,0.9672975475996148,o3,o3_0,,69,14,1,0,3,0,51,,,,,1.0,6.0,2
JXQAW_interactive_cd,JXQAW,change_detection,0.9672975475996148,o3,o3_0,,69,14,1,0,3,0,51,,,,,1.0,6.0,4
JXQAW_interactive_cd,JXQAW,change_detection,0.9672975475996148,o3,o3_0,,69,14,1,0,3,0,51,,,,,1.0,6.0,5
JXQAW_interactive_cd,JXQAW,change_detection,0.9672975475996148,o3,o3_0,,69,14,1,0,3,0,51,,,,,1.0,6.0,0
JXQAW_interactive_cd,JXQAW,change_detection,0.9672975475996148,o3,o3_0,,69,14,1,0,3,0,51,,,,,1.0,6.0,5
JXQAW_interactive_cd,JXQAW,change_detection,0.9672975475996148,o3,o3_0,,69,14,1,0,3,0,51,,,,,1.0,6.0,2
NRDF6_interactive_cd,NRDF6,change_detection,0.627068952784384,o3,o3_0,,34,13,2,0,0,1,18,,,,,1.0,10.0,1
NRDF6_interactive_cd,NRDF6,change_detection,0.627068952784384,o3,o3_0,,34,13,2,0,0,1,18,,,,,1.0,10.0,0
NRDF6_interactive_cd,NRDF6,change_detection,0.627068952784384,o3,o3_0,,34,13,2,0,0,1,18,,,,,1.0,10.0,0
NRDF6_interactive_cd,NRDF6,change_detection,0.627068952784384,o3,o3_0,,34,13,2,0,0,1,18,,,,,1.0,10.0,3
NRDF6_interactive_cd,NRDF6,change_detection,0.627068952784384,o3,o3_0,,34,13,2,0,0,1,18,,,,,1.0,10.0,1
NRDF6_interactive_cd,NRDF6,change_detection,0.627068952784384,o3,o3_0,,34,13,2,0,0,1,18,,,,,1.0,10.0,1
NRDF6_interactive_cd,NRDF6,change_detection,0.627068952784384,o3,o3_0,,34,13,2,0,0,1,18,,,,,1.0,10.0,0
NRDF6_interactive_cd,NRDF6,change_detection,0.627068952784384,o3,o3_0,,34,13,2,0,0,1,18,,,,,1.0,10.0,1
NRDF6_interactive_cd,NRDF6,change_detection,0.627068952784384,o3,o3_0,,34,13,2,0,0,1,18,,,,,1.0,10.0,2
NRDF6_interactive_cd,NRDF6,change_detection,0.627068952784384,o3,o3_0,,34,13,2,0,0,1,18,,,,,1.0,10.0,0
NRDF6_interactive_cd,NRDF6,change_detection,0.627068952784384,o3,o3_0,,34,13,2,0,0,1,18,,,,,1.0,10.0,2
NRDF6_interactive_cd,NRDF6,change_detection,0.627068952784384,o3,o3_0,,34,13,2,0,0,1,18,,,,,1.0,10.0,0
6JKKA_interactive_cd,6JKKA,change_detection,0.0,o3,o3_0,,20,3,2,5,5,1,4,,,,,0.6666666666666666,29.0,3
6JKKA_interactive_cd,6JKKA,change_detection,0.0,o3,o3_0,,20,3,2,5,5,1,4,,,,,0.6666666666666666,29.0,7
T5F9B_interactive_cd,T5F9B,change_detection,0.0,o3,o3_0,,45,8,1,2,0,0,34,,,,,1.0,6.0,9
T5F9B_interactive_cd,T5F9B,change_detection,0.0,o3,o3_0,,45,8,1,2,0,0,34,,,,,1.0,6.0,4
T5F9B_interactive_cd,T5F9B,change_detection,0.0,o3,o3_0,,45,8,1,2,0,0,34,,,,,1.0,6.0,3
T5F9B_interactive_cd,T5F9B,change_detection,0.0,o3,o3_0,,45,8,1,2,0,0,34,,,,,1.0,6.0,5
T5F9B_interactive_cd,T5F9B,change_detection,0.0,o3,o3_0,,45,8,1,2,0,0,34,,,,,1.0,6.0,3
T5F9B_interactive_cd,T5F9B,change_detection,0.0,o3,o3_0,,45,8,1,2,0,0,34,,,,,1.0,6.0,3
T5F9B_interactive_cd,T5F9B,change_detection,0.0,o3,o3_0,,45,8,1,2,0,0,34,,,,,1.0,6.0,2
N59TE_interactive_cd,N59TE,change_detection,0.8007450905775082,o3,o3_0,,62,10,0,2,0,1,49,,,,,1.0,8.0,5
N59TE_interactive_cd,N59TE,change_detection,0.8007450905775082,o3,o3_0,,62,10,0,2,0,1,49,,,,,1.0,8.0,19
N59TE_interactive_cd,N59TE,change_detection,0.8007450905775082,o3,o3_0,,62,10,0,2,0,1,49,,,,,1.0,8.0,1
N59TE_interactive_cd,N59TE,change_detection,0.8007450905775082,o3,o3_0,,62,10,0,2,0,1,49,,,,,1.0,8.0,5
N59TE_interactive_cd,N59TE,change_detection,0.8007450905775082,o3,o3_0,,62,10,0,2,0,1,49,,,,,1.0,8.0,0
N59TE_interactive_cd,N59TE,change_detection,0.8007450905775082,o3,o3_0,,62,10,0,2,0,1,49,,,,,1.0,8.0,2
N59TE_interactive_cd,N59TE,change_detection,0.8007450905775082,o3,o3_0,,62,10,0,2,0,1,49,,,,,1.0,8.0,4
N59TE_interactive_cd,N59TE,change_detection,0.8007450905775082,o3,o3_0,,62,10,0,2,0,1,49,,,,,1.0,8.0,1
N59TE_interactive_cd,N59TE,change_detection,0.8007450905775082,o3,o3_0,,62,10,0,2,0,1,49,,,,,1.0,8.0,0
S2KT7_interactive_planning,S2KT7,planning,1.0,gemini-2.5-flash,gemini-2.5-flash_0,,33,3,4,3,4,2,17,,,,,1.0,2.0,11
S2KT7_interactive_planning,S2KT7,planning,1.0,gemini-2.5-flash,gemini-2.5-flash_0,,33,3,4,3,4,2,17,,,,,1.0,2.0,4
NF5VZ_interactive_planning,NF5VZ,planning,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,22,3,2,3,1,2,11,,,,,1.0,33.0,7
NF5VZ_interactive_planning,NF5VZ,planning,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,22,3,2,3,1,2,11,,,,,1.0,33.0,5
DQ8GC_interactive_planning,DQ8GC,planning,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,27,2,2,10,1,10,2,,,,,0.8333333333333334,6.0,6
6JVMF_interactive_planning,6JVMF,planning,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,24,4,5,4,5,5,1,,,,,1.0,5.0,1
6JVMF_interactive_planning,6JVMF,planning,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,24,4,5,4,5,5,1,,,,,1.0,5.0,2
6JVMF_interactive_planning,6JVMF,planning,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,24,4,5,4,5,5,1,,,,,1.0,5.0,1
QQM74_interactive_planning,QQM74,planning,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,34,4,6,7,10,3,4,,,,,1.0,31.0,11
QQM74_interactive_planning,QQM74,planning,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,34,4,6,7,10,3,4,,,,,1.0,31.0,9
QQM74_interactive_planning,QQM74,planning,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,34,4,6,7,10,3,4,,,,,1.0,31.0,1
7XF97_interactive_planning,7XF97,planning,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,75,17,5,2,1,1,49,,,,,0.875,14.0,2
7XF97_interactive_planning,7XF97,planning,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,75,17,5,2,1,1,49,,,,,0.875,14.0,8
7XF97_interactive_planning,7XF97,planning,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,75,17,5,2,1,1,49,,,,,0.875,14.0,2
7XF97_interactive_planning,7XF97,planning,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,75,17,5,2,1,1,49,,,,,0.875,14.0,3
7XF97_interactive_planning,7XF97,planning,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,75,17,5,2,1,1,49,,,,,0.875,14.0,2
7XF97_interactive_planning,7XF97,planning,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,75,17,5,2,1,1,49,,,,,0.875,14.0,2
7XF97_interactive_planning,7XF97,planning,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,75,17,5,2,1,1,49,,,,,0.875,14.0,2
7XF97_interactive_planning,7XF97,planning,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,75,17,5,2,1,1,49,,,,,0.875,14.0,2
7XF97_interactive_planning,7XF97,planning,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,75,17,5,2,1,1,49,,,,,0.875,14.0,1
7XF97_interactive_planning,7XF97,planning,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,75,17,5,2,1,1,49,,,,,0.875,14.0,3
7XF97_interactive_planning,7XF97,planning,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,75,17,5,2,1,1,49,,,,,0.875,14.0,1
7XF97_interactive_planning,7XF97,planning,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,75,17,5,2,1,1,49,,,,,0.875,14.0,1
7XF97_interactive_planning,7XF97,planning,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,75,17,5,2,1,1,49,,,,,0.875,14.0,2
7XF97_interactive_planning,7XF97,planning,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,75,17,5,2,1,1,49,,,,,0.875,14.0,2
7XF97_interactive_planning,7XF97,planning,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,75,17,5,2,1,1,49,,,,,0.875,14.0,2
7XF97_interactive_planning,7XF97,planning,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,75,17,5,2,1,1,49,,,,,0.875,14.0,2
27VWC_interactive_planning,27VWC,planning,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,31,4,1,1,1,3,21,,,,,0.5,4.0,4
27VWC_interactive_planning,27VWC,planning,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,31,4,1,1,1,3,21,,,,,0.5,4.0,3
27VWC_interactive_planning,27VWC,planning,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,31,4,1,1,1,3,21,,,,,0.5,4.0,5
9F8AJ_interactive_planning,9F8AJ,planning,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,30,2,2,5,2,2,17,,,,,0.1666666666666666,5.0,11
4T8TR_interactive_planning,4T8TR,planning,1.0,gemini-2.5-flash,gemini-2.5-flash_0,,14,2,0,0,0,0,12,,,,,1.0,1.0,5
YS322_interactive_planning,YS322,planning,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,27,2,3,9,1,1,11,,,,,0.0,13.0,4
VA6FQ_interactive_planning,VA6FQ,planning,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,49,14,3,4,3,10,15,,,,,0.4,40.0,1
VA6FQ_interactive_planning,VA6FQ,planning,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,49,14,3,4,3,10,15,,,,,0.4,40.0,1
VA6FQ_interactive_planning,VA6FQ,planning,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,49,14,3,4,3,10,15,,,,,0.4,40.0,1
VA6FQ_interactive_planning,VA6FQ,planning,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,49,14,3,4,3,10,15,,,,,0.4,40.0,1
VA6FQ_interactive_planning,VA6FQ,planning,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,49,14,3,4,3,10,15,,,,,0.4,40.0,1
VA6FQ_interactive_planning,VA6FQ,planning,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,49,14,3,4,3,10,15,,,,,0.4,40.0,1
VA6FQ_interactive_planning,VA6FQ,planning,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,49,14,3,4,3,10,15,,,,,0.4,40.0,1
VA6FQ_interactive_planning,VA6FQ,planning,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,49,14,3,4,3,10,15,,,,,0.4,40.0,3
VA6FQ_interactive_planning,VA6FQ,planning,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,49,14,3,4,3,10,15,,,,,0.4,40.0,2
VA6FQ_interactive_planning,VA6FQ,planning,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,49,14,3,4,3,10,15,,,,,0.4,40.0,2
VA6FQ_interactive_planning,VA6FQ,planning,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,49,14,3,4,3,10,15,,,,,0.4,40.0,2
VA6FQ_interactive_planning,VA6FQ,planning,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,49,14,3,4,3,10,15,,,,,0.4,40.0,2
VA6FQ_interactive_planning,VA6FQ,planning,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,49,14,3,4,3,10,15,,,,,0.4,40.0,9
7VKTD_interactive_planning,7VKTD,planning,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,22,2,3,2,7,5,3,,,,,1.0,8.0,2
B58F3_interactive_planning,B58F3,planning,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,23,10,2,1,1,1,8,,,,,1.0,5.0,1
B58F3_interactive_planning,B58F3,planning,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,23,10,2,1,1,1,8,,,,,1.0,5.0,1
B58F3_interactive_planning,B58F3,planning,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,23,10,2,1,1,1,8,,,,,1.0,5.0,1
B58F3_interactive_planning,B58F3,planning,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,23,10,2,1,1,1,8,,,,,1.0,5.0,1
B58F3_interactive_planning,B58F3,planning,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,23,10,2,1,1,1,8,,,,,1.0,5.0,1
B58F3_interactive_planning,B58F3,planning,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,23,10,2,1,1,1,8,,,,,1.0,5.0,2
B58F3_interactive_planning,B58F3,planning,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,23,10,2,1,1,1,8,,,,,1.0,5.0,1
B58F3_interactive_planning,B58F3,planning,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,23,10,2,1,1,1,8,,,,,1.0,5.0,1
B58F3_interactive_planning,B58F3,planning,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,23,10,2,1,1,1,8,,,,,1.0,5.0,1
NRDF6_interactive_planning,NRDF6,planning,1.0,gemini-2.5-flash,gemini-2.5-flash_0,,24,2,1,1,1,1,18,,,,,1.0,13.0,2
6JKKA_interactive_planning,6JKKA,planning,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,14,2,0,0,0,1,11,,,,,0.1666666666666666,25.0,3
K8MTQ_interactive_planning,K8MTQ,planning,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,41,3,1,11,1,5,20,,,,,0.6666666666666666,4.0,11
K8MTQ_interactive_planning,K8MTQ,planning,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,41,3,1,11,1,5,20,,,,,0.6666666666666666,4.0,3
T5F9B_interactive_planning,T5F9B,planning,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,19,5,1,1,2,1,9,,,,,0.6666666666666666,8.0,2
T5F9B_interactive_planning,T5F9B,planning,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,19,5,1,1,2,1,9,,,,,0.6666666666666666,8.0,2
T5F9B_interactive_planning,T5F9B,planning,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,19,5,1,1,2,1,9,,,,,0.6666666666666666,8.0,3
T5F9B_interactive_planning,T5F9B,planning,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,19,5,1,1,2,1,9,,,,,0.6666666666666666,8.0,2
76Z75_interactive_cd,76Z75,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,41,3,7,6,8,8,9,,,,,1.0,15.0,16
76Z75_interactive_cd,76Z75,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,41,3,7,6,8,8,9,,,,,1.0,15.0,4
QM9XB_interactive_cd,QM9XB,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,160,8,61,63,4,7,17,,,,,0.8571428571428571,15.0,5
QM9XB_interactive_cd,QM9XB,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,160,8,61,63,4,7,17,,,,,0.8571428571428571,15.0,3
QM9XB_interactive_cd,QM9XB,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,160,8,61,63,4,7,17,,,,,0.8571428571428571,15.0,2
QM9XB_interactive_cd,QM9XB,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,160,8,61,63,4,7,17,,,,,0.8571428571428571,15.0,3
QM9XB_interactive_cd,QM9XB,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,160,8,61,63,4,7,17,,,,,0.8571428571428571,15.0,5
QM9XB_interactive_cd,QM9XB,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,160,8,61,63,4,7,17,,,,,0.8571428571428571,15.0,3
QM9XB_interactive_cd,QM9XB,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,160,8,61,63,4,7,17,,,,,0.8571428571428571,15.0,1
7XF97_interactive_cd,7XF97,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,152,9,37,38,3,8,57,,,,,0.875,17.0,6
7XF97_interactive_cd,7XF97,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,152,9,37,38,3,8,57,,,,,0.875,17.0,4
7XF97_interactive_cd,7XF97,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,152,9,37,38,3,8,57,,,,,0.875,17.0,9
7XF97_interactive_cd,7XF97,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,152,9,37,38,3,8,57,,,,,0.875,17.0,5
7XF97_interactive_cd,7XF97,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,152,9,37,38,3,8,57,,,,,0.875,17.0,9
7XF97_interactive_cd,7XF97,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,152,9,37,38,3,8,57,,,,,0.875,17.0,12
7XF97_interactive_cd,7XF97,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,152,9,37,38,3,8,57,,,,,0.875,17.0,2
7XF97_interactive_cd,7XF97,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,152,9,37,38,3,8,57,,,,,0.875,17.0,2
B8AKZ_interactive_cd,B8AKZ,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,250,2,39,40,31,63,75,,,,,1.0,11.0,50
9F8AJ_interactive_cd,9F8AJ,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,292,22,26,38,15,24,167,,,,,0.1666666666666666,22.0,39
9F8AJ_interactive_cd,9F8AJ,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,292,22,26,38,15,24,167,,,,,0.1666666666666666,22.0,82
9F8AJ_interactive_cd,9F8AJ,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,292,22,26,38,15,24,167,,,,,0.1666666666666666,22.0,17
9F8AJ_interactive_cd,9F8AJ,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,292,22,26,38,15,24,167,,,,,0.1666666666666666,22.0,2
9F8AJ_interactive_cd,9F8AJ,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,292,22,26,38,15,24,167,,,,,0.1666666666666666,22.0,2
9F8AJ_interactive_cd,9F8AJ,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,292,22,26,38,15,24,167,,,,,0.1666666666666666,22.0,2
9F8AJ_interactive_cd,9F8AJ,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,292,22,26,38,15,24,167,,,,,0.1666666666666666,22.0,2
9F8AJ_interactive_cd,9F8AJ,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,292,22,26,38,15,24,167,,,,,0.1666666666666666,22.0,2
9F8AJ_interactive_cd,9F8AJ,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,292,22,26,38,15,24,167,,,,,0.1666666666666666,22.0,2
9F8AJ_interactive_cd,9F8AJ,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,292,22,26,38,15,24,167,,,,,0.1666666666666666,22.0,2
9F8AJ_interactive_cd,9F8AJ,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,292,22,26,38,15,24,167,,,,,0.1666666666666666,22.0,2
9F8AJ_interactive_cd,9F8AJ,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,292,22,26,38,15,24,167,,,,,0.1666666666666666,22.0,3
9F8AJ_interactive_cd,9F8AJ,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,292,22,26,38,15,24,167,,,,,0.1666666666666666,22.0,5
9F8AJ_interactive_cd,9F8AJ,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,292,22,26,38,15,24,167,,,,,0.1666666666666666,22.0,2
9F8AJ_interactive_cd,9F8AJ,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,292,22,26,38,15,24,167,,,,,0.1666666666666666,22.0,3
9F8AJ_interactive_cd,9F8AJ,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,292,22,26,38,15,24,167,,,,,0.1666666666666666,22.0,2
9F8AJ_interactive_cd,9F8AJ,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,292,22,26,38,15,24,167,,,,,0.1666666666666666,22.0,3
9F8AJ_interactive_cd,9F8AJ,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,292,22,26,38,15,24,167,,,,,0.1666666666666666,22.0,3
9F8AJ_interactive_cd,9F8AJ,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,292,22,26,38,15,24,167,,,,,0.1666666666666666,22.0,3
9F8AJ_interactive_cd,9F8AJ,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,292,22,26,38,15,24,167,,,,,0.1666666666666666,22.0,2
9F8AJ_interactive_cd,9F8AJ,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,292,22,26,38,15,24,167,,,,,0.1666666666666666,22.0,4
4CKC2_interactive_cd,4CKC2,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,48,14,4,6,6,7,11,,,,,1.0,22.0,2
4CKC2_interactive_cd,4CKC2,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,48,14,4,6,6,7,11,,,,,1.0,22.0,1
4CKC2_interactive_cd,4CKC2,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,48,14,4,6,6,7,11,,,,,1.0,22.0,1
4CKC2_interactive_cd,4CKC2,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,48,14,4,6,6,7,11,,,,,1.0,22.0,3
4CKC2_interactive_cd,4CKC2,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,48,14,4,6,6,7,11,,,,,1.0,22.0,2
4CKC2_interactive_cd,4CKC2,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,48,14,4,6,6,7,11,,,,,1.0,22.0,5
4CKC2_interactive_cd,4CKC2,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,48,14,4,6,6,7,11,,,,,1.0,22.0,5
4CKC2_interactive_cd,4CKC2,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,48,14,4,6,6,7,11,,,,,1.0,22.0,3
4CKC2_interactive_cd,4CKC2,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,48,14,4,6,6,7,11,,,,,1.0,22.0,2
4CKC2_interactive_cd,4CKC2,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,48,14,4,6,6,7,11,,,,,1.0,22.0,1
4CKC2_interactive_cd,4CKC2,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,48,14,4,6,6,7,11,,,,,1.0,22.0,1
4CKC2_interactive_cd,4CKC2,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,48,14,4,6,6,7,11,,,,,1.0,22.0,1
4CKC2_interactive_cd,4CKC2,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,48,14,4,6,6,7,11,,,,,1.0,22.0,1
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,3
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,3
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,3
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,3
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,2
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,2
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,2
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,2
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,2
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,2
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,2
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,2
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,2
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,2
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,2
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,2
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,2
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,2
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,5
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,3
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,3
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,3
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,3
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,5
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,3
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,3
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,3
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,3
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,3
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,3
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,3
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,3
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,3
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,3
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,6
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,3
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,3
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,3
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,3
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,3
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,2
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,2
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,3
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,3
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,3
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,4
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,3
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,3
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,3
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,3
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,2
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,2
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,2
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,2
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,2
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,3
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,2
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,3
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,3
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,3
BY2Q7_interactive_cd,BY2Q7,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,299,62,10,16,12,26,173,,,,,0.0,62.0,3
WHGHP_interactive_cd,WHGHP,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,70,2,6,13,7,17,25,,,,,1.0,10.0,6
EAHCW_interactive_cd,EAHCW,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,27,2,3,4,4,4,10,,,,,0.8888888888888888,11.0,7
VA6FQ_interactive_cd,VA6FQ,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,17,2,1,1,1,1,11,,,,,0.4,13.0,4
NTQ4Y_interactive_cd,NTQ4Y,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,29,3,0,2,0,2,22,,,,,0.4444444444444444,18.0,3
NTQ4Y_interactive_cd,NTQ4Y,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,29,3,0,2,0,2,22,,,,,0.4444444444444444,18.0,3
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,3
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,3
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,4
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,1
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,3
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,3
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,3
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,3
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,3
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,3
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,3
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,3
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,3
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,2
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,2
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,3
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,3
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,3
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,3
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,3
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,3
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,3
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,3
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,3
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,2
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,3
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,3
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,3
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,3
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,3
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,3
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,3
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,4
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,3
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,2
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,6
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,3
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,2
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,5
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,3
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,3
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,2
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,3
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,3
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,3
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,3
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,3
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,3
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,3
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,4
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,1
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,5
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,3
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,4
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,3
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,3
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,3
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,2
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,2
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,4
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,3
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,4
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,4
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,3
NRDF6_interactive_cd,NRDF6,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,285,66,11,30,14,25,139,,,,,1.0,75.0,3
T5F9B_interactive_cd,T5F9B,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,245,40,5,6,6,5,183,,,,,0.6666666666666666,133.0,2
T5F9B_interactive_cd,T5F9B,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,245,40,5,6,6,5,183,,,,,0.6666666666666666,133.0,1
T5F9B_interactive_cd,T5F9B,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,245,40,5,6,6,5,183,,,,,0.6666666666666666,133.0,2
T5F9B_interactive_cd,T5F9B,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,245,40,5,6,6,5,183,,,,,0.6666666666666666,133.0,1
T5F9B_interactive_cd,T5F9B,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,245,40,5,6,6,5,183,,,,,0.6666666666666666,133.0,1
T5F9B_interactive_cd,T5F9B,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,245,40,5,6,6,5,183,,,,,0.6666666666666666,133.0,1
T5F9B_interactive_cd,T5F9B,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,245,40,5,6,6,5,183,,,,,0.6666666666666666,133.0,11
T5F9B_interactive_cd,T5F9B,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,245,40,5,6,6,5,183,,,,,0.6666666666666666,133.0,5
T5F9B_interactive_cd,T5F9B,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,245,40,5,6,6,5,183,,,,,0.6666666666666666,133.0,2
T5F9B_interactive_cd,T5F9B,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,245,40,5,6,6,5,183,,,,,0.6666666666666666,133.0,7
T5F9B_interactive_cd,T5F9B,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,245,40,5,6,6,5,183,,,,,0.6666666666666666,133.0,1
T5F9B_interactive_cd,T5F9B,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,245,40,5,6,6,5,183,,,,,0.6666666666666666,133.0,1
T5F9B_interactive_cd,T5F9B,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,245,40,5,6,6,5,183,,,,,0.6666666666666666,133.0,1
T5F9B_interactive_cd,T5F9B,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,245,40,5,6,6,5,183,,,,,0.6666666666666666,133.0,1
T5F9B_interactive_cd,T5F9B,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,245,40,5,6,6,5,183,,,,,0.6666666666666666,133.0,1
T5F9B_interactive_cd,T5F9B,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,245,40,5,6,6,5,183,,,,,0.6666666666666666,133.0,2
T5F9B_interactive_cd,T5F9B,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,245,40,5,6,6,5,183,,,,,0.6666666666666666,133.0,1
T5F9B_interactive_cd,T5F9B,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,245,40,5,6,6,5,183,,,,,0.6666666666666666,133.0,1
T5F9B_interactive_cd,T5F9B,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,245,40,5,6,6,5,183,,,,,0.6666666666666666,133.0,2
T5F9B_interactive_cd,T5F9B,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,245,40,5,6,6,5,183,,,,,0.6666666666666666,133.0,1
T5F9B_interactive_cd,T5F9B,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,245,40,5,6,6,5,183,,,,,0.6666666666666666,133.0,1
T5F9B_interactive_cd,T5F9B,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,245,40,5,6,6,5,183,,,,,0.6666666666666666,133.0,3
T5F9B_interactive_cd,T5F9B,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,245,40,5,6,6,5,183,,,,,0.6666666666666666,133.0,2
T5F9B_interactive_cd,T5F9B,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,245,40,5,6,6,5,183,,,,,0.6666666666666666,133.0,3
T5F9B_interactive_cd,T5F9B,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,245,40,5,6,6,5,183,,,,,0.6666666666666666,133.0,13
T5F9B_interactive_cd,T5F9B,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,245,40,5,6,6,5,183,,,,,0.6666666666666666,133.0,2
T5F9B_interactive_cd,T5F9B,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,245,40,5,6,6,5,183,,,,,0.6666666666666666,133.0,4
T5F9B_interactive_cd,T5F9B,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,245,40,5,6,6,5,183,,,,,0.6666666666666666,133.0,5
T5F9B_interactive_cd,T5F9B,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,245,40,5,6,6,5,183,,,,,0.6666666666666666,133.0,5
T5F9B_interactive_cd,T5F9B,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,245,40,5,6,6,5,183,,,,,0.6666666666666666,133.0,6
T5F9B_interactive_cd,T5F9B,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,245,40,5,6,6,5,183,,,,,0.6666666666666666,133.0,2
T5F9B_interactive_cd,T5F9B,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,245,40,5,6,6,5,183,,,,,0.6666666666666666,133.0,2
T5F9B_interactive_cd,T5F9B,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,245,40,5,6,6,5,183,,,,,0.6666666666666666,133.0,2
T5F9B_interactive_cd,T5F9B,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,245,40,5,6,6,5,183,,,,,0.6666666666666666,133.0,3
T5F9B_interactive_cd,T5F9B,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,245,40,5,6,6,5,183,,,,,0.6666666666666666,133.0,2
T5F9B_interactive_cd,T5F9B,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,245,40,5,6,6,5,183,,,,,0.6666666666666666,133.0,1
T5F9B_interactive_cd,T5F9B,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,245,40,5,6,6,5,183,,,,,0.6666666666666666,133.0,2
T5F9B_interactive_cd,T5F9B,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,245,40,5,6,6,5,183,,,,,0.6666666666666666,133.0,3
T5F9B_interactive_cd,T5F9B,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,245,40,5,6,6,5,183,,,,,0.6666666666666666,133.0,2
N59TE_interactive_cd,N59TE,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,21,3,1,2,1,2,12,,,,,1.0,11.0,8
N59TE_interactive_cd,N59TE,change_detection,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,21,3,1,2,1,2,12,,,,,1.0,11.0,1
7XF97_interactive_next_frame_prediction,7XF97,masked_frame_prediction,0.0,claude-4-sonnet,claude-4-sonnet_0,,89,5,15,13,2,2,52,,,,,0.875,114.0,5
7XF97_interactive_next_frame_prediction,7XF97,masked_frame_prediction,0.0,claude-4-sonnet,claude-4-sonnet_0,,89,5,15,13,2,2,52,,,,,0.875,114.0,6
7XF97_interactive_next_frame_prediction,7XF97,masked_frame_prediction,0.0,claude-4-sonnet,claude-4-sonnet_0,,89,5,15,13,2,2,52,,,,,0.875,114.0,6
7XF97_interactive_next_frame_prediction,7XF97,masked_frame_prediction,0.0,claude-4-sonnet,claude-4-sonnet_0,,89,5,15,13,2,2,52,,,,,0.875,114.0,34
JXQAW_interactive_next_frame_prediction,JXQAW,masked_frame_prediction,0.0,claude-4-sonnet,claude-4-sonnet_0,,45,3,1,1,3,1,36,,,,,1.0,18.0,12
JXQAW_interactive_next_frame_prediction,JXQAW,masked_frame_prediction,0.0,claude-4-sonnet,claude-4-sonnet_0,,45,3,1,1,3,1,36,,,,,1.0,18.0,13
T5F9B_interactive_next_frame_prediction,T5F9B,masked_frame_prediction,0.0,claude-4-sonnet,claude-4-sonnet_0,,33,2,1,1,1,1,27,,,,,0.6666666666666666,28.0,11
6JKKA_interactive_planning,6JKKA,planning,0.0,claude-4-sonnet,claude-4-sonnet_0,,17,3,2,1,3,3,5,,,,,0.6666666666666666,7.0,3
6JKKA_interactive_planning,6JKKA,planning,0.0,claude-4-sonnet,claude-4-sonnet_0,,17,3,2,1,3,3,5,,,,,0.6666666666666666,7.0,1
T5F9B_interactive_planning,T5F9B,planning,0.0,claude-4-sonnet,claude-4-sonnet_0,,21,2,1,1,2,0,15,,,,,0.6666666666666666,26.0,7
S2KT7_interactive_mfp,S2KT7,masked_frame_prediction,1.0,o3,o3_0,,16,2,4,1,2,0,7,,,,,1.0,30.0,3
76Z75_interactive_mfp,76Z75,masked_frame_prediction,0.0,o3,o3_0,,32,9,6,7,4,4,2,,,,,1.0,23.0,2
76Z75_interactive_mfp,76Z75,masked_frame_prediction,0.0,o3,o3_0,,32,9,6,7,4,4,2,,,,,1.0,23.0,2
76Z75_interactive_mfp,76Z75,masked_frame_prediction,0.0,o3,o3_0,,32,9,6,7,4,4,2,,,,,1.0,23.0,5
76Z75_interactive_mfp,76Z75,masked_frame_prediction,0.0,o3,o3_0,,32,9,6,7,4,4,2,,,,,1.0,23.0,1
76Z75_interactive_mfp,76Z75,masked_frame_prediction,0.0,o3,o3_0,,32,9,6,7,4,4,2,,,,,1.0,23.0,3
76Z75_interactive_mfp,76Z75,masked_frame_prediction,0.0,o3,o3_0,,32,9,6,7,4,4,2,,,,,1.0,23.0,1
76Z75_interactive_mfp,76Z75,masked_frame_prediction,0.0,o3,o3_0,,32,9,6,7,4,4,2,,,,,1.0,23.0,0
76Z75_interactive_mfp,76Z75,masked_frame_prediction,0.0,o3,o3_0,,32,9,6,7,4,4,2,,,,,1.0,23.0,2
JXQAW_interactive_mfp,JXQAW,masked_frame_prediction,0.0,o3,o3_0,,50,8,1,0,0,0,41,,,,,1.0,16.0,8
JXQAW_interactive_mfp,JXQAW,masked_frame_prediction,0.0,o3,o3_0,,50,8,1,0,0,0,41,,,,,1.0,16.0,4
JXQAW_interactive_mfp,JXQAW,masked_frame_prediction,0.0,o3,o3_0,,50,8,1,0,0,0,41,,,,,1.0,16.0,0
JXQAW_interactive_mfp,JXQAW,masked_frame_prediction,0.0,o3,o3_0,,50,8,1,0,0,0,41,,,,,1.0,16.0,6
JXQAW_interactive_mfp,JXQAW,masked_frame_prediction,0.0,o3,o3_0,,50,8,1,0,0,0,41,,,,,1.0,16.0,3
JXQAW_interactive_mfp,JXQAW,masked_frame_prediction,0.0,o3,o3_0,,50,8,1,0,0,0,41,,,,,1.0,16.0,4
JXQAW_interactive_mfp,JXQAW,masked_frame_prediction,0.0,o3,o3_0,,50,8,1,0,0,0,41,,,,,1.0,16.0,4
NTQ4Y_interactive_mfp,NTQ4Y,masked_frame_prediction,0.0,o3,o3_0,,11,2,1,0,0,1,7,,,,,0.4444444444444444,23.0,3
T5F9B_interactive_mfp,T5F9B,masked_frame_prediction,1.0,o3,o3_0,,29,3,1,2,1,0,22,,,,,1.0,26.0,4
T5F9B_interactive_mfp,T5F9B,masked_frame_prediction,1.0,o3,o3_0,,29,3,1,2,1,0,22,,,,,1.0,26.0,12
S2KT7_interactive_planning,S2KT7,planning,1.0,gemini-2.5-pro,gemini-2.5-pro_0,,37,3,5,4,4,4,17,,,,,1.0,8.0,8
S2KT7_interactive_planning,S2KT7,planning,1.0,gemini-2.5-pro,gemini-2.5-pro_0,,37,3,5,4,4,4,17,,,,,1.0,8.0,3
KFQYT_interactive_planning,KFQYT,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,116,10,6,8,7,12,73,,,,,0.75,7.0,21
KFQYT_interactive_planning,KFQYT,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,116,10,6,8,7,12,73,,,,,0.75,7.0,6
KFQYT_interactive_planning,KFQYT,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,116,10,6,8,7,12,73,,,,,0.75,7.0,2
KFQYT_interactive_planning,KFQYT,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,116,10,6,8,7,12,73,,,,,0.75,7.0,2
KFQYT_interactive_planning,KFQYT,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,116,10,6,8,7,12,73,,,,,0.75,7.0,2
KFQYT_interactive_planning,KFQYT,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,116,10,6,8,7,12,73,,,,,0.75,7.0,2
KFQYT_interactive_planning,KFQYT,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,116,10,6,8,7,12,73,,,,,0.75,7.0,2
KFQYT_interactive_planning,KFQYT,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,116,10,6,8,7,12,73,,,,,0.75,7.0,2
KFQYT_interactive_planning,KFQYT,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,116,10,6,8,7,12,73,,,,,0.75,7.0,2
6JKKA_interactive_planning,6JKKA,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,106,25,5,5,27,7,37,,,,,0.6666666666666666,37.0,7
6JKKA_interactive_planning,6JKKA,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,106,25,5,5,27,7,37,,,,,0.6666666666666666,37.0,3
6JKKA_interactive_planning,6JKKA,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,106,25,5,5,27,7,37,,,,,0.6666666666666666,37.0,10
6JKKA_interactive_planning,6JKKA,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,106,25,5,5,27,7,37,,,,,0.6666666666666666,37.0,5
6JKKA_interactive_planning,6JKKA,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,106,25,5,5,27,7,37,,,,,0.6666666666666666,37.0,7
6JKKA_interactive_planning,6JKKA,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,106,25,5,5,27,7,37,,,,,0.6666666666666666,37.0,1
6JKKA_interactive_planning,6JKKA,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,106,25,5,5,27,7,37,,,,,0.6666666666666666,37.0,3
6JKKA_interactive_planning,6JKKA,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,106,25,5,5,27,7,37,,,,,0.6666666666666666,37.0,2
6JKKA_interactive_planning,6JKKA,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,106,25,5,5,27,7,37,,,,,0.6666666666666666,37.0,2
6JKKA_interactive_planning,6JKKA,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,106,25,5,5,27,7,37,,,,,0.6666666666666666,37.0,2
6JKKA_interactive_planning,6JKKA,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,106,25,5,5,27,7,37,,,,,0.6666666666666666,37.0,2
6JKKA_interactive_planning,6JKKA,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,106,25,5,5,27,7,37,,,,,0.6666666666666666,37.0,2
6JKKA_interactive_planning,6JKKA,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,106,25,5,5,27,7,37,,,,,0.6666666666666666,37.0,2
6JKKA_interactive_planning,6JKKA,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,106,25,5,5,27,7,37,,,,,0.6666666666666666,37.0,2
6JKKA_interactive_planning,6JKKA,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,106,25,5,5,27,7,37,,,,,0.6666666666666666,37.0,2
6JKKA_interactive_planning,6JKKA,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,106,25,5,5,27,7,37,,,,,0.6666666666666666,37.0,2
6JKKA_interactive_planning,6JKKA,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,106,25,5,5,27,7,37,,,,,0.6666666666666666,37.0,2
6JKKA_interactive_planning,6JKKA,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,106,25,5,5,27,7,37,,,,,0.6666666666666666,37.0,2
6JKKA_interactive_planning,6JKKA,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,106,25,5,5,27,7,37,,,,,0.6666666666666666,37.0,2
6JKKA_interactive_planning,6JKKA,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,106,25,5,5,27,7,37,,,,,0.6666666666666666,37.0,2
6JKKA_interactive_planning,6JKKA,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,106,25,5,5,27,7,37,,,,,0.6666666666666666,37.0,2
6JKKA_interactive_planning,6JKKA,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,106,25,5,5,27,7,37,,,,,0.6666666666666666,37.0,2
6JKKA_interactive_planning,6JKKA,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,106,25,5,5,27,7,37,,,,,0.6666666666666666,37.0,0
6JKKA_interactive_planning,6JKKA,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,106,25,5,5,27,7,37,,,,,0.6666666666666666,37.0,2
T5F9B_interactive_planning,T5F9B,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,17,6,0,1,0,1,9,,,,,0.1666666666666666,7.0,2
T5F9B_interactive_planning,T5F9B,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,17,6,0,1,0,1,9,,,,,0.1666666666666666,7.0,1
T5F9B_interactive_planning,T5F9B,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,17,6,0,1,0,1,9,,,,,0.1666666666666666,7.0,1
T5F9B_interactive_planning,T5F9B,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,17,6,0,1,0,1,9,,,,,0.1666666666666666,7.0,1
T5F9B_interactive_planning,T5F9B,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,17,6,0,1,0,1,9,,,,,0.1666666666666666,7.0,1
76Z75_interactive_planning,76Z75,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,134,38,14,14,20,18,30,,,,,1.0,6.0,8
76Z75_interactive_planning,76Z75,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,134,38,14,14,20,18,30,,,,,1.0,6.0,5
76Z75_interactive_planning,76Z75,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,134,38,14,14,20,18,30,,,,,1.0,6.0,4
76Z75_interactive_planning,76Z75,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,134,38,14,14,20,18,30,,,,,1.0,6.0,4
76Z75_interactive_planning,76Z75,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,134,38,14,14,20,18,30,,,,,1.0,6.0,5
76Z75_interactive_planning,76Z75,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,134,38,14,14,20,18,30,,,,,1.0,6.0,2
76Z75_interactive_planning,76Z75,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,134,38,14,14,20,18,30,,,,,1.0,6.0,2
76Z75_interactive_planning,76Z75,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,134,38,14,14,20,18,30,,,,,1.0,6.0,1
76Z75_interactive_planning,76Z75,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,134,38,14,14,20,18,30,,,,,1.0,6.0,2
76Z75_interactive_planning,76Z75,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,134,38,14,14,20,18,30,,,,,1.0,6.0,3
76Z75_interactive_planning,76Z75,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,134,38,14,14,20,18,30,,,,,1.0,6.0,2
76Z75_interactive_planning,76Z75,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,134,38,14,14,20,18,30,,,,,1.0,6.0,1
76Z75_interactive_planning,76Z75,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,134,38,14,14,20,18,30,,,,,1.0,6.0,1
76Z75_interactive_planning,76Z75,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,134,38,14,14,20,18,30,,,,,1.0,6.0,2
76Z75_interactive_planning,76Z75,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,134,38,14,14,20,18,30,,,,,1.0,6.0,2
76Z75_interactive_planning,76Z75,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,134,38,14,14,20,18,30,,,,,1.0,6.0,2
76Z75_interactive_planning,76Z75,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,134,38,14,14,20,18,30,,,,,1.0,6.0,1
76Z75_interactive_planning,76Z75,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,134,38,14,14,20,18,30,,,,,1.0,6.0,1
76Z75_interactive_planning,76Z75,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,134,38,14,14,20,18,30,,,,,1.0,6.0,1
76Z75_interactive_planning,76Z75,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,134,38,14,14,20,18,30,,,,,1.0,6.0,1
76Z75_interactive_planning,76Z75,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,134,38,14,14,20,18,30,,,,,1.0,6.0,2
76Z75_interactive_planning,76Z75,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,134,38,14,14,20,18,30,,,,,1.0,6.0,2
76Z75_interactive_planning,76Z75,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,134,38,14,14,20,18,30,,,,,1.0,6.0,2
76Z75_interactive_planning,76Z75,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,134,38,14,14,20,18,30,,,,,1.0,6.0,2
76Z75_interactive_planning,76Z75,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,134,38,14,14,20,18,30,,,,,1.0,6.0,2
76Z75_interactive_planning,76Z75,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,134,38,14,14,20,18,30,,,,,1.0,6.0,2
76Z75_interactive_planning,76Z75,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,134,38,14,14,20,18,30,,,,,1.0,6.0,2
76Z75_interactive_planning,76Z75,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,134,38,14,14,20,18,30,,,,,1.0,6.0,2
76Z75_interactive_planning,76Z75,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,134,38,14,14,20,18,30,,,,,1.0,6.0,2
76Z75_interactive_planning,76Z75,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,134,38,14,14,20,18,30,,,,,1.0,6.0,2
76Z75_interactive_planning,76Z75,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,134,38,14,14,20,18,30,,,,,1.0,6.0,2
76Z75_interactive_planning,76Z75,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,134,38,14,14,20,18,30,,,,,1.0,6.0,2
76Z75_interactive_planning,76Z75,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,134,38,14,14,20,18,30,,,,,1.0,6.0,2
76Z75_interactive_planning,76Z75,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,134,38,14,14,20,18,30,,,,,1.0,6.0,2
76Z75_interactive_planning,76Z75,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,134,38,14,14,20,18,30,,,,,1.0,6.0,2
76Z75_interactive_planning,76Z75,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,134,38,14,14,20,18,30,,,,,1.0,6.0,2
76Z75_interactive_planning,76Z75,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,134,38,14,14,20,18,30,,,,,1.0,6.0,2
VQJH6_interactive_planning,VQJH6,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,68,10,8,8,8,8,26,,,,,1.0,5.0,6
VQJH6_interactive_planning,VQJH6,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,68,10,8,8,8,8,26,,,,,1.0,5.0,6
VQJH6_interactive_planning,VQJH6,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,68,10,8,8,8,8,26,,,,,1.0,5.0,2
VQJH6_interactive_planning,VQJH6,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,68,10,8,8,8,8,26,,,,,1.0,5.0,2
VQJH6_interactive_planning,VQJH6,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,68,10,8,8,8,8,26,,,,,1.0,5.0,2
VQJH6_interactive_planning,VQJH6,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,68,10,8,8,8,8,26,,,,,1.0,5.0,2
VQJH6_interactive_planning,VQJH6,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,68,10,8,8,8,8,26,,,,,1.0,5.0,2
VQJH6_interactive_planning,VQJH6,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,68,10,8,8,8,8,26,,,,,1.0,5.0,2
VQJH6_interactive_planning,VQJH6,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,68,10,8,8,8,8,26,,,,,1.0,5.0,2
7XF97_interactive_planning,7XF97,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,76,5,18,25,3,5,20,,,,,0.875,17.0,6
7XF97_interactive_planning,7XF97,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,76,5,18,25,3,5,20,,,,,0.875,17.0,6
7XF97_interactive_planning,7XF97,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,76,5,18,25,3,5,20,,,,,0.875,17.0,5
7XF97_interactive_planning,7XF97,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,76,5,18,25,3,5,20,,,,,0.875,17.0,10
4CKC2_interactive_planning,4CKC2,planning,1.0,gemini-2.5-pro,gemini-2.5-pro_0,,15,2,0,0,0,0,13,,,,,0.5,3.0,5
BY2Q7_interactive_planning,BY2Q7,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,59,5,2,5,3,6,38,,,,,0.0,113.0,19
BY2Q7_interactive_planning,BY2Q7,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,59,5,2,5,3,6,38,,,,,0.0,113.0,3
BY2Q7_interactive_planning,BY2Q7,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,59,5,2,5,3,6,38,,,,,0.0,113.0,14
BY2Q7_interactive_planning,BY2Q7,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,59,5,2,5,3,6,38,,,,,0.0,113.0,2
4T8TR_interactive_planning,4T8TR,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,24,6,1,2,2,2,11,,,,,1.0,6.0,2
4T8TR_interactive_planning,4T8TR,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,24,6,1,2,2,2,11,,,,,1.0,6.0,2
4T8TR_interactive_planning,4T8TR,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,24,6,1,2,2,2,11,,,,,1.0,6.0,2
4T8TR_interactive_planning,4T8TR,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,24,6,1,2,2,2,11,,,,,1.0,6.0,2
4T8TR_interactive_planning,4T8TR,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,24,6,1,2,2,2,11,,,,,1.0,6.0,3
YS322_interactive_planning,YS322,planning,1.0,gemini-2.5-pro,gemini-2.5-pro_0,,103,17,9,16,3,9,49,,,,,0.75,18.0,3
YS322_interactive_planning,YS322,planning,1.0,gemini-2.5-pro,gemini-2.5-pro_0,,103,17,9,16,3,9,49,,,,,0.75,18.0,3
YS322_interactive_planning,YS322,planning,1.0,gemini-2.5-pro,gemini-2.5-pro_0,,103,17,9,16,3,9,49,,,,,0.75,18.0,3
YS322_interactive_planning,YS322,planning,1.0,gemini-2.5-pro,gemini-2.5-pro_0,,103,17,9,16,3,9,49,,,,,0.75,18.0,2
YS322_interactive_planning,YS322,planning,1.0,gemini-2.5-pro,gemini-2.5-pro_0,,103,17,9,16,3,9,49,,,,,0.75,18.0,4
YS322_interactive_planning,YS322,planning,1.0,gemini-2.5-pro,gemini-2.5-pro_0,,103,17,9,16,3,9,49,,,,,0.75,18.0,8
YS322_interactive_planning,YS322,planning,1.0,gemini-2.5-pro,gemini-2.5-pro_0,,103,17,9,16,3,9,49,,,,,0.75,18.0,11
YS322_interactive_planning,YS322,planning,1.0,gemini-2.5-pro,gemini-2.5-pro_0,,103,17,9,16,3,9,49,,,,,0.75,18.0,4
YS322_interactive_planning,YS322,planning,1.0,gemini-2.5-pro,gemini-2.5-pro_0,,103,17,9,16,3,9,49,,,,,0.75,18.0,6
YS322_interactive_planning,YS322,planning,1.0,gemini-2.5-pro,gemini-2.5-pro_0,,103,17,9,16,3,9,49,,,,,0.75,18.0,3
YS322_interactive_planning,YS322,planning,1.0,gemini-2.5-pro,gemini-2.5-pro_0,,103,17,9,16,3,9,49,,,,,0.75,18.0,3
YS322_interactive_planning,YS322,planning,1.0,gemini-2.5-pro,gemini-2.5-pro_0,,103,17,9,16,3,9,49,,,,,0.75,18.0,3
YS322_interactive_planning,YS322,planning,1.0,gemini-2.5-pro,gemini-2.5-pro_0,,103,17,9,16,3,9,49,,,,,0.75,18.0,2
YS322_interactive_planning,YS322,planning,1.0,gemini-2.5-pro,gemini-2.5-pro_0,,103,17,9,16,3,9,49,,,,,0.75,18.0,6
YS322_interactive_planning,YS322,planning,1.0,gemini-2.5-pro,gemini-2.5-pro_0,,103,17,9,16,3,9,49,,,,,0.75,18.0,4
YS322_interactive_planning,YS322,planning,1.0,gemini-2.5-pro,gemini-2.5-pro_0,,103,17,9,16,3,9,49,,,,,0.75,18.0,4
EAHCW_interactive_planning,EAHCW,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,54,8,4,6,4,4,28,,,,,0.8888888888888888,5.0,8
EAHCW_interactive_planning,EAHCW,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,54,8,4,6,4,4,28,,,,,0.8888888888888888,5.0,2
EAHCW_interactive_planning,EAHCW,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,54,8,4,6,4,4,28,,,,,0.8888888888888888,5.0,7
EAHCW_interactive_planning,EAHCW,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,54,8,4,6,4,4,28,,,,,0.8888888888888888,5.0,2
EAHCW_interactive_planning,EAHCW,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,54,8,4,6,4,4,28,,,,,0.8888888888888888,5.0,2
EAHCW_interactive_planning,EAHCW,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,54,8,4,6,4,4,28,,,,,0.8888888888888888,5.0,4
EAHCW_interactive_planning,EAHCW,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,54,8,4,6,4,4,28,,,,,0.8888888888888888,5.0,7
3J4Z7_interactive_planning,3J4Z7,planning,1.0,gemini-2.5-pro,gemini-2.5-pro_0,,18,2,1,1,1,1,12,,,,,1.0,6.0,6
F5W3N_interactive_planning,F5W3N,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,72,2,25,19,19,2,5,,,,,0.9285714285714286,20.0,15
B8AKZ_interactive_planning,B8AKZ,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,31,3,5,2,2,15,4,,,,,0.6666666666666666,151.0,7
B8AKZ_interactive_planning,B8AKZ,planning,0.0,gemini-2.5-pro,gemini-2.5-pro_0,,31,3,5,2,2,15,4,,,,,0.6666666666666666,151.0,4
S2KT7_interactive_planning,S2KT7,planning,1.0,qwen3-235b-a22b-thinking-2507,qwen3-235b-a22b-thinking-2507_0,,16,2,2,2,5,2,3,,,,,1.0,2.0,6
EAHCW_interactive_planning,EAHCW,planning,0.0,qwen3-235b-a22b-thinking-2507,qwen3-235b-a22b-thinking-2507_0,,35,4,0,5,1,2,23,,,,,0.5555555555555556,4.0,5
EAHCW_interactive_planning,EAHCW,planning,0.0,qwen3-235b-a22b-thinking-2507,qwen3-235b-a22b-thinking-2507_0,,35,4,0,5,1,2,23,,,,,0.5555555555555556,4.0,4
EAHCW_interactive_planning,EAHCW,planning,0.0,qwen3-235b-a22b-thinking-2507,qwen3-235b-a22b-thinking-2507_0,,35,4,0,5,1,2,23,,,,,0.5555555555555556,4.0,3
VA6FQ_interactive_planning,VA6FQ,planning,0.0,qwen3-235b-a22b-thinking-2507,qwen3-235b-a22b-thinking-2507_0,,128,7,2,15,2,4,98,,,,,1.0,28.0,3
VA6FQ_interactive_planning,VA6FQ,planning,0.0,qwen3-235b-a22b-thinking-2507,qwen3-235b-a22b-thinking-2507_0,,128,7,2,15,2,4,98,,,,,1.0,28.0,13
VA6FQ_interactive_planning,VA6FQ,planning,0.0,qwen3-235b-a22b-thinking-2507,qwen3-235b-a22b-thinking-2507_0,,128,7,2,15,2,4,98,,,,,1.0,28.0,22
VA6FQ_interactive_planning,VA6FQ,planning,0.0,qwen3-235b-a22b-thinking-2507,qwen3-235b-a22b-thinking-2507_0,,128,7,2,15,2,4,98,,,,,1.0,28.0,17
VA6FQ_interactive_planning,VA6FQ,planning,0.0,qwen3-235b-a22b-thinking-2507,qwen3-235b-a22b-thinking-2507_0,,128,7,2,15,2,4,98,,,,,1.0,28.0,14
VA6FQ_interactive_planning,VA6FQ,planning,0.0,qwen3-235b-a22b-thinking-2507,qwen3-235b-a22b-thinking-2507_0,,128,7,2,15,2,4,98,,,,,1.0,28.0,13
JXQAW_interactive_planning,JXQAW,planning,0.0,qwen3-235b-a22b-thinking-2507,qwen3-235b-a22b-thinking-2507_0,,35,5,9,3,1,3,14,,,,,0.5,59.0,14
JXQAW_interactive_planning,JXQAW,planning,0.0,qwen3-235b-a22b-thinking-2507,qwen3-235b-a22b-thinking-2507_0,,35,5,9,3,1,3,14,,,,,0.5,59.0,2
JXQAW_interactive_planning,JXQAW,planning,0.0,qwen3-235b-a22b-thinking-2507,qwen3-235b-a22b-thinking-2507_0,,35,5,9,3,1,3,14,,,,,0.5,59.0,0
JXQAW_interactive_planning,JXQAW,planning,0.0,qwen3-235b-a22b-thinking-2507,qwen3-235b-a22b-thinking-2507_0,,35,5,9,3,1,3,14,,,,,0.5,59.0,0
T5F9B_interactive_planning,T5F9B,planning,0.0,qwen3-235b-a22b-thinking-2507,qwen3-235b-a22b-thinking-2507_0,,49,5,0,5,1,2,36,,,,,1.0,10.0,6
T5F9B_interactive_planning,T5F9B,planning,0.0,qwen3-235b-a22b-thinking-2507,qwen3-235b-a22b-thinking-2507_0,,49,5,0,5,1,2,36,,,,,1.0,10.0,6
T5F9B_interactive_planning,T5F9B,planning,0.0,qwen3-235b-a22b-thinking-2507,qwen3-235b-a22b-thinking-2507_0,,49,5,0,5,1,2,36,,,,,1.0,10.0,7
T5F9B_interactive_planning,T5F9B,planning,0.0,qwen3-235b-a22b-thinking-2507,qwen3-235b-a22b-thinking-2507_0,,49,5,0,5,1,2,36,,,,,1.0,10.0,12
S2KT7_interactive_cd,S2KT7,change_detection,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,28,2,1,1,2,1,21,,,,,1.0,9.0,11
76Z75_interactive_cd,76Z75,change_detection,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,15,4,1,1,2,1,6,,,,,1.0,7.0,1
76Z75_interactive_cd,76Z75,change_detection,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,15,4,1,1,2,1,6,,,,,1.0,7.0,1
76Z75_interactive_cd,76Z75,change_detection,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,15,4,1,1,2,1,6,,,,,1.0,7.0,1
NF5VZ_interactive_cd,NF5VZ,change_detection,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,24,4,2,1,3,1,13,,,,,1.0,6.0,5
NF5VZ_interactive_cd,NF5VZ,change_detection,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,24,4,2,1,3,1,13,,,,,1.0,6.0,4
NF5VZ_interactive_cd,NF5VZ,change_detection,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,24,4,2,1,3,1,13,,,,,1.0,6.0,3
6JVMF_interactive_cd,6JVMF,change_detection,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,12,3,1,2,3,2,1,,,,,1.0,6.0,2
6JVMF_interactive_cd,6JVMF,change_detection,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,12,3,1,2,3,2,1,,,,,1.0,6.0,2
QQM74_interactive_cd,QQM74,change_detection,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,45,9,6,7,8,7,8,,,,,1.0,7.0,5
QQM74_interactive_cd,QQM74,change_detection,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,45,9,6,7,8,7,8,,,,,1.0,7.0,6
QQM74_interactive_cd,QQM74,change_detection,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,45,9,6,7,8,7,8,,,,,1.0,7.0,4
QQM74_interactive_cd,QQM74,change_detection,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,45,9,6,7,8,7,8,,,,,1.0,7.0,10
QQM74_interactive_cd,QQM74,change_detection,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,45,9,6,7,8,7,8,,,,,1.0,7.0,1
QQM74_interactive_cd,QQM74,change_detection,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,45,9,6,7,8,7,8,,,,,1.0,7.0,1
QQM74_interactive_cd,QQM74,change_detection,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,45,9,6,7,8,7,8,,,,,1.0,7.0,0
QQM74_interactive_cd,QQM74,change_detection,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,45,9,6,7,8,7,8,,,,,1.0,7.0,1
7WWW9_interactive_cd,7WWW9,change_detection,0.9962249810176612,gemini-2.5-flash,gemini-2.5-flash_0,,100,6,27,44,19,2,2,,,,,0.75,14.0,6
7WWW9_interactive_cd,7WWW9,change_detection,0.9962249810176612,gemini-2.5-flash,gemini-2.5-flash_0,,100,6,27,44,19,2,2,,,,,0.75,14.0,16
7WWW9_interactive_cd,7WWW9,change_detection,0.9962249810176612,gemini-2.5-flash,gemini-2.5-flash_0,,100,6,27,44,19,2,2,,,,,0.75,14.0,30
7WWW9_interactive_cd,7WWW9,change_detection,0.9962249810176612,gemini-2.5-flash,gemini-2.5-flash_0,,100,6,27,44,19,2,2,,,,,0.75,14.0,5
7WWW9_interactive_cd,7WWW9,change_detection,0.9962249810176612,gemini-2.5-flash,gemini-2.5-flash_0,,100,6,27,44,19,2,2,,,,,0.75,14.0,13
YS322_interactive_cd,YS322,change_detection,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,61,3,0,1,0,1,56,,,,,0.125,30.0,4
YS322_interactive_cd,YS322,change_detection,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,61,3,0,1,0,1,56,,,,,0.125,30.0,3
KFQYT_interactive_cd,KFQYT,change_detection,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,43,4,1,1,1,1,35,,,,,0.375,211.0,16
KFQYT_interactive_cd,KFQYT,change_detection,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,43,4,1,1,1,1,35,,,,,0.375,211.0,1
KFQYT_interactive_cd,KFQYT,change_detection,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,43,4,1,1,1,1,35,,,,,0.375,211.0,1
WHGHP_interactive_cd,WHGHP,change_detection,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,20,2,4,4,5,3,2,,,,,0.8333333333333334,480.0,5
EAHCW_interactive_cd,EAHCW,change_detection,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,19,2,1,1,1,1,13,,,,,0.5555555555555556,12.0,5
83WKQ_interactive_cd,83WKQ,change_detection,0.8917281655715406,gemini-2.5-flash,gemini-2.5-flash_0,,64,16,11,4,3,2,28,,,,,1.0,7.0,4
83WKQ_interactive_cd,83WKQ,change_detection,0.8917281655715406,gemini-2.5-flash,gemini-2.5-flash_0,,64,16,11,4,3,2,28,,,,,1.0,7.0,3
83WKQ_interactive_cd,83WKQ,change_detection,0.8917281655715406,gemini-2.5-flash,gemini-2.5-flash_0,,64,16,11,4,3,2,28,,,,,1.0,7.0,4
83WKQ_interactive_cd,83WKQ,change_detection,0.8917281655715406,gemini-2.5-flash,gemini-2.5-flash_0,,64,16,11,4,3,2,28,,,,,1.0,7.0,3
83WKQ_interactive_cd,83WKQ,change_detection,0.8917281655715406,gemini-2.5-flash,gemini-2.5-flash_0,,64,16,11,4,3,2,28,,,,,1.0,7.0,3
83WKQ_interactive_cd,83WKQ,change_detection,0.8917281655715406,gemini-2.5-flash,gemini-2.5-flash_0,,64,16,11,4,3,2,28,,,,,1.0,7.0,2
83WKQ_interactive_cd,83WKQ,change_detection,0.8917281655715406,gemini-2.5-flash,gemini-2.5-flash_0,,64,16,11,4,3,2,28,,,,,1.0,7.0,2
83WKQ_interactive_cd,83WKQ,change_detection,0.8917281655715406,gemini-2.5-flash,gemini-2.5-flash_0,,64,16,11,4,3,2,28,,,,,1.0,7.0,2
83WKQ_interactive_cd,83WKQ,change_detection,0.8917281655715406,gemini-2.5-flash,gemini-2.5-flash_0,,64,16,11,4,3,2,28,,,,,1.0,7.0,2
83WKQ_interactive_cd,83WKQ,change_detection,0.8917281655715406,gemini-2.5-flash,gemini-2.5-flash_0,,64,16,11,4,3,2,28,,,,,1.0,7.0,2
83WKQ_interactive_cd,83WKQ,change_detection,0.8917281655715406,gemini-2.5-flash,gemini-2.5-flash_0,,64,16,11,4,3,2,28,,,,,1.0,7.0,4
83WKQ_interactive_cd,83WKQ,change_detection,0.8917281655715406,gemini-2.5-flash,gemini-2.5-flash_0,,64,16,11,4,3,2,28,,,,,1.0,7.0,3
83WKQ_interactive_cd,83WKQ,change_detection,0.8917281655715406,gemini-2.5-flash,gemini-2.5-flash_0,,64,16,11,4,3,2,28,,,,,1.0,7.0,3
83WKQ_interactive_cd,83WKQ,change_detection,0.8917281655715406,gemini-2.5-flash,gemini-2.5-flash_0,,64,16,11,4,3,2,28,,,,,1.0,7.0,3
83WKQ_interactive_cd,83WKQ,change_detection,0.8917281655715406,gemini-2.5-flash,gemini-2.5-flash_0,,64,16,11,4,3,2,28,,,,,1.0,7.0,2
3J4Z7_interactive_cd,3J4Z7,change_detection,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,16,4,1,1,1,1,8,,,,,1.0,25.0,6
3J4Z7_interactive_cd,3J4Z7,change_detection,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,16,4,1,1,1,1,8,,,,,1.0,25.0,1
3J4Z7_interactive_cd,3J4Z7,change_detection,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,16,4,1,1,1,1,8,,,,,1.0,25.0,2
DGG2C_interactive_cd,DGG2C,change_detection,0.9886772300027626,gemini-2.5-flash,gemini-2.5-flash_0,,61,9,17,10,13,10,2,,,,,1.0,9.0,1
DGG2C_interactive_cd,DGG2C,change_detection,0.9886772300027626,gemini-2.5-flash,gemini-2.5-flash_0,,61,9,17,10,13,10,2,,,,,1.0,9.0,7
DGG2C_interactive_cd,DGG2C,change_detection,0.9886772300027626,gemini-2.5-flash,gemini-2.5-flash_0,,61,9,17,10,13,10,2,,,,,1.0,9.0,8
DGG2C_interactive_cd,DGG2C,change_detection,0.9886772300027626,gemini-2.5-flash,gemini-2.5-flash_0,,61,9,17,10,13,10,2,,,,,1.0,9.0,6
DGG2C_interactive_cd,DGG2C,change_detection,0.9886772300027626,gemini-2.5-flash,gemini-2.5-flash_0,,61,9,17,10,13,10,2,,,,,1.0,9.0,3
DGG2C_interactive_cd,DGG2C,change_detection,0.9886772300027626,gemini-2.5-flash,gemini-2.5-flash_0,,61,9,17,10,13,10,2,,,,,1.0,9.0,4
DGG2C_interactive_cd,DGG2C,change_detection,0.9886772300027626,gemini-2.5-flash,gemini-2.5-flash_0,,61,9,17,10,13,10,2,,,,,1.0,9.0,3
DGG2C_interactive_cd,DGG2C,change_detection,0.9886772300027626,gemini-2.5-flash,gemini-2.5-flash_0,,61,9,17,10,13,10,2,,,,,1.0,9.0,5
T5F9B_interactive_cd,T5F9B,change_detection,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,14,4,1,1,1,1,6,,,,,0.6666666666666666,17.0,1
T5F9B_interactive_cd,T5F9B,change_detection,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,14,4,1,1,1,1,6,,,,,0.6666666666666666,17.0,3
T5F9B_interactive_cd,T5F9B,change_detection,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,14,4,1,1,1,1,6,,,,,0.6666666666666666,17.0,4
N59TE_interactive_cd,N59TE,change_detection,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,41,3,0,0,0,0,38,,,,,1.0,6.0,12
N59TE_interactive_cd,N59TE,change_detection,0.0,gemini-2.5-flash,gemini-2.5-flash_0,,41,3,0,0,0,0,38,,,,,1.0,6.0,8


==> new_plots/data/auc_full_perplexity_norm_over_envs_violin.csv <==
claude-4-sonnet,gemini-2.5-flash,gemini-2.5-pro,human,o3,qwen3-235b-a22b-thinking-2507
1.0,0.9813777059693543,0.9684669287999,0.8317318752058669,0.9448450487167137,0.9693100698177198
0.8578818488982144,0.938926824046968,0.8875886528974837,0.8324191569211504,0.883677614739315,0.7919454532949413
1.0,0.9667494054465825,0.8578891360373916,0.8094865153266393,0.9387878383774032,0.8759954772284066
0.9770496508090009,0.935548828203586,0.744344178101657,0.7592402080466706,0.9370250302460873,0.996329385828077
0.8010412163473933,0.9537095484234807,0.7588008209340723,0.8750137229892023,0.9614455265380305,0.6135417499994356
0.9668092576260181,0.9469374167103934,0.8675111188427396,0.7164505809288815,0.9658976449618315,0.9263410319525868
0.9540062595734704,0.9868307135172496,0.963321797487362,0.8487542227579595,1.0,0.9512212585414507
0.9248945950271317,0.9957106781186548,0.9155645957186432,0.8551500485136108,0.9468005271230462,0.9208284670728542
0.9967793436506683,0.7502272354309779,0.8903000638029802,0.9020111137933107,0.9204971450391385,0.9554932592114511
0.8561777659943853,0.9599293978011012,0.9139747255491857,0.7783891883118101,0.8821127997093807,0.8103262922977565
0.8930195564925687,0.9110741549238947,0.8077170715306089,0.6872961855995101,0.9802108882568863,0.7799641681677884
0.8668757025902858,0.6946765896601006,0.7462729393567713,0.6999371807257225,0.866757674842834,0.8968874796660975
0.8671101272241625,0.88527048073244,0.8764056272476219,0.6541867526586468,0.921740676998227,0.8573095253346686
0.7183197636710036,0.8782259729218972,0.8315485377998999,0.6690131048571091,0.9597848608737932,0.6162352314942674
0.7983753971278832,0.8648576378467173,0.9008201843493754,0.7624210633097996,0.9764031946090664,0.8630765122407679
0.3701424935106707,0.9870660321626389,0.8469474794475557,0.7352197787744963,0.8761150744502189,0.8037492570262611
0.973311327536602,0.9884295805353004,0.9140136766561345,0.8745126665895184,0.974654245301447,0.6737769876632297
0.7786993150309751,0.8909531140259158,0.9372405566748551,0.7933853701232799,0.9005875360345766,0.9512794654471087
0.8880303153336436,0.9137787486836803,0.803247536414105,0.7599995855993734,0.98001707460828,0.8995385594166478
0.9790132796749411,0.9846918969221173,0.8351412318321829,0.6978237811260385,0.9548480008120612,0.8455159845715082
1.0,0.7415145294539238,0.970222706863864,0.9306116176674366,0.9982127825494395,0.9566968420926455
0.9388233102357605,0.9815773303234191,0.8389736273314813,0.7978189716716544,0.9051797433390402,0.8894706887606696
0.9736878689952083,0.883520232420708,0.850549021862262,0.8069451990998299,1.0,0.7664419406191825
0.9898969379998994,0.9832622992618804,0.8506579544902504,0.8784995328157845,0.9870020549050144,0.8414840307991639
0.7232613837863693,0.8493420704706839,0.8188909428346841,0.7591682726209209,0.844275104825592,0.8583877263388322
0.8501420841640049,0.9694289313307518,0.9498983249676142,0.7603742478987553,0.9546839249618276,0.8544171337242165
1.0,0.9350126556636628,0.8767948916741999,0.8480707145489679,0.8917032576600302,0.7245119068187592
0.989294041998558,0.9779109577243675,0.9734284161833512,0.8948282564555553,0.9785951222988668,0.9433910018171646
0.9530256517731533,0.8768608632974044,0.8687650191091573,0.8630050377801449,0.9646996570251085,0.8833238339161977
0.853217103856141,0.9007804533090221,0.8719133671567572,0.8138503052067607,0.9219761884775332,0.9289582493209538
0.969045259540709,0.9843139701231584,0.9284352134023509,0.865002764388366,0.9923974153997176,0.9147527819438821
0.8683717931379769,0.9077845048916618,0.8695139461107857,0.6969532860441396,0.9292317744716239,0.8229217008781126
0.9025317510055665,0.9492976228164643,0.9695604386891473,0.8480416315837169,0.9588698551749792,0.9011958753387869
0.6623377224476362,0.4841703366277709,0.981646929140385,0.8115949301433257,0.9708094096262764,0.5955305046916881
0.9124911974844112,0.8646378831247761,0.9069391742718933,0.8290027387422743,0.9758176308398774,0.8911178825985605
0.750414860230547,0.7764709285384576,0.8492052932405535,0.89109045775206,0.9410943699924958,0.7161721048519832
0.9525324159834518,0.9691555575477436,0.9023555467794276,0.7808046886658614,1.0,0.9248182599930358
0.9951224864878702,0.9834752975455782,0.7942830509358808,0.8554831249076084,0.9696827977612449,0.48668772520591996
0.797443309499006,0.9870020549050144,0.695592891775436,0.7967504624456042,0.9217215948087306,0.9359654458571608
0.9616984792358524,0.9726915995240025,0.9590772874518091,0.8950486592470307,0.9209541165264161,0.9365375453986623
0.9987002054905014,0.9908234645701924,0.9376175340338139,0.8624873067852035,0.9852689955590163,0.966754987897807
0.9601421558781339,0.9921343982030221,0.9678793713832684,0.8842158402249277,0.9871693325988321,0.8123549119685275
0.7189240479318109,0.8047773320732242,0.7717951210166344,0.793924502173383,0.999024497297574,0.6804203527735088


==> new_plots/data/avg_actions_between_resets_long.csv <==
environment,source,avg_actions
S2KT7,gemini-2.5-flash,8.5
S2KT7,gemini-2.5-pro,5.5
S2KT7,human,37.0
S2KT7,o3,3.0
S2KT7,qwen3-235b-a22b-thinking-2507,6.0
27VWC,gemini-2.5-flash,4.5
27VWC,human,25.027777777777782
27VWC,o3,3.0
27VWC,qwen3-235b-a22b-thinking-2507,6.0
KFQYT,gemini-2.5-flash,6.0
KFQYT,gemini-2.5-pro,4.555555555555555
KFQYT,human,129.0
KFQYT,o3,5.666666666666667
B58F3,gemini-2.5-flash,1.1111111111111112
B58F3,human,1.0
B58F3,o3,4.666666666666667
NRDF6,gemini-2.5-flash,2.0
NRDF6,gemini-2.5-pro,3.0307692307692307
NRDF6,human,16.232142857142858
NRDF6,o3,0.9166666666666666
6JKKA,claude-4-sonnet,2.0
6JKKA,gemini-2.5-flash,3.0
6JKKA,gemini-2.5-pro,5.416666666666667
6JKKA,human,62.76666666666667
6JKKA,o3,5.0
6JKKA,qwen3-235b-a22b-thinking-2507,3.0
K8MTQ,claude-4-sonnet,38.0
K8MTQ,gemini-2.5-flash,7.0
K8MTQ,human,22.875
K8MTQ,qwen3-235b-a22b-thinking-2507,8.0
T5F9B,claude-4-sonnet,8.444444444444445
T5F9B,gemini-2.5-flash,2.972222222222222
T5F9B,gemini-2.5-pro,1.9846153846153847
T5F9B,human,8.074159356725147
T5F9B,o3,6.071428571428571
T5F9B,qwen3-235b-a22b-thinking-2507,7.75
N59TE,gemini-2.5-flash,10.0
N59TE,gemini-2.5-pro,10.25
N59TE,human,34.75
N59TE,o3,4.111111111111111
76Z75,claude-4-sonnet,13.0
76Z75,gemini-2.5-flash,2.25
76Z75,gemini-2.5-pro,6.135135135135135
76Z75,human,37.22222222222222
76Z75,o3,1.9473684210526314
NF5VZ,gemini-2.5-flash,4.833333333333333
NF5VZ,o3,1.0
NF5VZ,qwen3-235b-a22b-thinking-2507,11.0
236VK,human,18.56168831168831
DQ8GC,gemini-2.5-flash,6.0
DQ8GC,human,40.0
DQ8GC,o3,3.0
QM9XB,gemini-2.5-pro,3.142857142857143
QM9XB,human,28.354166666666668
QM9XB,qwen3-235b-a22b-thinking-2507,24.0
6JVMF,gemini-2.5-flash,2.944444444444444
6JVMF,gemini-2.5-pro,4.0
6JVMF,human,24.390625
27JBD,gemini-2.5-pro,5.25
27JBD,human,20.86904761904762
VQJH6,gemini-2.5-flash,3.0
VQJH6,gemini-2.5-pro,3.3015873015873014
VQJH6,human,19.0
VQJH6,o3,4.5
VQJH6,qwen3-235b-a22b-thinking-2507,15.0
QQM74,gemini-2.5-flash,5.166666666666667
QQM74,human,14.0
QQM74,o3,8.0
7XF97,claude-4-sonnet,12.75
7XF97,gemini-2.5-flash,2.3125
7XF97,gemini-2.5-pro,13.558333333333332
7XF97,human,191.35714285714286
7XF97,o3,7.0
7XF97,qwen3-235b-a22b-thinking-2507,6.0
BT3GB,human,217.0
BT3GB,o3,6.0
BT2KZ,gemini-2.5-flash,0.7777777777777778
BT2KZ,gemini-2.5-pro,2.3333333333333335
BT2KZ,human,15.25
BT2KZ,qwen3-235b-a22b-thinking-2507,2.0
B8AKZ,gemini-2.5-flash,2.0
B8AKZ,gemini-2.5-pro,27.75
B8AKZ,human,56.1875
B8AKZ,qwen3-235b-a22b-thinking-2507,7.0
9F8AJ,gemini-2.5-flash,8.333333333333334
9F8AJ,gemini-2.5-pro,6.847619047619048
9F8AJ,human,38.39404761904762
9F8AJ,qwen3-235b-a22b-thinking-2507,4.5
4CKC2,gemini-2.5-pro,7.717948717948718
4CKC2,human,11.083333333333334
7WWW9,gemini-2.5-flash,9.0
7WWW9,human,22.0
7WWW9,o3,8.0
N2NTD,gemini-2.5-flash,4.5
N2NTD,human,38.0
N2NTD,qwen3-235b-a22b-thinking-2507,4.0
BY2Q7,gemini-2.5-flash,5.0
BY2Q7,gemini-2.5-pro,6.135245901639344
BY2Q7,human,270.11111111111114
BY2Q7,qwen3-235b-a22b-thinking-2507,6.166666666666667
4T8TR,gemini-2.5-flash,5.5
4T8TR,gemini-2.5-pro,2.2
4T8TR,human,25.455357142857142
4T8TR,o3,2.5
4T8TR,qwen3-235b-a22b-thinking-2507,10.0
YS322,gemini-2.5-flash,5.166666666666667
YS322,gemini-2.5-pro,3.8895833333333334
YS322,human,44.708333333333336
YS322,qwen3-235b-a22b-thinking-2507,5.0
WHGHP,gemini-2.5-flash,3.25
WHGHP,gemini-2.5-pro,7.375
WHGHP,human,106.16666666666667
WHGHP,o3,1.9333333333333333
WHGHP,qwen3-235b-a22b-thinking-2507,8.0
EAHCW,gemini-2.5-flash,5.0
EAHCW,gemini-2.5-pro,5.785714285714286
EAHCW,human,23.875
EAHCW,qwen3-235b-a22b-thinking-2507,4.0
83WKQ,gemini-2.5-flash,2.1857142857142855
83WKQ,gemini-2.5-pro,5.8
83WKQ,human,36.53333333333333
83WKQ,o3,4.090909090909091
3J4Z7,gemini-2.5-flash,3.0
3J4Z7,gemini-2.5-pro,6.0
3J4Z7,human,11.083333333333334
3J4Z7,o3,2.6
3J4Z7,qwen3-235b-a22b-thinking-2507,6.0
QDHS3,human,108.0
VA6FQ,gemini-2.5-flash,3.395604395604396
VA6FQ,gemini-2.5-pro,2.5
VA6FQ,human,30.946470588235297
VA6FQ,o3,1.5714285714285714
VA6FQ,qwen3-235b-a22b-thinking-2507,8.083333333333332
7VKTD,gemini-2.5-flash,2.0
7VKTD,gemini-2.5-pro,9.0
7VKTD,human,32.666666666666664
set,gemini-2.5-flash,4.5
set,human,51.55333333333333
XHGKQ,human,19.0
XHGKQ,o3,3.6
F5W3N,gemini-2.5-pro,15.0
F5W3N,human,36.0
JXQAW,claude-4-sonnet,12.5
JXQAW,gemini-2.5-pro,8.153846153846153
JXQAW,human,15.3125
JXQAW,o3,3.6098901098901104
JXQAW,qwen3-235b-a22b-thinking-2507,6.5
4N7BB,gemini-2.5-flash,2.3333333333333335
4N7BB,human,22.5
NTQ4Y,gemini-2.5-pro,3.0
NTQ4Y,human,19.058333333333334
NTQ4Y,o3,3.0
DGG2C,gemini-2.5-flash,3.8125
DGG2C,human,34.625


==> new_plots/data/avg_actions_between_resets_wide.csv <==
environment,claude-4-sonnet,gemini-2.5-flash,gemini-2.5-pro,human,o3,qwen3-235b-a22b-thinking-2507
S2KT7,,8.5,5.5,37.0,3.0,6.0
27VWC,,4.5,,25.027777777777782,3.0,6.0
KFQYT,,6.0,4.555555555555555,129.0,5.666666666666667,
B58F3,,1.1111111111111112,,1.0,4.666666666666667,
NRDF6,,2.0,3.0307692307692307,16.232142857142858,0.9166666666666666,
6JKKA,2.0,3.0,5.416666666666667,62.76666666666667,5.0,3.0
K8MTQ,38.0,7.0,,22.875,,8.0
T5F9B,8.444444444444445,2.972222222222222,1.9846153846153847,8.074159356725147,6.071428571428571,7.75
N59TE,,10.0,10.25,34.75,4.111111111111111,
76Z75,13.0,2.25,6.135135135135135,37.22222222222222,1.9473684210526314,
NF5VZ,,4.833333333333333,,,1.0,11.0
236VK,,,,18.56168831168831,,
DQ8GC,,6.0,,40.0,3.0,
QM9XB,,,3.142857142857143,28.354166666666668,,24.0
6JVMF,,2.944444444444444,4.0,24.390625,,
27JBD,,,5.25,20.86904761904762,,
VQJH6,,3.0,3.3015873015873014,19.0,4.5,15.0
QQM74,,5.166666666666667,,14.0,8.0,
7XF97,12.75,2.3125,13.558333333333332,191.35714285714286,7.0,6.0
BT3GB,,,,217.0,6.0,
BT2KZ,,0.7777777777777778,2.3333333333333335,15.25,,2.0
B8AKZ,,2.0,27.75,56.1875,,7.0
9F8AJ,,8.333333333333334,6.847619047619048,38.39404761904762,,4.5
4CKC2,,,7.717948717948718,11.083333333333334,,
7WWW9,,9.0,,22.0,8.0,
N2NTD,,4.5,,38.0,,4.0
BY2Q7,,5.0,6.135245901639344,270.11111111111114,,6.166666666666667
4T8TR,,5.5,2.2,25.455357142857142,2.5,10.0
YS322,,5.166666666666667,3.8895833333333334,44.708333333333336,,5.0
WHGHP,,3.25,7.375,106.16666666666667,1.9333333333333333,8.0
EAHCW,,5.0,5.785714285714286,23.875,,4.0
83WKQ,,2.1857142857142855,5.8,36.53333333333333,4.090909090909091,
3J4Z7,,3.0,6.0,11.083333333333334,2.6,6.0
QDHS3,,,,108.0,,
VA6FQ,,3.395604395604396,2.5,30.946470588235297,1.5714285714285714,8.083333333333332
7VKTD,,2.0,9.0,32.666666666666664,,
set,,4.5,,51.55333333333333,,
XHGKQ,,,,19.0,3.6,
F5W3N,,,15.0,36.0,,
JXQAW,12.5,,8.153846153846153,15.3125,3.6098901098901104,6.5
4N7BB,,2.3333333333333335,,22.5,,
NTQ4Y,,,3.0,19.058333333333334,3.0,
DGG2C,,3.8125,,34.625,,


==> new_plots/data/coverage_by_source.csv <==
source,mean,std,count,sem
claude-4-sonnet,0.8254092261904762,0.2530804846758491,128,0.022369365862533876
gemini-2.5-flash,0.7005198720314999,0.3211593492051091,129,0.02827650400825858
gemini-2.5-pro,0.7423864894795127,0.2997359394856682,129,0.026390277957851888
human,0.9245231942906361,0.1699937655255355,387,0.008641268736033395
o3,0.7838655100283006,0.2642139181644856,129,0.023262738371176553
qwen3-235b-a22b-thinking-2507,0.6929439484126984,0.3225934518537014,128,0.028513502171516037


==> new_plots/data/env_lines_bicolor__cost_vs_score__increasing.csv <==
cost,y_mean,y_lo,y_hi,n
0.183,0.14517658781565737,0.06338453231394554,0.2269686433173692,24
1.226,0.1795227416072176,0.09242899266850069,0.2666164905459345,24
1.59,0.3055555555555555,0.2021298008238917,0.40898131028721935,24
1.837,0.2916666666666667,0.21000000000000002,0.37333333333333335,24
11.667,0.4257670506431646,0.32452219433434315,0.5270119069519861,24


==> new_plots/data/env_lines_bicolor__cost_vs_score__non_increasing.csv <==
cost,y_mean,y_lo,y_hi,n
0.183,0.26781808335868523,0.12993500295841884,0.4057011637589516,19
1.226,0.12957935825819258,0.03545694901713811,0.22370176749924706,19
1.59,0.19298245614035087,0.05784760701636768,0.328117305264334,19
1.837,0.07017543859649122,0.007395543116366934,0.13295533407661553,19
11.667,0.08549315606427191,0.02365744552569185,0.14732886660285197,19


==> new_plots/data/feature_importance_corr_long.csv <==
source,feature,corr,abs_corr
claude-4-sonnet,program_length,-0.128516626255682,0.128516626255682
claude-4-sonnet,grid_size,0.14220024573208098,0.14220024573208098
claude-4-sonnet,num_latent_vars,-0.28343867121033495,0.28343867121033495
claude-4-sonnet,num_on_clauses,-0.17782598838257166,0.17782598838257166
claude-4-sonnet,num_obj_defn,-0.22045777029464234,0.22045777029464234
claude-4-sonnet,num_unique_colors,-0.15044342043318484,0.15044342043318484
claude-4-sonnet,num_fn_defns,0.04160171469160983,0.04160171469160983
gemini-2.5-flash,program_length,-0.16519940598847144,0.16519940598847144
gemini-2.5-flash,grid_size,-0.1470038601076046,0.1470038601076046
gemini-2.5-flash,num_latent_vars,-0.22384131923169182,0.22384131923169182
gemini-2.5-flash,num_on_clauses,-0.12435304277434676,0.12435304277434676
gemini-2.5-flash,num_obj_defn,-0.2845498329827778,0.2845498329827778
gemini-2.5-flash,num_unique_colors,-0.16175272503467542,0.16175272503467542
gemini-2.5-flash,num_fn_defns,0.056799810277631486,0.056799810277631486
gemini-2.5-pro,program_length,-0.10937230766604157,0.10937230766604157
gemini-2.5-pro,grid_size,-0.008975575202163237,0.008975575202163237
gemini-2.5-pro,num_latent_vars,-0.14194163825509512,0.14194163825509512
gemini-2.5-pro,num_on_clauses,-0.1050221583155964,0.1050221583155964
gemini-2.5-pro,num_obj_defn,-0.1673705686646445,0.1673705686646445
gemini-2.5-pro,num_unique_colors,-0.13984903672699722,0.13984903672699722
gemini-2.5-pro,num_fn_defns,-0.014345480773188637,0.014345480773188637
human,program_length,0.036937201936485,0.036937201936485
human,grid_size,-0.00845503149236793,0.00845503149236793
human,num_latent_vars,-0.03883775275387095,0.03883775275387095
human,num_on_clauses,0.0014012642055565097,0.0014012642055565097
human,num_obj_defn,-0.13137392521373759,0.13137392521373759
human,num_unique_colors,-0.10713756018142404,0.10713756018142404
human,num_fn_defns,0.08092234670946781,0.08092234670946781
o3,program_length,-0.13770468831268612,0.13770468831268612
o3,grid_size,-0.12982593909002232,0.12982593909002232
o3,num_latent_vars,-0.10451507161675509,0.10451507161675509
o3,num_on_clauses,-0.16443635472048382,0.16443635472048382
o3,num_obj_defn,-0.29215092693775757,0.29215092693775757
o3,num_unique_colors,-0.11267933095150051,0.11267933095150051
o3,num_fn_defns,0.16496224509092755,0.16496224509092755
oracle,program_length,-0.03229981377186254,0.03229981377186254
oracle,grid_size,0.0720463293080919,0.0720463293080919
oracle,num_latent_vars,-0.004754017421232559,0.004754017421232559
oracle,num_on_clauses,0.028725509748507,0.028725509748507
oracle,num_obj_defn,-0.07100885342265936,0.07100885342265936
oracle,num_unique_colors,-0.015271563298254196,0.015271563298254196
oracle,num_fn_defns,-0.10470861046670532,0.10470861046670532
qwen3-235b-a22b-thinking-2507,program_length,-0.158934095125656,0.158934095125656
qwen3-235b-a22b-thinking-2507,grid_size,0.044617072699400954,0.044617072699400954
qwen3-235b-a22b-thinking-2507,num_latent_vars,-0.23569686860362224,0.23569686860362224
qwen3-235b-a22b-thinking-2507,num_on_clauses,-0.16961434364290032,0.16961434364290032
qwen3-235b-a22b-thinking-2507,num_obj_defn,-0.23739176715175045,0.23739176715175045
qwen3-235b-a22b-thinking-2507,num_unique_colors,-0.21431809268529803,0.21431809268529803
qwen3-235b-a22b-thinking-2507,num_fn_defns,0.07282560778743226,0.07282560778743226


==> new_plots/data/feature_importance_corr_wide.csv <==
feature,claude-4-sonnet,gemini-2.5-flash,gemini-2.5-pro,human,o3,oracle,qwen3-235b-a22b-thinking-2507
grid_size,0.14220024573208098,-0.1470038601076046,-0.008975575202163237,-0.00845503149236793,-0.12982593909002232,0.0720463293080919,0.044617072699400954
num_fn_defns,0.04160171469160983,0.056799810277631486,-0.014345480773188637,0.08092234670946781,0.16496224509092755,-0.10470861046670532,0.07282560778743226
num_latent_vars,-0.28343867121033495,-0.22384131923169182,-0.14194163825509512,-0.03883775275387095,-0.10451507161675509,-0.004754017421232559,-0.23569686860362224
num_obj_defn,-0.22045777029464234,-0.2845498329827778,-0.1673705686646445,-0.13137392521373759,-0.29215092693775757,-0.07100885342265936,-0.23739176715175045
num_on_clauses,-0.17782598838257166,-0.12435304277434676,-0.1050221583155964,0.0014012642055565097,-0.16443635472048382,0.028725509748507,-0.16961434364290032
num_unique_colors,-0.15044342043318484,-0.16175272503467542,-0.13984903672699722,-0.10713756018142404,-0.11267933095150051,-0.015271563298254196,-0.21431809268529803
program_length,-0.128516626255682,-0.16519940598847144,-0.10937230766604157,0.036937201936485,-0.13770468831268612,-0.03229981377186254,-0.158934095125656


==> new_plots/data/final_full_perplexity_norm_over_envs_violin.csv <==
claude-4-sonnet,gemini-2.5-flash,gemini-2.5-pro,human,o3,qwen3-235b-a22b-thinking-2507
1.0,0.9779763149684619,0.8958962031935783,0.7881783960447224,1.0,0.9182551168677744
0.9124624453939209,0.895804525661601,0.9549730938506005,0.7845436756594881,0.7526114102106952,0.7995525753954723
1.0,0.9662807557312462,0.8787025797891582,0.7629685969636291,0.963379452523117,0.7221331939505172
0.9285976992433639,0.6666666666666666,0.5497949628220392,0.8078054653970599,0.9539987585618838,0.9632938582807699
0.7497338211221711,0.9646132974752044,0.6920644580253942,0.7864169654111245,0.9515881171164148,0.5150911227875762
0.9318930964557601,0.9310682149764888,0.8714479519862305,0.7612854290695924,1.0,0.5920699460195821
0.938345302870968,0.9648819027126658,0.9714045207910317,0.8009866161488771,1.0,0.9114098425932028
0.8508918179808066,0.9714045207910317,0.9187420441759239,0.80666222114049,0.9145233393562594,0.8633897535393666
1.0,0.9836849690149313,0.8906537306694448,0.8373708877367647,0.9440329000779458,0.9999999999999999
0.814327157087391,1.0,0.911652643405235,0.8513387606160299,0.8752190935994735,0.6380711874576984
0.9467862613806539,0.9170436701570832,0.7177876834333815,0.7392426701536484,1.0,0.6785272351095746
0.9577917482864283,0.5635169296587165,0.7295504505915152,0.6342755831340697,0.9398817934225471,0.9215370706136374
0.8738772565585523,0.9118602558063378,0.8796734291289475,0.5778545282333392,0.8968794314498721,0.8572581982553927
0.6614170201798825,0.9958889916674725,0.660765832015787,0.7065762094182614,0.9801835963253831,0.6334597876281908
0.8790113827537231,0.9174474117167145,0.9790250618747257,0.7652383826081839,0.9265877165615399,0.6493848884661177
0.4287906881369088,1.0,0.7640146513092971,0.6048322464307252,0.9632938582807699,0.8333160999663942
0.8742430544802255,0.9582432123328676,0.8842303736102736,0.8208405855068643,0.9771236166328253,0.774009919627805
0.8440725144001776,0.9151260718281438,0.915911066200362,0.8099071793432725,0.940455735015306,0.9479924559328089
0.8335748690308544,0.8688792508013686,0.7814570381386212,0.7745850269005995,0.9779490674266992,0.8707243855275465
0.9765879351417772,0.9632938582807699,0.9368675269149653,0.6428640958317307,0.9310682149764888,0.5
1.0,0.9224767082290124,0.975887556184437,0.8571797903455285,1.0,0.9398817934225471
0.8377458075478552,0.9765879351417772,0.6883218027625829,0.7382649573602251,0.7928299775374112,0.7390452721350588
0.967666017360771,0.8920572879547635,0.7364870068981976,0.8237179554696834,1.0,0.6121700779118496
0.9557128351792298,0.9398817934225473,0.6106694610718328,0.7291954342805865,1.0,0.8102168648010527
0.5825287844518264,0.8947101705841788,0.8157997051895581,0.7416186377979531,0.8106992895629354,0.9160986599014663
0.9012017448536204,0.9232789011522037,0.9539987585618839,0.6544793146305298,0.8806362844408132,0.672215781566942
1.0,0.8242192762988259,0.8707035664713667,0.8344687427739861,0.7865279439632581,0.6733665134382556
1.0,0.9765879351417772,1.0,0.8394553328735986,0.9801835963253831,0.9190186327916249
0.9538246278684314,0.8222331295254075,0.8538506927590586,0.8464178937912376,0.9404557350153059,0.8422645780143274
0.8367389195591981,0.7836568111903216,0.8379794729826511,0.7917978227856534,0.9204993376562739,0.9006918164593493
1.0,1.0,0.9584191159945922,0.7908426580487432,1.0,0.8584089876942453
0.9348219074514258,0.9233199359403983,0.8512912097697608,0.640587940904051,0.9320939463113826,0.6249098789995342
0.900335010722071,0.9765879351417772,0.9765879351417772,0.8239246544659647,0.9785447341800108,0.7716948600244291
0.8182102917585663,0.7148853701636961,1.0,0.7808540755069677,0.9182551168677744,0.6466948600244291
0.8710645755989027,0.7704842143435848,0.8948430520095516,0.7924603581915112,0.9828231661368975,0.8876099630730204
0.8197579869714176,0.9604529386158845,0.858381288179266,0.8671161938998649,0.9215370706136374,0.6065484600892138
1.0,0.6299605249474366,0.9346983790718016,0.7555591263102404,1.0,0.8141965111318615
0.9765879351417771,1.0,0.6263348875033827,0.8662554251175572,0.9581326637520823,0.7183784355989347
0.7178576320984552,1.0,0.6454745825656247,0.6490803956455863,1.0,0.8831282961553727
0.9792869838793745,1.0,0.9549865183118769,0.8628186989687939,0.8647696255129215,0.9483028671657155
0.9714045207910317,0.9632938582807699,0.9088529106320754,0.8120683182749401,0.9714045207910317,0.9020475686077025
0.9542515211285343,0.9632938582807699,0.9546383111260427,0.8478020912196516,0.9632938582807699,0.6166955020397963
0.7883726012684112,0.8999628404700689,0.6432546018084438,0.7345769101651756,0.9765879351417771,0.9515881171164149


==> new_plots/data/interaction_len_by_agent_tasktype.csv <==
source,planning,masked_frame_prediction,change_detection,planning_sem,masked_frame_prediction_sem,change_detection_sem
claude-4-sonnet,30.58139534883721,24.023255813953487,29.88095238095238,4.241887907665112,2.7633674651792735,4.324148541048865
gemini-2.5-flash,19.209302325581394,22.6046511627907,23.837209302325583,2.2512598022350376,2.3568987673271558,2.8246914457388574
gemini-2.5-pro,45.7906976744186,39.76744186046512,58.27906976744186,7.628671665746244,7.111969323014377,13.024736903598793
human,73.65116279069767,107.84496124031008,92.30232558139535,9.799798605515898,11.044897415378331,10.008496902796644
o3,11.30232558139535,14.232558139534884,30.11627906976744,0.5583701996598134,1.3598568459697566,2.6063661100014093
qwen3-235b-a22b-thinking-2507,42.7906976744186,28.904761904761905,19.74418604651163,7.459269849542916,6.884631635537066,1.4904988957397265


==> new_plots/data/interaction_len_by_agent_tasktype_long.csv <==
source,task_type,mean,std,count,sem
claude-4-sonnet,change_detection,29.88095238095238,28.023685435936354,42,4.324148541048865
claude-4-sonnet,masked_frame_prediction,24.023255813953487,18.120612272969336,43,2.7633674651792735
claude-4-sonnet,planning,30.58139534883721,27.81591918149401,43,4.241887907665112
gemini-2.5-flash,change_detection,23.837209302325583,18.522740505554296,43,2.8246914457388574
gemini-2.5-flash,masked_frame_prediction,22.6046511627907,15.455218774750987,43,2.3568987673271558
gemini-2.5-flash,planning,19.209302325581394,14.762497755388537,43,2.2512598022350376
gemini-2.5-pro,change_detection,58.27906976744186,85.40891154055667,43,13.024736903598793
gemini-2.5-pro,masked_frame_prediction,39.76744186046512,46.636301622388494,43,7.111969323014377
gemini-2.5-pro,planning,45.7906976744186,50.02454547021553,43,7.628671665746244
human,change_detection,92.30232558139535,113.67467318041611,129,10.008496902796644
human,masked_frame_prediction,107.84496124031008,125.44592022139976,129,11.044897415378331
human,planning,73.65116279069767,111.30431617605224,129,9.799798605515898
o3,change_detection,30.11627906976744,17.091085538158385,43,2.6063661100014093
o3,masked_frame_prediction,14.232558139534884,8.917177669297894,43,1.3598568459697566
o3,planning,11.30232558139535,3.66147825807146,43,0.5583701996598134
qwen3-235b-a22b-thinking-2507,change_detection,19.74418604651163,9.773854879353273,43,1.4904988957397265
qwen3-235b-a22b-thinking-2507,masked_frame_prediction,28.904761904761905,44.617512433971335,42,6.884631635537066
qwen3-235b-a22b-thinking-2507,planning,42.7906976744186,48.9137034745571,43,7.459269849542916


==> new_plots/data/interaction_length_by_task.csv <==
source,masked_frame_prediction,masked_frame_prediction_sem,change_detection,change_detection_sem,planning,planning_sem
claude-4-sonnet,24.023255813953487,2.7633674651792735,29.88095238095238,4.324148541048865,30.58139534883721,4.241887907665112
gemini-2.5-flash,22.6046511627907,2.3568987673271558,23.837209302325583,2.8246914457388574,19.209302325581394,2.2512598022350376
gemini-2.5-pro,39.76744186046512,7.111969323014377,58.27906976744186,13.024736903598793,45.7906976744186,7.628671665746244
human,107.84496124031008,11.044897415378331,92.30232558139535,10.008496902796644,73.65116279069767,9.799798605515898
o3,14.232558139534884,1.3598568459697566,30.11627906976744,2.6063661100014093,11.30232558139535,0.5583701996598134
qwen3-235b-a22b-thinking-2507,28.904761904761905,6.884631635537066,19.74418604651163,1.4904988957397265,42.7906976744186,7.459269849542916


==> new_plots/data/interaction_length_long.csv <==
environment,source,interaction_total
S2KT7,claude-4-sonnet,24.0
S2KT7,gemini-2.5-pro,59.0
S2KT7,human,701.0
S2KT7,o3,47.0
27VWC,claude-4-sonnet,57.0
27VWC,gemini-2.5-pro,58.0
27VWC,human,788.0
27VWC,o3,79.0
KFQYT,claude-4-sonnet,23.0
KFQYT,gemini-2.5-pro,175.0
KFQYT,human,829.0
KFQYT,o3,60.0
B58F3,claude-4-sonnet,168.0
B58F3,gemini-2.5-pro,64.0
B58F3,human,1676.0
B58F3,o3,42.0
NRDF6,claude-4-sonnet,112.0
NRDF6,gemini-2.5-pro,343.0
NRDF6,human,428.0
NRDF6,o3,59.0
6JKKA,claude-4-sonnet,61.0
6JKKA,gemini-2.5-pro,159.0
6JKKA,human,1621.0
6JKKA,o3,41.0
K8MTQ,claude-4-sonnet,80.0
K8MTQ,gemini-2.5-pro,44.0
K8MTQ,human,840.0
K8MTQ,o3,34.0
T5F9B,claude-4-sonnet,93.0
T5F9B,gemini-2.5-pro,269.0
T5F9B,human,843.0
T5F9B,o3,88.0
N59TE,claude-4-sonnet,43.0
N59TE,gemini-2.5-pro,285.0
N59TE,human,449.0
N59TE,o3,103.0
76Z75,claude-4-sonnet,171.0
76Z75,gemini-2.5-pro,193.0
76Z75,human,433.0
76Z75,o3,107.0
NF5VZ,claude-4-sonnet,117.0
NF5VZ,gemini-2.5-pro,240.0
NF5VZ,human,869.0
NF5VZ,o3,43.0
236VK,claude-4-sonnet,46.0
236VK,gemini-2.5-pro,46.0
236VK,human,538.0
236VK,o3,37.0
DQ8GC,claude-4-sonnet,46.0
DQ8GC,gemini-2.5-pro,50.0
DQ8GC,human,853.0
DQ8GC,o3,35.0
QM9XB,claude-4-sonnet,160.0
QM9XB,gemini-2.5-pro,275.0
QM9XB,human,897.0
QM9XB,o3,57.0
6JVMF,claude-4-sonnet,80.0
6JVMF,gemini-2.5-pro,76.0
6JVMF,human,588.0
6JVMF,o3,31.0
27JBD,claude-4-sonnet,138.0
27JBD,gemini-2.5-pro,64.0
27JBD,human,672.0
27JBD,o3,44.0
VQJH6,claude-4-sonnet,87.0
VQJH6,gemini-2.5-pro,180.0
VQJH6,human,505.0
VQJH6,o3,58.0
QQM74,claude-4-sonnet,84.0
QQM74,gemini-2.5-pro,52.0
QQM74,human,438.0
QQM74,o3,43.0
7XF97,claude-4-sonnet,175.0
7XF97,gemini-2.5-pro,400.0
7XF97,human,1346.0
7XF97,o3,63.0
BT3GB,claude-4-sonnet,35.0
BT3GB,gemini-2.5-pro,51.0
BT3GB,human,1216.0
BT3GB,o3,42.0
BT2KZ,claude-4-sonnet,25.0
BT2KZ,gemini-2.5-pro,51.0
BT2KZ,human,358.0
BT2KZ,o3,28.0
B8AKZ,claude-4-sonnet,43.0
B8AKZ,gemini-2.5-pro,289.0
B8AKZ,human,999.0
B8AKZ,o3,73.0
9F8AJ,claude-4-sonnet,62.0
9F8AJ,gemini-2.5-pro,544.0
9F8AJ,human,1123.0
9F8AJ,o3,23.0
4CKC2,claude-4-sonnet,54.0
4CKC2,gemini-2.5-pro,109.0
4CKC2,human,492.0
4CKC2,o3,35.0
7WWW9,claude-4-sonnet,138.0
7WWW9,gemini-2.5-pro,166.0
7WWW9,human,1030.0
7WWW9,o3,63.0
N2NTD,claude-4-sonnet,118.0
N2NTD,gemini-2.5-pro,43.0
N2NTD,human,848.0
N2NTD,o3,46.0
BY2Q7,claude-4-sonnet,19.0
BY2Q7,gemini-2.5-pro,381.0
BY2Q7,human,1771.0
BY2Q7,o3,82.0
4T8TR,claude-4-sonnet,25.0
4T8TR,gemini-2.5-pro,38.0
4T8TR,human,577.0
4T8TR,o3,46.0
YS322,claude-4-sonnet,59.0
YS322,gemini-2.5-pro,220.0
YS322,human,840.0
YS322,o3,50.0
WHGHP,claude-4-sonnet,155.0
WHGHP,gemini-2.5-pro,144.0
WHGHP,human,816.0
WHGHP,o3,79.0
EAHCW,claude-4-sonnet,62.0
EAHCW,gemini-2.5-pro,108.0
EAHCW,human,1184.0
EAHCW,o3,66.0
83WKQ,claude-4-sonnet,57.0
83WKQ,gemini-2.5-pro,90.0
83WKQ,human,1637.0
83WKQ,o3,90.0
3J4Z7,claude-4-sonnet,122.0
3J4Z7,gemini-2.5-pro,39.0
3J4Z7,human,638.0
3J4Z7,o3,68.0
QDHS3,claude-4-sonnet,127.0
QDHS3,gemini-2.5-pro,18.0
QDHS3,human,722.0
QDHS3,o3,26.0
VA6FQ,claude-4-sonnet,96.0
VA6FQ,gemini-2.5-pro,50.0
VA6FQ,human,1023.0
VA6FQ,o3,79.0
7VKTD,claude-4-sonnet,233.0
7VKTD,gemini-2.5-pro,146.0
7VKTD,human,397.0
7VKTD,o3,39.0
set,claude-4-sonnet,32.0
set,gemini-2.5-pro,30.0
set,human,1773.0
set,o3,35.0
XHGKQ,claude-4-sonnet,42.0
XHGKQ,gemini-2.5-pro,81.0
XHGKQ,human,595.0
XHGKQ,o3,73.0
F5W3N,claude-4-sonnet,70.0
F5W3N,gemini-2.5-pro,233.0
F5W3N,human,678.0
F5W3N,o3,20.0
JXQAW,claude-4-sonnet,92.0
JXQAW,gemini-2.5-pro,177.0
JXQAW,human,696.0
JXQAW,o3,133.0
4N7BB,claude-4-sonnet,43.0
4N7BB,gemini-2.5-pro,53.0
4N7BB,human,509.0
4N7BB,o3,38.0
NTQ4Y,claude-4-sonnet,57.0
NTQ4Y,gemini-2.5-pro,49.0
NTQ4Y,human,949.0
NTQ4Y,o3,47.0
DGG2C,claude-4-sonnet,72.0
DGG2C,gemini-2.5-pro,43.0
DGG2C,human,879.0
DGG2C,o3,41.0


==> new_plots/data/interaction_length_wide.csv <==
environment,claude-4-sonnet,gemini-2.5-pro,human,o3
S2KT7,24.0,59.0,701.0,47.0
27VWC,57.0,58.0,788.0,79.0
KFQYT,23.0,175.0,829.0,60.0
B58F3,168.0,64.0,1676.0,42.0
NRDF6,112.0,343.0,428.0,59.0
6JKKA,61.0,159.0,1621.0,41.0
K8MTQ,80.0,44.0,840.0,34.0
T5F9B,93.0,269.0,843.0,88.0
N59TE,43.0,285.0,449.0,103.0
76Z75,171.0,193.0,433.0,107.0
NF5VZ,117.0,240.0,869.0,43.0
236VK,46.0,46.0,538.0,37.0
DQ8GC,46.0,50.0,853.0,35.0
QM9XB,160.0,275.0,897.0,57.0
6JVMF,80.0,76.0,588.0,31.0
27JBD,138.0,64.0,672.0,44.0
VQJH6,87.0,180.0,505.0,58.0
QQM74,84.0,52.0,438.0,43.0
7XF97,175.0,400.0,1346.0,63.0
BT3GB,35.0,51.0,1216.0,42.0
BT2KZ,25.0,51.0,358.0,28.0
B8AKZ,43.0,289.0,999.0,73.0
9F8AJ,62.0,544.0,1123.0,23.0
4CKC2,54.0,109.0,492.0,35.0
7WWW9,138.0,166.0,1030.0,63.0
N2NTD,118.0,43.0,848.0,46.0
BY2Q7,19.0,381.0,1771.0,82.0
4T8TR,25.0,38.0,577.0,46.0
YS322,59.0,220.0,840.0,50.0
WHGHP,155.0,144.0,816.0,79.0
EAHCW,62.0,108.0,1184.0,66.0
83WKQ,57.0,90.0,1637.0,90.0
3J4Z7,122.0,39.0,638.0,68.0
QDHS3,127.0,18.0,722.0,26.0
VA6FQ,96.0,50.0,1023.0,79.0
7VKTD,233.0,146.0,397.0,39.0
set,32.0,30.0,1773.0,35.0
XHGKQ,42.0,81.0,595.0,73.0
F5W3N,70.0,233.0,678.0,20.0
JXQAW,92.0,177.0,696.0,133.0
4N7BB,43.0,53.0,509.0,38.0
NTQ4Y,57.0,49.0,949.0,47.0
DGG2C,72.0,43.0,879.0,41.0


==> new_plots/data/key_presses_long.csv <==
environment,source,action,mean_count
S2KT7,claude-4-sonnet,up,1.5
S2KT7,gemini-2.5-flash,up,2.0
S2KT7,gemini-2.5-pro,up,2.3333333333333335
S2KT7,human,up,4.222222222222222
S2KT7,o3,up,1.3333333333333333
S2KT7,qwen3-235b-a22b-thinking-2507,up,2.6666666666666665
27VWC,claude-4-sonnet,up,1.0
27VWC,gemini-2.5-flash,up,1.0
27VWC,gemini-2.5-pro,up,1.6666666666666667
27VWC,human,up,1.4444444444444444
27VWC,o3,up,1.3333333333333333
27VWC,qwen3-235b-a22b-thinking-2507,up,3.6666666666666665
KFQYT,claude-4-sonnet,up,1.0
KFQYT,gemini-2.5-flash,up,1.3333333333333333
KFQYT,gemini-2.5-pro,up,5.333333333333333
KFQYT,human,up,14.666666666666666
KFQYT,o3,up,2.6666666666666665
KFQYT,qwen3-235b-a22b-thinking-2507,up,2.6666666666666665
B58F3,claude-4-sonnet,up,13.0
B58F3,gemini-2.5-flash,up,1.0
B58F3,gemini-2.5-pro,up,2.3333333333333335
B58F3,human,up,8.11111111111111
B58F3,o3,up,1.6666666666666667
B58F3,qwen3-235b-a22b-thinking-2507,up,1.0
NRDF6,claude-4-sonnet,up,1.0
NRDF6,gemini-2.5-flash,up,1.6666666666666667
NRDF6,gemini-2.5-pro,up,5.333333333333333
NRDF6,human,up,3.4444444444444446
NRDF6,o3,up,0.0
NRDF6,qwen3-235b-a22b-thinking-2507,up,29.0
6JKKA,claude-4-sonnet,up,2.6666666666666665
6JKKA,gemini-2.5-flash,up,0.6666666666666666
6JKKA,gemini-2.5-pro,up,10.666666666666666
6JKKA,human,up,46.77777777777778
6JKKA,o3,up,2.6666666666666665
6JKKA,qwen3-235b-a22b-thinking-2507,up,3.3333333333333335
K8MTQ,claude-4-sonnet,up,1.0
K8MTQ,gemini-2.5-flash,up,1.0
K8MTQ,gemini-2.5-pro,up,1.0
K8MTQ,human,up,6.444444444444445
K8MTQ,o3,up,0.6666666666666666
K8MTQ,qwen3-235b-a22b-thinking-2507,up,1.6666666666666667
T5F9B,claude-4-sonnet,up,1.3333333333333333
T5F9B,gemini-2.5-flash,up,1.6666666666666667
T5F9B,gemini-2.5-pro,up,2.0
T5F9B,human,up,3.6666666666666665
T5F9B,o3,up,0.6666666666666666
T5F9B,qwen3-235b-a22b-thinking-2507,up,0.6666666666666666
N59TE,claude-4-sonnet,up,0.6666666666666666
N59TE,gemini-2.5-flash,up,1.0
N59TE,gemini-2.5-pro,up,4.333333333333333
N59TE,human,up,4.333333333333333
N59TE,o3,up,2.3333333333333335
N59TE,qwen3-235b-a22b-thinking-2507,up,0.0
76Z75,claude-4-sonnet,up,10.0
76Z75,gemini-2.5-flash,up,1.3333333333333333
76Z75,gemini-2.5-pro,up,10.0
76Z75,human,up,7.333333333333333
76Z75,o3,up,3.0
76Z75,qwen3-235b-a22b-thinking-2507,up,0.75
NF5VZ,claude-4-sonnet,up,5.666666666666667
NF5VZ,gemini-2.5-flash,up,2.0
NF5VZ,gemini-2.5-pro,up,14.666666666666666
NF5VZ,human,up,19.444444444444443
NF5VZ,o3,up,1.0
NF5VZ,qwen3-235b-a22b-thinking-2507,up,10.333333333333334
236VK,claude-4-sonnet,up,1.3333333333333333
236VK,gemini-2.5-flash,up,1.6666666666666667
236VK,gemini-2.5-pro,up,1.6666666666666667
236VK,human,up,27.22222222222222
236VK,o3,up,2.6666666666666665
236VK,qwen3-235b-a22b-thinking-2507,up,1.6666666666666667
DQ8GC,claude-4-sonnet,up,1.0
DQ8GC,gemini-2.5-flash,up,3.0
DQ8GC,gemini-2.5-pro,up,1.6666666666666667
DQ8GC,human,up,7.888888888888889
DQ8GC,o3,up,1.0
DQ8GC,qwen3-235b-a22b-thinking-2507,up,2.3333333333333335
QM9XB,claude-4-sonnet,up,23.0
QM9XB,gemini-2.5-flash,up,3.3333333333333335
QM9XB,gemini-2.5-pro,up,11.666666666666666
QM9XB,human,up,31.77777777777778
QM9XB,o3,up,1.3333333333333333
QM9XB,qwen3-235b-a22b-thinking-2507,up,10.0
6JVMF,claude-4-sonnet,up,3.0
6JVMF,gemini-2.5-flash,up,4.666666666666667
6JVMF,gemini-2.5-pro,up,4.0
6JVMF,human,up,17.0
6JVMF,o3,up,2.0
6JVMF,qwen3-235b-a22b-thinking-2507,up,1.6666666666666667
27JBD,claude-4-sonnet,up,1.0
27JBD,gemini-2.5-flash,up,0.3333333333333333
27JBD,gemini-2.5-pro,up,0.3333333333333333
27JBD,human,up,5.666666666666667
27JBD,o3,up,0.6666666666666666
27JBD,qwen3-235b-a22b-thinking-2507,up,1.0
VQJH6,claude-4-sonnet,up,1.6666666666666667
VQJH6,gemini-2.5-flash,up,1.0
VQJH6,gemini-2.5-pro,up,7.333333333333333
VQJH6,human,up,2.6666666666666665
VQJH6,o3,up,2.6666666666666665
VQJH6,qwen3-235b-a22b-thinking-2507,up,1.6666666666666667
QQM74,claude-4-sonnet,up,3.3333333333333335
QQM74,gemini-2.5-flash,up,7.666666666666667
QQM74,gemini-2.5-pro,up,1.3333333333333333
QQM74,human,up,7.777777777777778
QQM74,o3,up,1.0
QQM74,qwen3-235b-a22b-thinking-2507,up,2.3333333333333335
7XF97,claude-4-sonnet,up,2.3333333333333335
7XF97,gemini-2.5-flash,up,1.0
7XF97,gemini-2.5-pro,up,3.0
7XF97,human,up,6.222222222222222
7XF97,o3,up,1.3333333333333333
7XF97,qwen3-235b-a22b-thinking-2507,up,2.0
BT3GB,claude-4-sonnet,up,1.3333333333333333
BT3GB,gemini-2.5-flash,up,1.6666666666666667
BT3GB,gemini-2.5-pro,up,1.3333333333333333
BT3GB,human,up,6.777777777777778
BT3GB,o3,up,1.3333333333333333
BT3GB,qwen3-235b-a22b-thinking-2507,up,0.6666666666666666
BT2KZ,claude-4-sonnet,up,1.0
BT2KZ,gemini-2.5-flash,up,0.3333333333333333
BT2KZ,gemini-2.5-pro,up,2.0
BT2KZ,human,up,2.2222222222222223
BT2KZ,o3,up,0.0
BT2KZ,qwen3-235b-a22b-thinking-2507,up,0.6666666666666666
B8AKZ,claude-4-sonnet,up,1.3333333333333333
B8AKZ,gemini-2.5-flash,up,2.6666666666666665
B8AKZ,gemini-2.5-pro,up,11.333333333333334
B8AKZ,human,up,8.222222222222221
B8AKZ,o3,up,2.3333333333333335
B8AKZ,qwen3-235b-a22b-thinking-2507,up,1.3333333333333333
9F8AJ,claude-4-sonnet,up,1.3333333333333333
9F8AJ,gemini-2.5-flash,up,1.6666666666666667
9F8AJ,gemini-2.5-pro,up,6.0
9F8AJ,human,up,7.666666666666667
9F8AJ,o3,up,1.0
9F8AJ,qwen3-235b-a22b-thinking-2507,up,0.6666666666666666
4CKC2,claude-4-sonnet,up,1.0
4CKC2,gemini-2.5-flash,up,0.6666666666666666
4CKC2,gemini-2.5-pro,up,3.0
4CKC2,human,up,1.8888888888888888
4CKC2,o3,up,1.0
4CKC2,qwen3-235b-a22b-thinking-2507,up,1.3333333333333333
7WWW9,claude-4-sonnet,up,9.333333333333334
7WWW9,gemini-2.5-flash,up,7.333333333333333
7WWW9,gemini-2.5-pro,up,14.666666666666666
7WWW9,human,up,17.0
7WWW9,o3,up,2.0
7WWW9,qwen3-235b-a22b-thinking-2507,up,3.6666666666666665
N2NTD,claude-4-sonnet,up,7.333333333333333
N2NTD,gemini-2.5-flash,up,2.0
N2NTD,gemini-2.5-pro,up,2.0
N2NTD,human,up,26.444444444444443
N2NTD,o3,up,2.0
N2NTD,qwen3-235b-a22b-thinking-2507,up,8.0
BY2Q7,claude-4-sonnet,up,0.3333333333333333
BY2Q7,gemini-2.5-flash,up,3.0
BY2Q7,gemini-2.5-pro,up,5.333333333333333
BY2Q7,human,up,3.2222222222222223
BY2Q7,o3,up,0.3333333333333333
BY2Q7,qwen3-235b-a22b-thinking-2507,up,0.6666666666666666
4T8TR,claude-4-sonnet,up,1.0
4T8TR,gemini-2.5-flash,up,0.6666666666666666
4T8TR,gemini-2.5-pro,up,2.0
4T8TR,human,up,4.111111111111111
4T8TR,o3,up,1.6666666666666667
4T8TR,qwen3-235b-a22b-thinking-2507,up,4.0
YS322,claude-4-sonnet,up,1.0
YS322,gemini-2.5-flash,up,0.6666666666666666
YS322,gemini-2.5-pro,up,1.6666666666666667
YS322,human,up,3.7777777777777777
YS322,o3,up,0.3333333333333333
YS322,qwen3-235b-a22b-thinking-2507,up,0.0
WHGHP,claude-4-sonnet,up,8.666666666666666
WHGHP,gemini-2.5-flash,up,4.666666666666667
WHGHP,gemini-2.5-pro,up,4.0
WHGHP,human,up,30.666666666666668
WHGHP,o3,up,4.333333333333333
WHGHP,qwen3-235b-a22b-thinking-2507,up,4.333333333333333
EAHCW,claude-4-sonnet,up,1.0
EAHCW,gemini-2.5-flash,up,0.6666666666666666
EAHCW,gemini-2.5-pro,up,3.0
EAHCW,human,up,10.222222222222221
EAHCW,o3,up,1.3333333333333333
EAHCW,qwen3-235b-a22b-thinking-2507,up,1.0
83WKQ,claude-4-sonnet,up,3.3333333333333335
83WKQ,gemini-2.5-flash,up,1.6666666666666667
83WKQ,gemini-2.5-pro,up,3.3333333333333335
83WKQ,human,up,17.444444444444443
83WKQ,o3,up,2.6666666666666665
83WKQ,qwen3-235b-a22b-thinking-2507,up,2.0
3J4Z7,claude-4-sonnet,up,1.0
3J4Z7,gemini-2.5-flash,up,0.3333333333333333
3J4Z7,gemini-2.5-pro,up,1.0
3J4Z7,human,up,4.222222222222222
3J4Z7,o3,up,0.6666666666666666
3J4Z7,qwen3-235b-a22b-thinking-2507,up,1.3333333333333333
QDHS3,claude-4-sonnet,up,10.0
QDHS3,gemini-2.5-flash,up,1.3333333333333333
QDHS3,gemini-2.5-pro,up,1.0
QDHS3,human,up,10.0
QDHS3,o3,up,1.0
QDHS3,qwen3-235b-a22b-thinking-2507,up,1.0
VA6FQ,claude-4-sonnet,up,1.0
VA6FQ,gemini-2.5-flash,up,6.0
VA6FQ,gemini-2.5-pro,up,1.3333333333333333
VA6FQ,human,up,5.0
VA6FQ,o3,up,1.0
VA6FQ,qwen3-235b-a22b-thinking-2507,up,0.6666666666666666
7VKTD,claude-4-sonnet,up,16.333333333333332
7VKTD,gemini-2.5-flash,up,6.333333333333333
7VKTD,gemini-2.5-pro,up,14.0
7VKTD,human,up,7.111111111111111
7VKTD,o3,up,3.6666666666666665
7VKTD,qwen3-235b-a22b-thinking-2507,up,2.0
set,claude-4-sonnet,up,1.0
set,gemini-2.5-flash,up,1.6666666666666667
set,gemini-2.5-pro,up,0.3333333333333333
set,human,up,8.0
set,o3,up,0.3333333333333333
set,qwen3-235b-a22b-thinking-2507,up,3.0
XHGKQ,claude-4-sonnet,up,1.3333333333333333
XHGKQ,gemini-2.5-flash,up,1.3333333333333333
XHGKQ,gemini-2.5-pro,up,3.0
XHGKQ,human,up,8.777777777777779
XHGKQ,o3,up,1.3333333333333333
XHGKQ,qwen3-235b-a22b-thinking-2507,up,1.3333333333333333
F5W3N,claude-4-sonnet,up,3.0
F5W3N,gemini-2.5-flash,up,1.6666666666666667
F5W3N,gemini-2.5-pro,up,10.333333333333334
F5W3N,human,up,17.666666666666668
F5W3N,o3,up,2.3333333333333335
F5W3N,qwen3-235b-a22b-thinking-2507,up,6.0
JXQAW,claude-4-sonnet,up,2.0
JXQAW,gemini-2.5-flash,up,1.0
JXQAW,gemini-2.5-pro,up,5.666666666666667
JXQAW,human,up,3.5555555555555554
JXQAW,o3,up,1.3333333333333333
JXQAW,qwen3-235b-a22b-thinking-2507,up,1.3333333333333333
4N7BB,claude-4-sonnet,up,1.0
4N7BB,gemini-2.5-flash,up,0.6666666666666666
4N7BB,gemini-2.5-pro,up,1.0
4N7BB,human,up,1.1111111111111112
4N7BB,o3,up,1.0
4N7BB,qwen3-235b-a22b-thinking-2507,up,0.0
NTQ4Y,claude-4-sonnet,up,1.0
NTQ4Y,gemini-2.5-flash,up,1.3333333333333333
NTQ4Y,gemini-2.5-pro,up,0.3333333333333333
NTQ4Y,human,up,3.4444444444444446
NTQ4Y,o3,up,0.0
NTQ4Y,qwen3-235b-a22b-thinking-2507,up,1.3333333333333333
DGG2C,claude-4-sonnet,up,3.0
DGG2C,gemini-2.5-flash,up,7.0
DGG2C,gemini-2.5-pro,up,1.0
DGG2C,human,up,13.222222222222221
DGG2C,o3,up,0.6666666666666666
DGG2C,qwen3-235b-a22b-thinking-2507,up,1.0
S2KT7,claude-4-sonnet,down,1.0
S2KT7,gemini-2.5-flash,down,1.0
S2KT7,gemini-2.5-pro,down,2.0
S2KT7,human,down,5.111111111111111
S2KT7,o3,down,0.6666666666666666
S2KT7,qwen3-235b-a22b-thinking-2507,down,2.0
27VWC,claude-4-sonnet,down,1.0
27VWC,gemini-2.5-flash,down,2.0
27VWC,gemini-2.5-pro,down,1.3333333333333333
27VWC,human,down,1.8888888888888888
27VWC,o3,down,1.0
27VWC,qwen3-235b-a22b-thinking-2507,down,2.3333333333333335
KFQYT,claude-4-sonnet,down,0.6666666666666666
KFQYT,gemini-2.5-flash,down,1.3333333333333333
KFQYT,gemini-2.5-pro,down,6.666666666666667
KFQYT,human,down,14.777777777777779
KFQYT,o3,down,4.666666666666667
KFQYT,qwen3-235b-a22b-thinking-2507,down,7.333333333333333
B58F3,claude-4-sonnet,down,13.666666666666666
B58F3,gemini-2.5-flash,down,0.6666666666666666
B58F3,gemini-2.5-pro,down,7.0
B58F3,human,down,4.111111111111111
B58F3,o3,down,1.3333333333333333
B58F3,qwen3-235b-a22b-thinking-2507,down,1.0
NRDF6,claude-4-sonnet,down,10.333333333333334
NRDF6,gemini-2.5-flash,down,1.0
NRDF6,gemini-2.5-pro,down,16.0
NRDF6,human,down,2.3333333333333335
NRDF6,o3,down,1.0
NRDF6,qwen3-235b-a22b-thinking-2507,down,6.666666666666667
6JKKA,claude-4-sonnet,down,2.6666666666666665
6JKKA,gemini-2.5-flash,down,1.3333333333333333
6JKKA,gemini-2.5-pro,down,5.0
6JKKA,human,down,17.88888888888889
6JKKA,o3,down,1.0
6JKKA,qwen3-235b-a22b-thinking-2507,down,3.6666666666666665
K8MTQ,claude-4-sonnet,down,1.0
K8MTQ,gemini-2.5-flash,down,2.3333333333333335
K8MTQ,gemini-2.5-pro,down,1.0
K8MTQ,human,down,4.666666666666667
K8MTQ,o3,down,0.6666666666666666
K8MTQ,qwen3-235b-a22b-thinking-2507,down,2.6666666666666665
T5F9B,claude-4-sonnet,down,0.6666666666666666
T5F9B,gemini-2.5-flash,down,1.3333333333333333
T5F9B,gemini-2.5-pro,down,2.3333333333333335
T5F9B,human,down,3.4444444444444446
T5F9B,o3,down,0.0
T5F9B,qwen3-235b-a22b-thinking-2507,down,1.3333333333333333
N59TE,claude-4-sonnet,down,1.3333333333333333
N59TE,gemini-2.5-flash,down,0.6666666666666666
N59TE,gemini-2.5-pro,down,7.0
N59TE,human,down,3.6666666666666665
N59TE,o3,down,2.0
N59TE,qwen3-235b-a22b-thinking-2507,down,1.0
76Z75,claude-4-sonnet,down,14.666666666666666
76Z75,gemini-2.5-flash,down,1.0
76Z75,gemini-2.5-pro,down,9.333333333333334
76Z75,human,down,8.666666666666666
76Z75,o3,down,3.6666666666666665
76Z75,qwen3-235b-a22b-thinking-2507,down,1.0
NF5VZ,claude-4-sonnet,down,8.0
NF5VZ,gemini-2.5-flash,down,2.0
NF5VZ,gemini-2.5-pro,down,16.333333333333332
NF5VZ,human,down,5.666666666666667
NF5VZ,o3,down,0.6666666666666666
NF5VZ,qwen3-235b-a22b-thinking-2507,down,5.666666666666667
236VK,claude-4-sonnet,down,1.3333333333333333
236VK,gemini-2.5-flash,down,0.3333333333333333
236VK,gemini-2.5-pro,down,2.3333333333333335
236VK,human,down,12.666666666666666
236VK,o3,down,1.6666666666666667
236VK,qwen3-235b-a22b-thinking-2507,down,2.6666666666666665
DQ8GC,claude-4-sonnet,down,5.0
DQ8GC,gemini-2.5-flash,down,5.666666666666667
DQ8GC,gemini-2.5-pro,down,5.0
DQ8GC,human,down,13.88888888888889
DQ8GC,o3,down,4.0
DQ8GC,qwen3-235b-a22b-thinking-2507,down,8.666666666666666
QM9XB,claude-4-sonnet,down,5.666666666666667
QM9XB,gemini-2.5-flash,down,1.3333333333333333
QM9XB,gemini-2.5-pro,down,13.333333333333334
QM9XB,human,down,9.222222222222221
QM9XB,o3,down,1.0
QM9XB,qwen3-235b-a22b-thinking-2507,down,7.333333333333333
6JVMF,claude-4-sonnet,down,4.0
6JVMF,gemini-2.5-flash,down,3.3333333333333335
6JVMF,gemini-2.5-pro,down,3.3333333333333335
6JVMF,human,down,13.222222222222221
6JVMF,o3,down,1.0
6JVMF,qwen3-235b-a22b-thinking-2507,down,1.3333333333333333
27JBD,claude-4-sonnet,down,0.6666666666666666
27JBD,gemini-2.5-flash,down,0.3333333333333333
27JBD,gemini-2.5-pro,down,0.3333333333333333
27JBD,human,down,7.555555555555555
27JBD,o3,down,0.0
27JBD,qwen3-235b-a22b-thinking-2507,down,7.0
VQJH6,claude-4-sonnet,down,1.6666666666666667
VQJH6,gemini-2.5-flash,down,1.0
VQJH6,gemini-2.5-pro,down,7.666666666666667
VQJH6,human,down,3.6666666666666665
VQJH6,o3,down,1.0
VQJH6,qwen3-235b-a22b-thinking-2507,down,1.0
QQM74,claude-4-sonnet,down,5.666666666666667
QQM74,gemini-2.5-flash,down,4.333333333333333
QQM74,gemini-2.5-pro,down,3.3333333333333335
QQM74,human,down,14.333333333333334
QQM74,o3,down,1.0
QQM74,qwen3-235b-a22b-thinking-2507,down,1.6666666666666667
7XF97,claude-4-sonnet,down,2.3333333333333335
7XF97,gemini-2.5-flash,down,1.0
7XF97,gemini-2.5-pro,down,5.0
7XF97,human,down,38.44444444444444
7XF97,o3,down,1.3333333333333333
7XF97,qwen3-235b-a22b-thinking-2507,down,0.6666666666666666
BT3GB,claude-4-sonnet,down,2.0
BT3GB,gemini-2.5-flash,down,1.6666666666666667
BT3GB,gemini-2.5-pro,down,5.0
BT3GB,human,down,78.11111111111111
BT3GB,o3,down,2.6666666666666665
BT3GB,qwen3-235b-a22b-thinking-2507,down,2.6666666666666665
BT2KZ,claude-4-sonnet,down,0.3333333333333333
BT2KZ,gemini-2.5-flash,down,0.0
BT2KZ,gemini-2.5-pro,down,2.0
BT2KZ,human,down,2.888888888888889
BT2KZ,o3,down,0.3333333333333333
BT2KZ,qwen3-235b-a22b-thinking-2507,down,3.0
B8AKZ,claude-4-sonnet,down,1.6666666666666667
B8AKZ,gemini-2.5-flash,down,2.0
B8AKZ,gemini-2.5-pro,down,26.333333333333332
B8AKZ,human,down,11.0
B8AKZ,o3,down,4.666666666666667
B8AKZ,qwen3-235b-a22b-thinking-2507,down,6.666666666666667
9F8AJ,claude-4-sonnet,down,0.3333333333333333
9F8AJ,gemini-2.5-flash,down,6.0
9F8AJ,gemini-2.5-pro,down,9.333333333333334
9F8AJ,human,down,5.666666666666667
9F8AJ,o3,down,0.3333333333333333
9F8AJ,qwen3-235b-a22b-thinking-2507,down,5.333333333333333
4CKC2,claude-4-sonnet,down,1.0
4CKC2,gemini-2.5-flash,down,0.6666666666666666
4CKC2,gemini-2.5-pro,down,3.3333333333333335
4CKC2,human,down,1.7777777777777777
4CKC2,o3,down,0.6666666666666666
4CKC2,qwen3-235b-a22b-thinking-2507,down,6.0
7WWW9,claude-4-sonnet,down,8.666666666666666
7WWW9,gemini-2.5-flash,down,1.3333333333333333
7WWW9,gemini-2.5-pro,down,11.333333333333334
7WWW9,human,down,17.666666666666668
7WWW9,o3,down,2.6666666666666665
7WWW9,qwen3-235b-a22b-thinking-2507,down,13.0
N2NTD,claude-4-sonnet,down,5.666666666666667
N2NTD,gemini-2.5-flash,down,1.0
N2NTD,gemini-2.5-pro,down,2.3333333333333335
N2NTD,human,down,2.6666666666666665
N2NTD,o3,down,2.0
N2NTD,qwen3-235b-a22b-thinking-2507,down,3.0
BY2Q7,claude-4-sonnet,down,1.0
BY2Q7,gemini-2.5-flash,down,3.3333333333333335
BY2Q7,gemini-2.5-pro,down,11.333333333333334
BY2Q7,human,down,8.777777777777779
BY2Q7,o3,down,0.3333333333333333
BY2Q7,qwen3-235b-a22b-thinking-2507,down,5.666666666666667
4T8TR,claude-4-sonnet,down,1.0
4T8TR,gemini-2.5-flash,down,1.0
4T8TR,gemini-2.5-pro,down,1.3333333333333333
4T8TR,human,down,5.555555555555555
4T8TR,o3,down,1.0
4T8TR,qwen3-235b-a22b-thinking-2507,down,1.6666666666666667
YS322,claude-4-sonnet,down,0.6666666666666666
YS322,gemini-2.5-flash,down,1.0
YS322,gemini-2.5-pro,down,3.6666666666666665
YS322,human,down,3.7777777777777777
YS322,o3,down,0.3333333333333333
YS322,qwen3-235b-a22b-thinking-2507,down,0.0
WHGHP,claude-4-sonnet,down,7.333333333333333
WHGHP,gemini-2.5-flash,down,1.3333333333333333
WHGHP,gemini-2.5-pro,down,6.666666666666667
WHGHP,human,down,29.666666666666668
WHGHP,o3,down,3.3333333333333335
WHGHP,qwen3-235b-a22b-thinking-2507,down,3.6666666666666665
EAHCW,claude-4-sonnet,down,0.6666666666666666
EAHCW,gemini-2.5-flash,down,0.6666666666666666
EAHCW,gemini-2.5-pro,down,3.3333333333333335
EAHCW,human,down,7.777777777777778
EAHCW,o3,down,1.0
EAHCW,qwen3-235b-a22b-thinking-2507,down,1.0
83WKQ,claude-4-sonnet,down,2.6666666666666665
83WKQ,gemini-2.5-flash,down,1.0
83WKQ,gemini-2.5-pro,down,4.333333333333333
83WKQ,human,down,17.22222222222222
83WKQ,o3,down,1.6666666666666667
83WKQ,qwen3-235b-a22b-thinking-2507,down,1.3333333333333333
3J4Z7,claude-4-sonnet,down,1.0
3J4Z7,gemini-2.5-flash,down,0.3333333333333333
3J4Z7,gemini-2.5-pro,down,1.0
3J4Z7,human,down,3.3333333333333335
3J4Z7,o3,down,1.0
3J4Z7,qwen3-235b-a22b-thinking-2507,down,2.3333333333333335
QDHS3,claude-4-sonnet,down,7.666666666666667
QDHS3,gemini-2.5-flash,down,1.3333333333333333
QDHS3,gemini-2.5-pro,down,1.3333333333333333
QDHS3,human,down,9.88888888888889
QDHS3,o3,down,3.0
QDHS3,qwen3-235b-a22b-thinking-2507,down,1.6666666666666667
VA6FQ,claude-4-sonnet,down,1.0
VA6FQ,gemini-2.5-flash,down,5.333333333333333
VA6FQ,gemini-2.5-pro,down,2.0
VA6FQ,human,down,6.888888888888889
VA6FQ,o3,down,1.3333333333333333
VA6FQ,qwen3-235b-a22b-thinking-2507,down,2.3333333333333335
7VKTD,claude-4-sonnet,down,17.666666666666668
7VKTD,gemini-2.5-flash,down,2.6666666666666665
7VKTD,gemini-2.5-pro,down,11.333333333333334
7VKTD,human,down,7.0
7VKTD,o3,down,1.0
7VKTD,qwen3-235b-a22b-thinking-2507,down,0.3333333333333333
set,claude-4-sonnet,down,2.6666666666666665
set,gemini-2.5-flash,down,0.6666666666666666
set,gemini-2.5-pro,down,1.0
set,human,down,8.88888888888889
set,o3,down,0.6666666666666666
set,qwen3-235b-a22b-thinking-2507,down,1.0
XHGKQ,claude-4-sonnet,down,1.0
XHGKQ,gemini-2.5-flash,down,1.3333333333333333
XHGKQ,gemini-2.5-pro,down,2.6666666666666665
XHGKQ,human,down,10.222222222222221
XHGKQ,o3,down,0.6666666666666666
XHGKQ,qwen3-235b-a22b-thinking-2507,down,0.3333333333333333
F5W3N,claude-4-sonnet,down,9.666666666666666
F5W3N,gemini-2.5-flash,down,0.6666666666666666
F5W3N,gemini-2.5-pro,down,3.0
F5W3N,human,down,3.2222222222222223
F5W3N,o3,down,0.3333333333333333
F5W3N,qwen3-235b-a22b-thinking-2507,down,0.6666666666666666
JXQAW,claude-4-sonnet,down,1.0
JXQAW,gemini-2.5-flash,down,0.3333333333333333
JXQAW,gemini-2.5-pro,down,6.333333333333333
JXQAW,human,down,3.5555555555555554
JXQAW,o3,down,0.0
JXQAW,qwen3-235b-a22b-thinking-2507,down,1.6666666666666667
4N7BB,claude-4-sonnet,down,1.0
4N7BB,gemini-2.5-flash,down,0.6666666666666666
4N7BB,gemini-2.5-pro,down,1.0
4N7BB,human,down,1.7777777777777777
4N7BB,o3,down,0.3333333333333333
4N7BB,qwen3-235b-a22b-thinking-2507,down,0.0
NTQ4Y,claude-4-sonnet,down,1.0
NTQ4Y,gemini-2.5-flash,down,1.0
NTQ4Y,gemini-2.5-pro,down,1.3333333333333333
NTQ4Y,human,down,2.7777777777777777
NTQ4Y,o3,down,0.6666666666666666
NTQ4Y,qwen3-235b-a22b-thinking-2507,down,8.666666666666666
DGG2C,claude-4-sonnet,down,10.0
DGG2C,gemini-2.5-flash,down,5.333333333333333
DGG2C,gemini-2.5-pro,down,5.333333333333333
DGG2C,human,down,10.222222222222221
DGG2C,o3,down,0.3333333333333333
DGG2C,qwen3-235b-a22b-thinking-2507,down,6.0
S2KT7,claude-4-sonnet,left,1.5
S2KT7,gemini-2.5-flash,left,1.6666666666666667
S2KT7,gemini-2.5-pro,left,2.6666666666666665
S2KT7,human,left,4.888888888888889
S2KT7,o3,left,3.0
S2KT7,qwen3-235b-a22b-thinking-2507,left,0.6666666666666666
27VWC,claude-4-sonnet,left,1.0
27VWC,gemini-2.5-flash,left,1.0
27VWC,gemini-2.5-pro,left,1.6666666666666667
27VWC,human,left,1.6666666666666667
27VWC,o3,left,1.3333333333333333
27VWC,qwen3-235b-a22b-thinking-2507,left,0.6666666666666666
KFQYT,claude-4-sonnet,left,0.6666666666666666
KFQYT,gemini-2.5-flash,left,1.3333333333333333
KFQYT,gemini-2.5-pro,left,3.3333333333333335
KFQYT,human,left,7.333333333333333
KFQYT,o3,left,2.3333333333333335
KFQYT,qwen3-235b-a22b-thinking-2507,left,4.0
B58F3,claude-4-sonnet,left,12.333333333333334
B58F3,gemini-2.5-flash,left,2.0
B58F3,gemini-2.5-pro,left,2.3333333333333335
B58F3,human,left,81.44444444444444
B58F3,o3,left,2.6666666666666665
B58F3,qwen3-235b-a22b-thinking-2507,left,1.0
NRDF6,claude-4-sonnet,left,1.0
NRDF6,gemini-2.5-flash,left,1.0
NRDF6,gemini-2.5-pro,left,6.333333333333333
NRDF6,human,left,3.0
NRDF6,o3,left,0.6666666666666666
NRDF6,qwen3-235b-a22b-thinking-2507,left,0.6666666666666666
6JKKA,claude-4-sonnet,left,2.6666666666666665
6JKKA,gemini-2.5-flash,left,1.6666666666666667
6JKKA,gemini-2.5-pro,left,2.6666666666666665
6JKKA,human,left,35.44444444444444
6JKKA,o3,left,1.3333333333333333
6JKKA,qwen3-235b-a22b-thinking-2507,left,2.0
K8MTQ,claude-4-sonnet,left,1.0
K8MTQ,gemini-2.5-flash,left,1.0
K8MTQ,gemini-2.5-pro,left,1.0
K8MTQ,human,left,4.222222222222222
K8MTQ,o3,left,1.0
K8MTQ,qwen3-235b-a22b-thinking-2507,left,2.3333333333333335
T5F9B,claude-4-sonnet,left,1.0
T5F9B,gemini-2.5-flash,left,1.3333333333333333
T5F9B,gemini-2.5-pro,left,1.6666666666666667
T5F9B,human,left,1.8888888888888888
T5F9B,o3,left,0.6666666666666666
T5F9B,qwen3-235b-a22b-thinking-2507,left,0.3333333333333333
N59TE,claude-4-sonnet,left,0.6666666666666666
N59TE,gemini-2.5-flash,left,0.6666666666666666
N59TE,gemini-2.5-pro,left,5.0
N59TE,human,left,2.4444444444444446
N59TE,o3,left,1.6666666666666667
N59TE,qwen3-235b-a22b-thinking-2507,left,0.3333333333333333
76Z75,claude-4-sonnet,left,8.666666666666666
76Z75,gemini-2.5-flash,left,1.0
76Z75,gemini-2.5-pro,left,8.333333333333334
76Z75,human,left,11.88888888888889
76Z75,o3,left,8.333333333333334
76Z75,qwen3-235b-a22b-thinking-2507,left,1.25
NF5VZ,claude-4-sonnet,left,4.333333333333333
NF5VZ,gemini-2.5-flash,left,2.3333333333333335
NF5VZ,gemini-2.5-pro,left,11.0
NF5VZ,human,left,5.666666666666667
NF5VZ,o3,left,1.3333333333333333
NF5VZ,qwen3-235b-a22b-thinking-2507,left,3.0
236VK,claude-4-sonnet,left,5.666666666666667
236VK,gemini-2.5-flash,left,5.666666666666667
236VK,gemini-2.5-pro,left,3.3333333333333335
236VK,human,left,3.111111111111111
236VK,o3,left,3.0
236VK,qwen3-235b-a22b-thinking-2507,left,4.0
DQ8GC,claude-4-sonnet,left,2.0
DQ8GC,gemini-2.5-flash,left,2.3333333333333335
DQ8GC,gemini-2.5-pro,left,2.3333333333333335
DQ8GC,human,left,12.333333333333334
DQ8GC,o3,left,0.6666666666666666
DQ8GC,qwen3-235b-a22b-thinking-2507,left,4.666666666666667
QM9XB,claude-4-sonnet,left,9.666666666666666
QM9XB,gemini-2.5-flash,left,2.0
QM9XB,gemini-2.5-pro,left,22.333333333333332
QM9XB,human,left,14.222222222222221
QM9XB,o3,left,1.0
QM9XB,qwen3-235b-a22b-thinking-2507,left,13.333333333333334
6JVMF,claude-4-sonnet,left,8.0
6JVMF,gemini-2.5-flash,left,3.3333333333333335
6JVMF,gemini-2.5-pro,left,4.0
6JVMF,human,left,14.11111111111111
6JVMF,o3,left,1.6666666666666667
6JVMF,qwen3-235b-a22b-thinking-2507,left,5.0
27JBD,claude-4-sonnet,left,0.6666666666666666
27JBD,gemini-2.5-flash,left,0.3333333333333333
27JBD,gemini-2.5-pro,left,0.0
27JBD,human,left,4.222222222222222
27JBD,o3,left,0.0
27JBD,qwen3-235b-a22b-thinking-2507,left,0.3333333333333333
VQJH6,claude-4-sonnet,left,2.6666666666666665
VQJH6,gemini-2.5-flash,left,1.0
VQJH6,gemini-2.5-pro,left,6.666666666666667
VQJH6,human,left,5.222222222222222
VQJH6,o3,left,1.6666666666666667
VQJH6,qwen3-235b-a22b-thinking-2507,left,4.666666666666667
QQM74,claude-4-sonnet,left,6.0
QQM74,gemini-2.5-flash,left,6.0
QQM74,gemini-2.5-pro,left,1.0
QQM74,human,left,9.444444444444445
QQM74,o3,left,1.0
QQM74,qwen3-235b-a22b-thinking-2507,left,2.0
7XF97,claude-4-sonnet,left,8.0
7XF97,gemini-2.5-flash,left,2.3333333333333335
7XF97,gemini-2.5-pro,left,22.0
7XF97,human,left,26.444444444444443
7XF97,o3,left,1.0
7XF97,qwen3-235b-a22b-thinking-2507,left,3.0
BT3GB,claude-4-sonnet,left,1.3333333333333333
BT3GB,gemini-2.5-flash,left,1.0
BT3GB,gemini-2.5-pro,left,5.333333333333333
BT3GB,human,left,13.88888888888889
BT3GB,o3,left,3.0
BT3GB,qwen3-235b-a22b-thinking-2507,left,3.6666666666666665
BT2KZ,claude-4-sonnet,left,0.3333333333333333
BT2KZ,gemini-2.5-flash,left,0.0
BT2KZ,gemini-2.5-pro,left,1.6666666666666667
BT2KZ,human,left,1.6666666666666667
BT2KZ,o3,left,0.3333333333333333
BT2KZ,qwen3-235b-a22b-thinking-2507,left,0.3333333333333333
B8AKZ,claude-4-sonnet,left,3.6666666666666665
B8AKZ,gemini-2.5-flash,left,2.0
B8AKZ,gemini-2.5-pro,left,15.0
B8AKZ,human,left,18.77777777777778
B8AKZ,o3,left,8.333333333333334
B8AKZ,qwen3-235b-a22b-thinking-2507,left,3.0
9F8AJ,claude-4-sonnet,left,1.0
9F8AJ,gemini-2.5-flash,left,3.0
9F8AJ,gemini-2.5-pro,left,9.666666666666666
9F8AJ,human,left,9.666666666666666
9F8AJ,o3,left,1.0
9F8AJ,qwen3-235b-a22b-thinking-2507,left,1.0
4CKC2,claude-4-sonnet,left,1.0
4CKC2,gemini-2.5-flash,left,0.6666666666666666
4CKC2,gemini-2.5-pro,left,2.3333333333333335
4CKC2,human,left,1.8888888888888888
4CKC2,o3,left,0.6666666666666666
4CKC2,qwen3-235b-a22b-thinking-2507,left,2.6666666666666665
7WWW9,claude-4-sonnet,left,8.0
7WWW9,gemini-2.5-flash,left,10.0
7WWW9,gemini-2.5-pro,left,9.666666666666666
7WWW9,human,left,22.666666666666668
7WWW9,o3,left,3.6666666666666665
7WWW9,qwen3-235b-a22b-thinking-2507,left,6.0
N2NTD,claude-4-sonnet,left,5.666666666666667
N2NTD,gemini-2.5-flash,left,1.0
N2NTD,gemini-2.5-pro,left,1.3333333333333333
N2NTD,human,left,21.88888888888889
N2NTD,o3,left,4.0
N2NTD,qwen3-235b-a22b-thinking-2507,left,6.0
BY2Q7,claude-4-sonnet,left,0.3333333333333333
BY2Q7,gemini-2.5-flash,left,2.3333333333333335
BY2Q7,gemini-2.5-pro,left,4.333333333333333
BY2Q7,human,left,5.888888888888889
BY2Q7,o3,left,1.0
BY2Q7,qwen3-235b-a22b-thinking-2507,left,4.333333333333333
4T8TR,claude-4-sonnet,left,1.0
4T8TR,gemini-2.5-flash,left,1.0
4T8TR,gemini-2.5-pro,left,0.6666666666666666
4T8TR,human,left,3.4444444444444446
4T8TR,o3,left,1.3333333333333333
4T8TR,qwen3-235b-a22b-thinking-2507,left,2.6666666666666665
YS322,claude-4-sonnet,left,0.6666666666666666
YS322,gemini-2.5-flash,left,1.6666666666666667
YS322,gemini-2.5-pro,left,3.6666666666666665
YS322,human,left,6.0
YS322,o3,left,1.0
YS322,qwen3-235b-a22b-thinking-2507,left,0.6666666666666666
WHGHP,claude-4-sonnet,left,12.333333333333334
WHGHP,gemini-2.5-flash,left,2.3333333333333335
WHGHP,gemini-2.5-pro,left,4.666666666666667
WHGHP,human,left,40.44444444444444
WHGHP,o3,left,3.6666666666666665
WHGHP,qwen3-235b-a22b-thinking-2507,left,2.6666666666666665
EAHCW,claude-4-sonnet,left,0.6666666666666666
EAHCW,gemini-2.5-flash,left,0.6666666666666666
EAHCW,gemini-2.5-pro,left,2.6666666666666665
EAHCW,human,left,6.555555555555555
EAHCW,o3,left,1.0
EAHCW,qwen3-235b-a22b-thinking-2507,left,0.3333333333333333
83WKQ,claude-4-sonnet,left,6.0
83WKQ,gemini-2.5-flash,left,4.0
83WKQ,gemini-2.5-pro,left,5.333333333333333
83WKQ,human,left,14.88888888888889
83WKQ,o3,left,4.0
83WKQ,qwen3-235b-a22b-thinking-2507,left,6.0
3J4Z7,claude-4-sonnet,left,1.0
3J4Z7,gemini-2.5-flash,left,0.6666666666666666
3J4Z7,gemini-2.5-pro,left,1.0
3J4Z7,human,left,3.888888888888889
3J4Z7,o3,left,1.0
3J4Z7,qwen3-235b-a22b-thinking-2507,left,0.6666666666666666
QDHS3,claude-4-sonnet,left,4.666666666666667
QDHS3,gemini-2.5-flash,left,0.6666666666666666
QDHS3,gemini-2.5-pro,left,0.6666666666666666
QDHS3,human,left,10.333333333333334
QDHS3,o3,left,1.0
QDHS3,qwen3-235b-a22b-thinking-2507,left,1.3333333333333333
VA6FQ,claude-4-sonnet,left,1.0
VA6FQ,gemini-2.5-flash,left,3.6666666666666665
VA6FQ,gemini-2.5-pro,left,1.3333333333333333
VA6FQ,human,left,8.88888888888889
VA6FQ,o3,left,1.6666666666666667
VA6FQ,qwen3-235b-a22b-thinking-2507,left,1.0
7VKTD,claude-4-sonnet,left,19.0
7VKTD,gemini-2.5-flash,left,4.666666666666667
7VKTD,gemini-2.5-pro,left,9.0
7VKTD,human,left,6.333333333333333
7VKTD,o3,left,4.0
7VKTD,qwen3-235b-a22b-thinking-2507,left,1.6666666666666667
set,claude-4-sonnet,left,1.3333333333333333
set,gemini-2.5-flash,left,1.3333333333333333
set,gemini-2.5-pro,left,1.0
set,human,left,10.88888888888889
set,o3,left,0.6666666666666666
set,qwen3-235b-a22b-thinking-2507,left,2.6666666666666665
XHGKQ,claude-4-sonnet,left,1.3333333333333333
XHGKQ,gemini-2.5-flash,left,1.3333333333333333
XHGKQ,gemini-2.5-pro,left,3.0
XHGKQ,human,left,14.11111111111111
XHGKQ,o3,left,2.3333333333333335
XHGKQ,qwen3-235b-a22b-thinking-2507,left,1.3333333333333333
F5W3N,claude-4-sonnet,left,1.6666666666666667
F5W3N,gemini-2.5-flash,left,1.3333333333333333
F5W3N,gemini-2.5-pro,left,33.333333333333336
F5W3N,human,left,20.22222222222222
F5W3N,o3,left,1.3333333333333333
F5W3N,qwen3-235b-a22b-thinking-2507,left,2.3333333333333335
JXQAW,claude-4-sonnet,left,1.0
JXQAW,gemini-2.5-flash,left,0.6666666666666666
JXQAW,gemini-2.5-pro,left,6.666666666666667
JXQAW,human,left,4.111111111111111
JXQAW,o3,left,1.0
JXQAW,qwen3-235b-a22b-thinking-2507,left,4.0
4N7BB,claude-4-sonnet,left,1.0
4N7BB,gemini-2.5-flash,left,1.0
4N7BB,gemini-2.5-pro,left,1.0
4N7BB,human,left,2.5555555555555554
4N7BB,o3,left,0.6666666666666666
4N7BB,qwen3-235b-a22b-thinking-2507,left,0.3333333333333333
NTQ4Y,claude-4-sonnet,left,0.6666666666666666
NTQ4Y,gemini-2.5-flash,left,0.6666666666666666
NTQ4Y,gemini-2.5-pro,left,0.3333333333333333
NTQ4Y,human,left,2.7777777777777777
NTQ4Y,o3,left,0.6666666666666666
NTQ4Y,qwen3-235b-a22b-thinking-2507,left,0.3333333333333333
DGG2C,claude-4-sonnet,left,4.0
DGG2C,gemini-2.5-flash,left,7.333333333333333
DGG2C,gemini-2.5-pro,left,1.3333333333333333
DGG2C,human,left,18.333333333333332
DGG2C,o3,left,0.6666666666666666
DGG2C,qwen3-235b-a22b-thinking-2507,left,1.0
S2KT7,claude-4-sonnet,right,1.5
S2KT7,gemini-2.5-flash,right,1.3333333333333333
S2KT7,gemini-2.5-pro,right,3.6666666666666665
S2KT7,human,right,8.0
S2KT7,o3,right,2.0
S2KT7,qwen3-235b-a22b-thinking-2507,right,2.3333333333333335
27VWC,claude-4-sonnet,right,1.0
27VWC,gemini-2.5-flash,right,1.6666666666666667
27VWC,gemini-2.5-pro,right,1.6666666666666667
27VWC,human,right,1.7777777777777777
27VWC,o3,right,0.6666666666666666
27VWC,qwen3-235b-a22b-thinking-2507,right,2.3333333333333335
KFQYT,claude-4-sonnet,right,1.0
KFQYT,gemini-2.5-flash,right,1.0
KFQYT,gemini-2.5-pro,right,5.333333333333333
KFQYT,human,right,7.666666666666667
KFQYT,o3,right,2.0
KFQYT,qwen3-235b-a22b-thinking-2507,right,3.0
B58F3,claude-4-sonnet,right,14.333333333333334
B58F3,gemini-2.5-flash,right,3.6666666666666665
B58F3,gemini-2.5-pro,right,6.0
B58F3,human,right,86.0
B58F3,o3,right,4.666666666666667
B58F3,qwen3-235b-a22b-thinking-2507,right,1.5
NRDF6,claude-4-sonnet,right,1.0
NRDF6,gemini-2.5-flash,right,1.0
NRDF6,gemini-2.5-pro,right,12.666666666666666
NRDF6,human,right,2.5555555555555554
NRDF6,o3,right,0.3333333333333333
NRDF6,qwen3-235b-a22b-thinking-2507,right,1.3333333333333333
6JKKA,claude-4-sonnet,right,2.3333333333333335
6JKKA,gemini-2.5-flash,right,2.6666666666666665
6JKKA,gemini-2.5-pro,right,3.0
6JKKA,human,right,35.666666666666664
6JKKA,o3,right,2.3333333333333335
6JKKA,qwen3-235b-a22b-thinking-2507,right,2.0
K8MTQ,claude-4-sonnet,right,1.3333333333333333
K8MTQ,gemini-2.5-flash,right,4.333333333333333
K8MTQ,gemini-2.5-pro,right,2.3333333333333335
K8MTQ,human,right,4.444444444444445
K8MTQ,o3,right,0.6666666666666666
K8MTQ,qwen3-235b-a22b-thinking-2507,right,4.333333333333333
T5F9B,claude-4-sonnet,right,1.0
T5F9B,gemini-2.5-flash,right,1.3333333333333333
T5F9B,gemini-2.5-pro,right,2.6666666666666665
T5F9B,human,right,3.0
T5F9B,o3,right,1.6666666666666667
T5F9B,qwen3-235b-a22b-thinking-2507,right,2.6666666666666665
N59TE,claude-4-sonnet,right,1.3333333333333333
N59TE,gemini-2.5-flash,right,1.3333333333333333
N59TE,gemini-2.5-pro,right,8.0
N59TE,human,right,3.111111111111111
N59TE,o3,right,2.0
N59TE,qwen3-235b-a22b-thinking-2507,right,2.0
76Z75,claude-4-sonnet,right,10.333333333333334
76Z75,gemini-2.5-flash,right,1.0
76Z75,gemini-2.5-pro,right,7.666666666666667
76Z75,human,right,12.555555555555555
76Z75,o3,right,4.333333333333333
76Z75,qwen3-235b-a22b-thinking-2507,right,11.0
NF5VZ,claude-4-sonnet,right,8.0
NF5VZ,gemini-2.5-flash,right,3.0
NF5VZ,gemini-2.5-pro,right,10.333333333333334
NF5VZ,human,right,8.666666666666666
NF5VZ,o3,right,2.3333333333333335
NF5VZ,qwen3-235b-a22b-thinking-2507,right,2.0
236VK,claude-4-sonnet,right,2.0
236VK,gemini-2.5-flash,right,1.0
236VK,gemini-2.5-pro,right,1.3333333333333333
236VK,human,right,7.333333333333333
236VK,o3,right,1.6666666666666667
236VK,qwen3-235b-a22b-thinking-2507,right,4.666666666666667
DQ8GC,claude-4-sonnet,right,6.0
DQ8GC,gemini-2.5-flash,right,5.0
DQ8GC,gemini-2.5-pro,right,5.666666666666667
DQ8GC,human,right,24.22222222222222
DQ8GC,o3,right,4.666666666666667
DQ8GC,qwen3-235b-a22b-thinking-2507,right,8.0
QM9XB,claude-4-sonnet,right,5.333333333333333
QM9XB,gemini-2.5-flash,right,4.0
QM9XB,gemini-2.5-pro,right,24.0
QM9XB,human,right,11.555555555555555
QM9XB,o3,right,4.0
QM9XB,qwen3-235b-a22b-thinking-2507,right,5.333333333333333
6JVMF,claude-4-sonnet,right,7.666666666666667
6JVMF,gemini-2.5-flash,right,3.0
6JVMF,gemini-2.5-pro,right,3.6666666666666665
6JVMF,human,right,12.11111111111111
6JVMF,o3,right,2.6666666666666665
6JVMF,qwen3-235b-a22b-thinking-2507,right,2.0
27JBD,claude-4-sonnet,right,1.0
27JBD,gemini-2.5-flash,right,0.6666666666666666
27JBD,gemini-2.5-pro,right,2.0
27JBD,human,right,6.777777777777778
27JBD,o3,right,1.6666666666666667
27JBD,qwen3-235b-a22b-thinking-2507,right,22.666666666666668
VQJH6,claude-4-sonnet,right,2.0
VQJH6,gemini-2.5-flash,right,1.0
VQJH6,gemini-2.5-pro,right,7.333333333333333
VQJH6,human,right,3.888888888888889
VQJH6,o3,right,2.0
VQJH6,qwen3-235b-a22b-thinking-2507,right,4.666666666666667
QQM74,claude-4-sonnet,right,8.333333333333334
QQM74,gemini-2.5-flash,right,5.666666666666667
QQM74,gemini-2.5-pro,right,1.3333333333333333
QQM74,human,right,7.222222222222222
QQM74,o3,right,0.3333333333333333
QQM74,qwen3-235b-a22b-thinking-2507,right,2.6666666666666665
7XF97,claude-4-sonnet,right,6.333333333333333
7XF97,gemini-2.5-flash,right,1.6666666666666667
7XF97,gemini-2.5-pro,right,23.333333333333332
7XF97,human,right,26.77777777777778
7XF97,o3,right,1.6666666666666667
7XF97,qwen3-235b-a22b-thinking-2507,right,1.0
BT3GB,claude-4-sonnet,right,3.0
BT3GB,gemini-2.5-flash,right,1.0
BT3GB,gemini-2.5-pro,right,3.0
BT3GB,human,right,17.666666666666668
BT3GB,o3,right,2.3333333333333335
BT3GB,qwen3-235b-a22b-thinking-2507,right,2.6666666666666665
BT2KZ,claude-4-sonnet,right,1.3333333333333333
BT2KZ,gemini-2.5-flash,right,0.0
BT2KZ,gemini-2.5-pro,right,2.6666666666666665
BT2KZ,human,right,3.5555555555555554
BT2KZ,o3,right,0.3333333333333333
BT2KZ,qwen3-235b-a22b-thinking-2507,right,0.6666666666666666
B8AKZ,claude-4-sonnet,right,3.6666666666666665
B8AKZ,gemini-2.5-flash,right,1.3333333333333333
B8AKZ,gemini-2.5-pro,right,14.333333333333334
B8AKZ,human,right,19.22222222222222
B8AKZ,o3,right,4.666666666666667
B8AKZ,qwen3-235b-a22b-thinking-2507,right,4.0
9F8AJ,claude-4-sonnet,right,0.6666666666666666
9F8AJ,gemini-2.5-flash,right,12.0
9F8AJ,gemini-2.5-pro,right,13.666666666666666
9F8AJ,human,right,8.333333333333334
9F8AJ,o3,right,0.6666666666666666
9F8AJ,qwen3-235b-a22b-thinking-2507,right,7.0
4CKC2,claude-4-sonnet,right,1.0
4CKC2,gemini-2.5-flash,right,0.6666666666666666
4CKC2,gemini-2.5-pro,right,3.3333333333333335
4CKC2,human,right,1.7777777777777777
4CKC2,o3,right,1.6666666666666667
4CKC2,qwen3-235b-a22b-thinking-2507,right,4.0
7WWW9,claude-4-sonnet,right,16.0
7WWW9,gemini-2.5-flash,right,16.666666666666668
7WWW9,gemini-2.5-pro,right,11.333333333333334
7WWW9,human,right,28.11111111111111
7WWW9,o3,right,7.666666666666667
7WWW9,qwen3-235b-a22b-thinking-2507,right,7.333333333333333
N2NTD,claude-4-sonnet,right,5.333333333333333
N2NTD,gemini-2.5-flash,right,1.0
N2NTD,gemini-2.5-pro,right,1.0
N2NTD,human,right,22.0
N2NTD,o3,right,2.3333333333333335
N2NTD,qwen3-235b-a22b-thinking-2507,right,3.5
BY2Q7,claude-4-sonnet,right,1.0
BY2Q7,gemini-2.5-flash,right,3.3333333333333335
BY2Q7,gemini-2.5-pro,right,8.0
BY2Q7,human,right,6.777777777777778
BY2Q7,o3,right,1.0
BY2Q7,qwen3-235b-a22b-thinking-2507,right,6.666666666666667
4T8TR,claude-4-sonnet,right,1.3333333333333333
4T8TR,gemini-2.5-flash,right,0.6666666666666666
4T8TR,gemini-2.5-pro,right,1.3333333333333333
4T8TR,human,right,3.888888888888889
4T8TR,o3,right,2.0
4T8TR,qwen3-235b-a22b-thinking-2507,right,4.0
YS322,claude-4-sonnet,right,1.0
YS322,gemini-2.5-flash,right,5.0
YS322,gemini-2.5-pro,right,6.0
YS322,human,right,3.6666666666666665
YS322,o3,right,0.6666666666666666
YS322,qwen3-235b-a22b-thinking-2507,right,2.3333333333333335
WHGHP,claude-4-sonnet,right,17.333333333333332
WHGHP,gemini-2.5-flash,right,4.666666666666667
WHGHP,gemini-2.5-pro,right,7.666666666666667
WHGHP,human,right,35.44444444444444
WHGHP,o3,right,7.333333333333333
WHGHP,qwen3-235b-a22b-thinking-2507,right,2.6666666666666665
EAHCW,claude-4-sonnet,right,1.6666666666666667
EAHCW,gemini-2.5-flash,right,0.6666666666666666
EAHCW,gemini-2.5-pro,right,4.0
EAHCW,human,right,7.888888888888889
EAHCW,o3,right,1.6666666666666667
EAHCW,qwen3-235b-a22b-thinking-2507,right,2.6666666666666665
83WKQ,claude-4-sonnet,right,3.6666666666666665
83WKQ,gemini-2.5-flash,right,2.0
83WKQ,gemini-2.5-pro,right,5.0
83WKQ,human,right,9.88888888888889
83WKQ,o3,right,6.0
83WKQ,qwen3-235b-a22b-thinking-2507,right,4.0
3J4Z7,claude-4-sonnet,right,1.3333333333333333
3J4Z7,gemini-2.5-flash,right,0.6666666666666666
3J4Z7,gemini-2.5-pro,right,1.0
3J4Z7,human,right,4.555555555555555
3J4Z7,o3,right,0.3333333333333333
3J4Z7,qwen3-235b-a22b-thinking-2507,right,0.6666666666666666
QDHS3,claude-4-sonnet,right,13.666666666666666
QDHS3,gemini-2.5-flash,right,11.333333333333334
QDHS3,gemini-2.5-pro,right,2.0
QDHS3,human,right,11.222222222222221
QDHS3,o3,right,2.3333333333333335
QDHS3,qwen3-235b-a22b-thinking-2507,right,10.0
VA6FQ,claude-4-sonnet,right,1.0
VA6FQ,gemini-2.5-flash,right,3.6666666666666665
VA6FQ,gemini-2.5-pro,right,2.0
VA6FQ,human,right,10.88888888888889
VA6FQ,o3,right,2.0
VA6FQ,qwen3-235b-a22b-thinking-2507,right,5.333333333333333
7VKTD,claude-4-sonnet,right,18.666666666666668
7VKTD,gemini-2.5-flash,right,3.3333333333333335
7VKTD,gemini-2.5-pro,right,9.0
7VKTD,human,right,5.666666666666667
7VKTD,o3,right,2.3333333333333335
7VKTD,qwen3-235b-a22b-thinking-2507,right,4.666666666666667
set,claude-4-sonnet,right,2.3333333333333335
set,gemini-2.5-flash,right,1.3333333333333333
set,gemini-2.5-pro,right,3.0
set,human,right,5.666666666666667
set,o3,right,0.6666666666666666
set,qwen3-235b-a22b-thinking-2507,right,3.0
XHGKQ,claude-4-sonnet,right,1.3333333333333333
XHGKQ,gemini-2.5-flash,right,1.3333333333333333
XHGKQ,gemini-2.5-pro,right,3.0
XHGKQ,human,right,11.11111111111111
XHGKQ,o3,right,1.6666666666666667
XHGKQ,qwen3-235b-a22b-thinking-2507,right,0.3333333333333333
F5W3N,claude-4-sonnet,right,1.6666666666666667
F5W3N,gemini-2.5-flash,right,2.0
F5W3N,gemini-2.5-pro,right,24.333333333333332
F5W3N,human,right,21.555555555555557
F5W3N,o3,right,1.3333333333333333
F5W3N,qwen3-235b-a22b-thinking-2507,right,1.0
JXQAW,claude-4-sonnet,right,1.3333333333333333
JXQAW,gemini-2.5-flash,right,0.6666666666666666
JXQAW,gemini-2.5-pro,right,6.666666666666667
JXQAW,human,right,5.666666666666667
JXQAW,o3,right,0.3333333333333333
JXQAW,qwen3-235b-a22b-thinking-2507,right,2.6666666666666665
4N7BB,claude-4-sonnet,right,1.0
4N7BB,gemini-2.5-flash,right,0.6666666666666666
4N7BB,gemini-2.5-pro,right,1.0
4N7BB,human,right,2.111111111111111
4N7BB,o3,right,0.3333333333333333
4N7BB,qwen3-235b-a22b-thinking-2507,right,0.3333333333333333
NTQ4Y,claude-4-sonnet,right,1.0
NTQ4Y,gemini-2.5-flash,right,0.6666666666666666
NTQ4Y,gemini-2.5-pro,right,1.3333333333333333
NTQ4Y,human,right,3.2222222222222223
NTQ4Y,o3,right,0.6666666666666666
NTQ4Y,qwen3-235b-a22b-thinking-2507,right,1.0
DGG2C,claude-4-sonnet,right,4.666666666666667
DGG2C,gemini-2.5-flash,right,8.333333333333334
DGG2C,gemini-2.5-pro,right,3.0
DGG2C,human,right,13.777777777777779
DGG2C,o3,right,0.6666666666666666
DGG2C,qwen3-235b-a22b-thinking-2507,right,1.3333333333333333
S2KT7,claude-4-sonnet,click,6.5
S2KT7,gemini-2.5-flash,click,16.666666666666668
S2KT7,gemini-2.5-pro,click,7.666666666666667
S2KT7,human,click,54.22222222222222
S2KT7,o3,click,7.0
S2KT7,qwen3-235b-a22b-thinking-2507,click,5.666666666666667
27VWC,claude-4-sonnet,click,15.0
27VWC,gemini-2.5-flash,click,20.0
27VWC,gemini-2.5-pro,click,13.0
27VWC,human,click,80.44444444444444
27VWC,o3,click,20.666666666666668
27VWC,qwen3-235b-a22b-thinking-2507,click,13.666666666666666
KFQYT,claude-4-sonnet,click,4.333333333333333
KFQYT,gemini-2.5-flash,click,16.666666666666668
KFQYT,gemini-2.5-pro,click,34.333333333333336
KFQYT,human,click,34.55555555555556
KFQYT,o3,click,6.333333333333333
KFQYT,qwen3-235b-a22b-thinking-2507,click,5.666666666666667
B58F3,claude-4-sonnet,click,2.6666666666666665
B58F3,gemini-2.5-flash,click,6.666666666666667
B58F3,gemini-2.5-pro,click,3.6666666666666665
B58F3,human,click,9.222222222222221
B58F3,o3,click,2.3333333333333335
B58F3,qwen3-235b-a22b-thinking-2507,click,3.0
NRDF6,claude-4-sonnet,click,24.0
NRDF6,gemini-2.5-flash,click,13.0
NRDF6,gemini-2.5-pro,click,52.0
NRDF6,human,click,40.333333333333336
NRDF6,o3,click,13.0
NRDF6,qwen3-235b-a22b-thinking-2507,click,13.333333333333334
6JKKA,claude-4-sonnet,click,9.0
6JKKA,gemini-2.5-flash,click,7.666666666666667
6JKKA,gemini-2.5-pro,click,22.666666666666668
6JKKA,human,click,22.666666666666668
6JKKA,o3,click,5.0
6JKKA,qwen3-235b-a22b-thinking-2507,click,4.333333333333333
K8MTQ,claude-4-sonnet,click,21.666666666666668
K8MTQ,gemini-2.5-flash,click,12.0
K8MTQ,gemini-2.5-pro,click,9.0
K8MTQ,human,click,70.66666666666667
K8MTQ,o3,click,7.666666666666667
K8MTQ,qwen3-235b-a22b-thinking-2507,click,10.0
T5F9B,claude-4-sonnet,click,24.333333333333332
T5F9B,gemini-2.5-flash,click,6.333333333333333
T5F9B,gemini-2.5-pro,click,65.33333333333333
T5F9B,human,click,71.88888888888889
T5F9B,o3,click,22.333333333333332
T5F9B,qwen3-235b-a22b-thinking-2507,click,111.33333333333333
N59TE,claude-4-sonnet,click,10.333333333333334
N59TE,gemini-2.5-flash,click,22.333333333333332
N59TE,gemini-2.5-pro,click,69.0
N59TE,human,click,43.44444444444444
N59TE,o3,click,22.333333333333332
N59TE,qwen3-235b-a22b-thinking-2507,click,13.333333333333334
76Z75,claude-4-sonnet,click,10.333333333333334
76Z75,gemini-2.5-flash,click,8.666666666666666
76Z75,gemini-2.5-pro,click,15.0
76Z75,human,click,16.88888888888889
76Z75,o3,click,6.333333333333333
76Z75,qwen3-235b-a22b-thinking-2507,click,3.5
NF5VZ,claude-4-sonnet,click,12.666666666666666
NF5VZ,gemini-2.5-flash,click,9.666666666666666
NF5VZ,gemini-2.5-pro,click,27.333333333333332
NF5VZ,human,click,15.222222222222221
NF5VZ,o3,click,8.0
NF5VZ,qwen3-235b-a22b-thinking-2507,click,1.0
236VK,claude-4-sonnet,click,5.0
236VK,gemini-2.5-flash,click,11.0
236VK,gemini-2.5-pro,click,6.666666666666667
236VK,human,click,14.555555555555555
236VK,o3,click,2.6666666666666665
236VK,qwen3-235b-a22b-thinking-2507,click,3.3333333333333335
DQ8GC,claude-4-sonnet,click,1.3333333333333333
DQ8GC,gemini-2.5-flash,click,2.6666666666666665
DQ8GC,gemini-2.5-pro,click,2.0
DQ8GC,human,click,17.666666666666668
DQ8GC,o3,click,0.6666666666666666
DQ8GC,qwen3-235b-a22b-thinking-2507,click,1.3333333333333333
QM9XB,claude-4-sonnet,click,9.666666666666666
QM9XB,gemini-2.5-flash,click,4.666666666666667
QM9XB,gemini-2.5-pro,click,17.333333333333332
QM9XB,human,click,24.88888888888889
QM9XB,o3,click,11.333333333333334
QM9XB,qwen3-235b-a22b-thinking-2507,click,5.666666666666667
6JVMF,claude-4-sonnet,click,4.0
6JVMF,gemini-2.5-flash,click,1.0
6JVMF,gemini-2.5-pro,click,8.666666666666666
6JVMF,human,click,11.88888888888889
6JVMF,o3,click,2.0
6JVMF,qwen3-235b-a22b-thinking-2507,click,1.0
27JBD,claude-4-sonnet,click,42.0
27JBD,gemini-2.5-flash,click,12.0
27JBD,gemini-2.5-pro,click,17.0
27JBD,human,click,76.77777777777777
27JBD,o3,click,12.333333333333334
27JBD,qwen3-235b-a22b-thinking-2507,click,28.333333333333332
VQJH6,claude-4-sonnet,click,21.0
VQJH6,gemini-2.5-flash,click,10.0
VQJH6,gemini-2.5-pro,click,24.666666666666668
VQJH6,human,click,26.555555555555557
VQJH6,o3,click,10.0
VQJH6,qwen3-235b-a22b-thinking-2507,click,3.6666666666666665
QQM74,claude-4-sonnet,click,4.666666666666667
QQM74,gemini-2.5-flash,click,6.666666666666667
QQM74,gemini-2.5-pro,click,10.0
QQM74,human,click,13.555555555555555
QQM74,o3,click,9.666666666666666
QQM74,qwen3-235b-a22b-thinking-2507,click,5.333333333333333
7XF97,claude-4-sonnet,click,37.333333333333336
7XF97,gemini-2.5-flash,click,19.0
7XF97,gemini-2.5-pro,click,73.33333333333333
7XF97,human,click,42.333333333333336
7XF97,o3,click,14.333333333333334
7XF97,qwen3-235b-a22b-thinking-2507,click,11.333333333333334
BT3GB,claude-4-sonnet,click,4.0
BT3GB,gemini-2.5-flash,click,5.0
BT3GB,gemini-2.5-pro,click,2.0
BT3GB,human,click,10.777777777777779
BT3GB,o3,click,4.0
BT3GB,qwen3-235b-a22b-thinking-2507,click,0.6666666666666666
BT2KZ,claude-4-sonnet,click,5.333333333333333
BT2KZ,gemini-2.5-flash,click,15.666666666666666
BT2KZ,gemini-2.5-pro,click,7.333333333333333
BT2KZ,human,click,22.444444444444443
BT2KZ,o3,click,7.666666666666667
BT2KZ,qwen3-235b-a22b-thinking-2507,click,9.0
B8AKZ,claude-4-sonnet,click,4.0
B8AKZ,gemini-2.5-flash,click,4.333333333333333
B8AKZ,gemini-2.5-pro,click,27.666666666666668
B8AKZ,human,click,43.22222222222222
B8AKZ,o3,click,4.0
B8AKZ,qwen3-235b-a22b-thinking-2507,click,7.333333333333333
9F8AJ,claude-4-sonnet,click,17.333333333333332
9F8AJ,gemini-2.5-flash,click,15.0
9F8AJ,gemini-2.5-pro,click,124.66666666666667
9F8AJ,human,click,68.77777777777777
9F8AJ,o3,click,4.333333333333333
9F8AJ,qwen3-235b-a22b-thinking-2507,click,10.333333333333334
4CKC2,claude-4-sonnet,click,14.0
4CKC2,gemini-2.5-flash,click,8.666666666666666
4CKC2,gemini-2.5-pro,click,18.333333333333332
4CKC2,human,click,49.22222222222222
4CKC2,o3,click,7.0
4CKC2,qwen3-235b-a22b-thinking-2507,click,12.0
7WWW9,claude-4-sonnet,click,4.0
7WWW9,gemini-2.5-flash,click,3.6666666666666665
7WWW9,gemini-2.5-pro,click,7.666666666666667
7WWW9,human,click,5.444444444444445
7WWW9,o3,click,4.0
7WWW9,qwen3-235b-a22b-thinking-2507,click,2.6666666666666665
N2NTD,claude-4-sonnet,click,15.333333333333334
N2NTD,gemini-2.5-flash,click,11.333333333333334
N2NTD,gemini-2.5-pro,click,7.666666666666667
N2NTD,human,click,9.555555555555555
N2NTD,o3,click,4.666666666666667
N2NTD,qwen3-235b-a22b-thinking-2507,click,10.0
BY2Q7,claude-4-sonnet,click,3.6666666666666665
BY2Q7,gemini-2.5-flash,click,19.0
BY2Q7,gemini-2.5-pro,click,75.33333333333333
BY2Q7,human,click,145.88888888888889
BY2Q7,o3,click,24.0
BY2Q7,qwen3-235b-a22b-thinking-2507,click,73.0
4T8TR,claude-4-sonnet,click,3.3333333333333335
4T8TR,gemini-2.5-flash,click,13.333333333333334
4T8TR,gemini-2.5-pro,click,5.333333333333333
4T8TR,human,click,56.55555555555556
4T8TR,o3,click,7.333333333333333
4T8TR,qwen3-235b-a22b-thinking-2507,click,5.666666666666667
YS322,claude-4-sonnet,click,16.333333333333332
YS322,gemini-2.5-flash,click,30.0
YS322,gemini-2.5-pro,click,47.333333333333336
YS322,human,click,82.66666666666667
YS322,o3,click,14.333333333333334
YS322,qwen3-235b-a22b-thinking-2507,click,7.666666666666667
WHGHP,claude-4-sonnet,click,6.0
WHGHP,gemini-2.5-flash,click,4.333333333333333
WHGHP,gemini-2.5-pro,click,22.666666666666668
WHGHP,human,click,6.333333333333333
WHGHP,o3,click,2.0
WHGHP,qwen3-235b-a22b-thinking-2507,click,3.3333333333333335
EAHCW,claude-4-sonnet,click,16.666666666666668
EAHCW,gemini-2.5-flash,click,7.333333333333333
EAHCW,gemini-2.5-pro,click,19.666666666666668
EAHCW,human,click,54.0
EAHCW,o3,click,16.666666666666668
EAHCW,qwen3-235b-a22b-thinking-2507,click,14.333333333333334
83WKQ,claude-4-sonnet,click,3.3333333333333335
83WKQ,gemini-2.5-flash,click,16.0
83WKQ,gemini-2.5-pro,click,9.666666666666666
83WKQ,human,click,110.11111111111111
83WKQ,o3,click,11.666666666666666
83WKQ,qwen3-235b-a22b-thinking-2507,click,4.0
3J4Z7,claude-4-sonnet,click,36.0
3J4Z7,gemini-2.5-flash,click,10.333333333333334
3J4Z7,gemini-2.5-pro,click,7.666666666666667
3J4Z7,human,click,44.666666666666664
3J4Z7,o3,click,16.0
3J4Z7,qwen3-235b-a22b-thinking-2507,click,8.666666666666666
QDHS3,claude-4-sonnet,click,6.0
QDHS3,gemini-2.5-flash,click,2.3333333333333335
QDHS3,gemini-2.5-pro,click,0.6666666666666666
QDHS3,human,click,20.666666666666668
QDHS3,o3,click,1.0
QDHS3,qwen3-235b-a22b-thinking-2507,click,3.6666666666666665
VA6FQ,claude-4-sonnet,click,28.0
VA6FQ,gemini-2.5-flash,click,12.0
VA6FQ,gemini-2.5-pro,click,8.666666666666666
VA6FQ,human,click,97.55555555555556
VA6FQ,o3,click,17.333333333333332
VA6FQ,qwen3-235b-a22b-thinking-2507,click,40.0
7VKTD,claude-4-sonnet,click,6.0
7VKTD,gemini-2.5-flash,click,2.3333333333333335
7VKTD,gemini-2.5-pro,click,4.333333333333333
7VKTD,human,click,8.555555555555555
7VKTD,o3,click,2.0
7VKTD,qwen3-235b-a22b-thinking-2507,click,3.6666666666666665
set,claude-4-sonnet,click,3.3333333333333335
set,gemini-2.5-flash,click,4.666666666666667
set,gemini-2.5-pro,click,4.666666666666667
set,human,click,151.33333333333334
set,o3,click,9.0
set,qwen3-235b-a22b-thinking-2507,click,5.333333333333333
XHGKQ,claude-4-sonnet,click,9.0
XHGKQ,gemini-2.5-flash,click,6.666666666666667
XHGKQ,gemini-2.5-pro,click,15.0
XHGKQ,human,click,2.4444444444444446
XHGKQ,o3,click,16.0
XHGKQ,qwen3-235b-a22b-thinking-2507,click,10.0
F5W3N,claude-4-sonnet,click,7.333333333333333
F5W3N,gemini-2.5-flash,click,4.0
F5W3N,gemini-2.5-pro,click,5.666666666666667
F5W3N,human,click,5.333333333333333
F5W3N,o3,click,1.0
F5W3N,qwen3-235b-a22b-thinking-2507,click,16.0
JXQAW,claude-4-sonnet,click,24.0
JXQAW,gemini-2.5-flash,click,10.666666666666666
JXQAW,gemini-2.5-pro,click,29.0
JXQAW,human,click,52.666666666666664
JXQAW,o3,click,34.0
JXQAW,qwen3-235b-a22b-thinking-2507,click,15.333333333333334
4N7BB,claude-4-sonnet,click,10.333333333333334
4N7BB,gemini-2.5-flash,click,7.666666666666667
4N7BB,gemini-2.5-pro,click,13.0
4N7BB,human,click,42.77777777777778
4N7BB,o3,click,9.666666666666666
4N7BB,qwen3-235b-a22b-thinking-2507,click,6.666666666666667
NTQ4Y,claude-4-sonnet,click,14.666666666666666
NTQ4Y,gemini-2.5-flash,click,7.666666666666667
NTQ4Y,gemini-2.5-pro,click,12.0
NTQ4Y,human,click,75.88888888888889
NTQ4Y,o3,click,12.666666666666666
NTQ4Y,qwen3-235b-a22b-thinking-2507,click,10.0
DGG2C,claude-4-sonnet,click,2.3333333333333335
DGG2C,gemini-2.5-flash,click,10.0
DGG2C,gemini-2.5-pro,click,3.6666666666666665
DGG2C,human,click,10.666666666666666
DGG2C,o3,click,10.666666666666666
DGG2C,qwen3-235b-a22b-thinking-2507,click,4.0
S2KT7,claude-4-sonnet,resets,0.0
S2KT7,gemini-2.5-flash,resets,2.3333333333333335
S2KT7,gemini-2.5-pro,resets,1.3333333333333333
S2KT7,human,resets,1.5555555555555556
S2KT7,o3,resets,1.6666666666666667
S2KT7,qwen3-235b-a22b-thinking-2507,resets,1.3333333333333333
27VWC,claude-4-sonnet,resets,0.0
27VWC,gemini-2.5-flash,resets,2.6666666666666665
27VWC,gemini-2.5-pro,resets,0.0
27VWC,human,resets,3.3333333333333335
27VWC,o3,resets,1.3333333333333333
27VWC,qwen3-235b-a22b-thinking-2507,resets,1.3333333333333333
KFQYT,claude-4-sonnet,resets,0.0
KFQYT,gemini-2.5-flash,resets,1.6666666666666667
KFQYT,gemini-2.5-pro,resets,3.3333333333333335
KFQYT,human,resets,1.1111111111111112
KFQYT,o3,resets,2.0
KFQYT,qwen3-235b-a22b-thinking-2507,resets,0.6666666666666666
B58F3,claude-4-sonnet,resets,0.0
B58F3,gemini-2.5-flash,resets,3.6666666666666665
B58F3,gemini-2.5-pro,resets,0.0
B58F3,human,resets,1.1111111111111112
B58F3,o3,resets,1.3333333333333333
B58F3,qwen3-235b-a22b-thinking-2507,resets,0.5
NRDF6,claude-4-sonnet,resets,0.0
NRDF6,gemini-2.5-flash,resets,1.3333333333333333
NRDF6,gemini-2.5-pro,resets,22.0
NRDF6,human,resets,4.222222222222222
NRDF6,o3,resets,4.666666666666667
NRDF6,qwen3-235b-a22b-thinking-2507,resets,0.3333333333333333
6JKKA,claude-4-sonnet,resets,1.0
6JKKA,gemini-2.5-flash,resets,0.6666666666666666
6JKKA,gemini-2.5-pro,resets,9.0
6JKKA,human,resets,2.4444444444444446
6JKKA,o3,resets,1.3333333333333333
6JKKA,qwen3-235b-a22b-thinking-2507,resets,1.0
K8MTQ,claude-4-sonnet,resets,0.6666666666666666
K8MTQ,gemini-2.5-flash,resets,1.6666666666666667
K8MTQ,gemini-2.5-pro,resets,0.3333333333333333
K8MTQ,human,resets,1.6666666666666667
K8MTQ,o3,resets,0.6666666666666666
K8MTQ,qwen3-235b-a22b-thinking-2507,resets,0.6666666666666666
T5F9B,claude-4-sonnet,resets,2.6666666666666665
T5F9B,gemini-2.5-flash,resets,3.6666666666666665
T5F9B,gemini-2.5-pro,resets,15.666666666666666
T5F9B,human,resets,10.88888888888889
T5F9B,o3,resets,4.0
T5F9B,qwen3-235b-a22b-thinking-2507,resets,2.3333333333333335
N59TE,claude-4-sonnet,resets,0.0
N59TE,gemini-2.5-flash,resets,1.6666666666666667
N59TE,gemini-2.5-pro,resets,1.6666666666666667
N59TE,human,resets,2.0
N59TE,o3,resets,4.0
N59TE,qwen3-235b-a22b-thinking-2507,resets,0.0
76Z75,claude-4-sonnet,resets,3.0
76Z75,gemini-2.5-flash,resets,3.0
76Z75,gemini-2.5-pro,resets,14.0
76Z75,human,resets,1.5555555555555556
76Z75,o3,resets,10.0
76Z75,qwen3-235b-a22b-thinking-2507,resets,0.75
NF5VZ,claude-4-sonnet,resets,0.3333333333333333
NF5VZ,gemini-2.5-flash,resets,3.3333333333333335
NF5VZ,gemini-2.5-pro,resets,0.3333333333333333
NF5VZ,human,resets,1.0
NF5VZ,o3,resets,1.0
NF5VZ,qwen3-235b-a22b-thinking-2507,resets,1.0
236VK,claude-4-sonnet,resets,0.0
236VK,gemini-2.5-flash,resets,0.3333333333333333
236VK,gemini-2.5-pro,resets,0.0
236VK,human,resets,4.0
236VK,o3,resets,0.6666666666666666
236VK,qwen3-235b-a22b-thinking-2507,resets,0.0
DQ8GC,claude-4-sonnet,resets,0.0
DQ8GC,gemini-2.5-flash,resets,0.6666666666666666
DQ8GC,gemini-2.5-pro,resets,0.0
DQ8GC,human,resets,1.6666666666666667
DQ8GC,o3,resets,0.6666666666666666
DQ8GC,qwen3-235b-a22b-thinking-2507,resets,1.0
QM9XB,claude-4-sonnet,resets,0.0
QM9XB,gemini-2.5-flash,resets,0.3333333333333333
QM9XB,gemini-2.5-pro,resets,3.0
QM9XB,human,resets,2.3333333333333335
QM9XB,o3,resets,0.3333333333333333
QM9XB,qwen3-235b-a22b-thinking-2507,resets,0.6666666666666666
6JVMF,claude-4-sonnet,resets,0.0
6JVMF,gemini-2.5-flash,resets,3.3333333333333335
6JVMF,gemini-2.5-pro,resets,1.6666666666666667
6JVMF,human,resets,2.888888888888889
6JVMF,o3,resets,1.0
6JVMF,qwen3-235b-a22b-thinking-2507,resets,0.3333333333333333
27JBD,claude-4-sonnet,resets,0.6666666666666666
27JBD,gemini-2.5-flash,resets,0.6666666666666666
27JBD,gemini-2.5-pro,resets,1.6666666666666667
27JBD,human,resets,3.2222222222222223
27JBD,o3,resets,0.0
27JBD,qwen3-235b-a22b-thinking-2507,resets,0.3333333333333333
VQJH6,claude-4-sonnet,resets,0.0
VQJH6,gemini-2.5-flash,resets,1.0
VQJH6,gemini-2.5-pro,resets,6.333333333333333
VQJH6,human,resets,1.2222222222222223
VQJH6,o3,resets,2.0
VQJH6,qwen3-235b-a22b-thinking-2507,resets,0.6666666666666666
QQM74,claude-4-sonnet,resets,0.0
QQM74,gemini-2.5-flash,resets,5.0
QQM74,gemini-2.5-pro,resets,0.3333333333333333
QQM74,human,resets,3.6666666666666665
QQM74,o3,resets,1.3333333333333333
QQM74,qwen3-235b-a22b-thinking-2507,resets,0.0
7XF97,claude-4-sonnet,resets,2.0
7XF97,gemini-2.5-flash,resets,6.0
7XF97,gemini-2.5-pro,resets,6.666666666666667
7XF97,human,resets,1.8888888888888888
7XF97,o3,resets,1.3333333333333333
7XF97,qwen3-235b-a22b-thinking-2507,resets,0.6666666666666666
BT3GB,claude-4-sonnet,resets,0.0
BT3GB,gemini-2.5-flash,resets,0.0
BT3GB,gemini-2.5-pro,resets,0.3333333333333333
BT3GB,human,resets,1.2222222222222223
BT3GB,o3,resets,0.6666666666666666
BT3GB,qwen3-235b-a22b-thinking-2507,resets,0.3333333333333333
BT2KZ,claude-4-sonnet,resets,0.0
BT2KZ,gemini-2.5-flash,resets,6.666666666666667
BT2KZ,gemini-2.5-pro,resets,1.3333333333333333
BT2KZ,human,resets,2.7777777777777777
BT2KZ,o3,resets,0.6666666666666666
BT2KZ,qwen3-235b-a22b-thinking-2507,resets,1.0
B8AKZ,claude-4-sonnet,resets,0.0
B8AKZ,gemini-2.5-flash,resets,1.3333333333333333
B8AKZ,gemini-2.5-pro,resets,1.6666666666666667
B8AKZ,human,resets,1.7777777777777777
B8AKZ,o3,resets,0.3333333333333333
B8AKZ,qwen3-235b-a22b-thinking-2507,resets,0.6666666666666666
9F8AJ,claude-4-sonnet,resets,0.0
9F8AJ,gemini-2.5-flash,resets,2.3333333333333335
9F8AJ,gemini-2.5-pro,resets,18.0
9F8AJ,human,resets,4.0
9F8AJ,o3,resets,0.3333333333333333
9F8AJ,qwen3-235b-a22b-thinking-2507,resets,1.6666666666666667
4CKC2,claude-4-sonnet,resets,0.0
4CKC2,gemini-2.5-flash,resets,0.6666666666666666
4CKC2,gemini-2.5-pro,resets,6.0
4CKC2,human,resets,3.2222222222222223
4CKC2,o3,resets,0.6666666666666666
4CKC2,qwen3-235b-a22b-thinking-2507,resets,0.6666666666666666
7WWW9,claude-4-sonnet,resets,0.0
7WWW9,gemini-2.5-flash,resets,2.6666666666666665
7WWW9,gemini-2.5-pro,resets,0.6666666666666666
7WWW9,human,resets,1.1111111111111112
7WWW9,o3,resets,1.0
7WWW9,qwen3-235b-a22b-thinking-2507,resets,0.0
N2NTD,claude-4-sonnet,resets,0.0
N2NTD,gemini-2.5-flash,resets,1.3333333333333333
N2NTD,gemini-2.5-pro,resets,0.0
N2NTD,human,resets,1.6666666666666667
N2NTD,o3,resets,0.3333333333333333
N2NTD,qwen3-235b-a22b-thinking-2507,resets,2.0
BY2Q7,claude-4-sonnet,resets,0.0
BY2Q7,gemini-2.5-flash,resets,3.0
BY2Q7,gemini-2.5-pro,resets,22.666666666666668
BY2Q7,human,resets,1.5555555555555556
BY2Q7,o3,resets,0.6666666666666666
BY2Q7,qwen3-235b-a22b-thinking-2507,resets,2.3333333333333335
4T8TR,claude-4-sonnet,resets,0.6666666666666666
4T8TR,gemini-2.5-flash,resets,1.6666666666666667
4T8TR,gemini-2.5-pro,resets,2.0
4T8TR,human,resets,3.888888888888889
4T8TR,o3,resets,2.0
4T8TR,qwen3-235b-a22b-thinking-2507,resets,1.0
YS322,claude-4-sonnet,resets,0.0
YS322,gemini-2.5-flash,resets,2.3333333333333335
YS322,gemini-2.5-pro,resets,11.0
YS322,human,resets,2.2222222222222223
YS322,o3,resets,0.0
YS322,qwen3-235b-a22b-thinking-2507,resets,1.0
WHGHP,claude-4-sonnet,resets,0.0
WHGHP,gemini-2.5-flash,resets,1.6666666666666667
WHGHP,gemini-2.5-pro,resets,2.3333333333333335
WHGHP,human,resets,1.8888888888888888
WHGHP,o3,resets,5.666666666666667
WHGHP,qwen3-235b-a22b-thinking-2507,resets,0.6666666666666666
EAHCW,claude-4-sonnet,resets,0.0
EAHCW,gemini-2.5-flash,resets,1.0
EAHCW,gemini-2.5-pro,resets,3.3333333333333335
EAHCW,human,resets,2.111111111111111
EAHCW,o3,resets,0.3333333333333333
EAHCW,qwen3-235b-a22b-thinking-2507,resets,1.3333333333333333
83WKQ,claude-4-sonnet,resets,0.0
83WKQ,gemini-2.5-flash,resets,8.0
83WKQ,gemini-2.5-pro,resets,2.3333333333333335
83WKQ,human,resets,3.111111111111111
83WKQ,o3,resets,4.0
83WKQ,qwen3-235b-a22b-thinking-2507,resets,0.3333333333333333
3J4Z7,claude-4-sonnet,resets,0.3333333333333333
3J4Z7,gemini-2.5-flash,resets,2.0
3J4Z7,gemini-2.5-pro,resets,1.3333333333333333
3J4Z7,human,resets,2.0
3J4Z7,o3,resets,3.6666666666666665
3J4Z7,qwen3-235b-a22b-thinking-2507,resets,1.0
QDHS3,claude-4-sonnet,resets,0.3333333333333333
QDHS3,gemini-2.5-flash,resets,0.3333333333333333
QDHS3,gemini-2.5-pro,resets,0.3333333333333333
QDHS3,human,resets,1.1111111111111112
QDHS3,o3,resets,0.3333333333333333
QDHS3,qwen3-235b-a22b-thinking-2507,resets,0.6666666666666666
VA6FQ,claude-4-sonnet,resets,0.0
VA6FQ,gemini-2.5-flash,resets,7.666666666666667
VA6FQ,gemini-2.5-pro,resets,1.3333333333333333
VA6FQ,human,resets,4.777777777777778
VA6FQ,o3,resets,3.0
VA6FQ,qwen3-235b-a22b-thinking-2507,resets,4.0
7VKTD,claude-4-sonnet,resets,0.0
7VKTD,gemini-2.5-flash,resets,0.6666666666666666
7VKTD,gemini-2.5-pro,resets,1.0
7VKTD,human,resets,1.4444444444444444
7VKTD,o3,resets,0.0
7VKTD,qwen3-235b-a22b-thinking-2507,resets,0.0
set,claude-4-sonnet,resets,0.0
set,gemini-2.5-flash,resets,1.3333333333333333
set,gemini-2.5-pro,resets,0.0
set,human,resets,3.7777777777777777
set,o3,resets,0.3333333333333333
set,qwen3-235b-a22b-thinking-2507,resets,0.6666666666666666
XHGKQ,claude-4-sonnet,resets,0.0
XHGKQ,gemini-2.5-flash,resets,0.6666666666666666
XHGKQ,gemini-2.5-pro,resets,0.3333333333333333
XHGKQ,human,resets,1.1111111111111112
XHGKQ,o3,resets,2.3333333333333335
XHGKQ,qwen3-235b-a22b-thinking-2507,resets,0.0
F5W3N,claude-4-sonnet,resets,0.0
F5W3N,gemini-2.5-flash,resets,0.0
F5W3N,gemini-2.5-pro,resets,1.0
F5W3N,human,resets,1.7777777777777777
F5W3N,o3,resets,0.3333333333333333
F5W3N,qwen3-235b-a22b-thinking-2507,resets,0.0
JXQAW,claude-4-sonnet,resets,1.3333333333333333
JXQAW,gemini-2.5-flash,resets,0.0
JXQAW,gemini-2.5-pro,resets,4.666666666666667
JXQAW,human,resets,5.333333333333333
JXQAW,o3,resets,7.666666666666667
JXQAW,qwen3-235b-a22b-thinking-2507,resets,2.6666666666666665
4N7BB,claude-4-sonnet,resets,0.0
4N7BB,gemini-2.5-flash,resets,1.6666666666666667
4N7BB,gemini-2.5-pro,resets,0.6666666666666666
4N7BB,human,resets,1.4444444444444444
4N7BB,o3,resets,0.6666666666666666
4N7BB,qwen3-235b-a22b-thinking-2507,resets,0.3333333333333333
NTQ4Y,claude-4-sonnet,resets,0.6666666666666666
NTQ4Y,gemini-2.5-flash,resets,0.0
NTQ4Y,gemini-2.5-pro,resets,1.0
NTQ4Y,human,resets,2.7777777777777777
NTQ4Y,o3,resets,1.0
NTQ4Y,qwen3-235b-a22b-thinking-2507,resets,0.6666666666666666
DGG2C,claude-4-sonnet,resets,0.0
DGG2C,gemini-2.5-flash,resets,8.333333333333334
DGG2C,gemini-2.5-pro,resets,0.0
DGG2C,human,resets,1.6666666666666667
DGG2C,o3,resets,0.6666666666666666
DGG2C,qwen3-235b-a22b-thinking-2507,resets,0.0


==> new_plots/data/key_presses_wide_claude-4-sonnet.csv <==
environment,click,down,left,resets,right,up
S2KT7,6.5,1.0,1.5,0.0,1.5,1.5
27VWC,15.0,1.0,1.0,0.0,1.0,1.0
KFQYT,4.333333333333333,0.6666666666666666,0.6666666666666666,0.0,1.0,1.0
B58F3,2.6666666666666665,13.666666666666666,12.333333333333334,0.0,14.333333333333334,13.0
NRDF6,24.0,10.333333333333334,1.0,0.0,1.0,1.0
6JKKA,9.0,2.6666666666666665,2.6666666666666665,1.0,2.3333333333333335,2.6666666666666665
K8MTQ,21.666666666666668,1.0,1.0,0.6666666666666666,1.3333333333333333,1.0
T5F9B,24.333333333333332,0.6666666666666666,1.0,2.6666666666666665,1.0,1.3333333333333333
N59TE,10.333333333333334,1.3333333333333333,0.6666666666666666,0.0,1.3333333333333333,0.6666666666666666
76Z75,10.333333333333334,14.666666666666666,8.666666666666666,3.0,10.333333333333334,10.0
NF5VZ,12.666666666666666,8.0,4.333333333333333,0.3333333333333333,8.0,5.666666666666667
236VK,5.0,1.3333333333333333,5.666666666666667,0.0,2.0,1.3333333333333333
DQ8GC,1.3333333333333333,5.0,2.0,0.0,6.0,1.0
QM9XB,9.666666666666666,5.666666666666667,9.666666666666666,0.0,5.333333333333333,23.0
6JVMF,4.0,4.0,8.0,0.0,7.666666666666667,3.0
27JBD,42.0,0.6666666666666666,0.6666666666666666,0.6666666666666666,1.0,1.0
VQJH6,21.0,1.6666666666666667,2.6666666666666665,0.0,2.0,1.6666666666666667
QQM74,4.666666666666667,5.666666666666667,6.0,0.0,8.333333333333334,3.3333333333333335
7XF97,37.333333333333336,2.3333333333333335,8.0,2.0,6.333333333333333,2.3333333333333335
BT3GB,4.0,2.0,1.3333333333333333,0.0,3.0,1.3333333333333333
BT2KZ,5.333333333333333,0.3333333333333333,0.3333333333333333,0.0,1.3333333333333333,1.0
B8AKZ,4.0,1.6666666666666667,3.6666666666666665,0.0,3.6666666666666665,1.3333333333333333
9F8AJ,17.333333333333332,0.3333333333333333,1.0,0.0,0.6666666666666666,1.3333333333333333
4CKC2,14.0,1.0,1.0,0.0,1.0,1.0
7WWW9,4.0,8.666666666666666,8.0,0.0,16.0,9.333333333333334
N2NTD,15.333333333333334,5.666666666666667,5.666666666666667,0.0,5.333333333333333,7.333333333333333
BY2Q7,3.6666666666666665,1.0,0.3333333333333333,0.0,1.0,0.3333333333333333
4T8TR,3.3333333333333335,1.0,1.0,0.6666666666666666,1.3333333333333333,1.0
YS322,16.333333333333332,0.6666666666666666,0.6666666666666666,0.0,1.0,1.0
WHGHP,6.0,7.333333333333333,12.333333333333334,0.0,17.333333333333332,8.666666666666666
EAHCW,16.666666666666668,0.6666666666666666,0.6666666666666666,0.0,1.6666666666666667,1.0
83WKQ,3.3333333333333335,2.6666666666666665,6.0,0.0,3.6666666666666665,3.3333333333333335
3J4Z7,36.0,1.0,1.0,0.3333333333333333,1.3333333333333333,1.0
QDHS3,6.0,7.666666666666667,4.666666666666667,0.3333333333333333,13.666666666666666,10.0
VA6FQ,28.0,1.0,1.0,0.0,1.0,1.0
7VKTD,6.0,17.666666666666668,19.0,0.0,18.666666666666668,16.333333333333332
set,3.3333333333333335,2.6666666666666665,1.3333333333333333,0.0,2.3333333333333335,1.0
XHGKQ,9.0,1.0,1.3333333333333333,0.0,1.3333333333333333,1.3333333333333333
F5W3N,7.333333333333333,9.666666666666666,1.6666666666666667,0.0,1.6666666666666667,3.0
JXQAW,24.0,1.0,1.0,1.3333333333333333,1.3333333333333333,2.0
4N7BB,10.333333333333334,1.0,1.0,0.0,1.0,1.0
NTQ4Y,14.666666666666666,1.0,0.6666666666666666,0.6666666666666666,1.0,1.0
DGG2C,2.3333333333333335,10.0,4.0,0.0,4.666666666666667,3.0


==> new_plots/data/key_presses_wide_gemini-2.5-flash.csv <==
environment,click,down,left,resets,right,up
S2KT7,16.666666666666668,1.0,1.6666666666666667,2.3333333333333335,1.3333333333333333,2.0
27VWC,20.0,2.0,1.0,2.6666666666666665,1.6666666666666667,1.0
KFQYT,16.666666666666668,1.3333333333333333,1.3333333333333333,1.6666666666666667,1.0,1.3333333333333333
B58F3,6.666666666666667,0.6666666666666666,2.0,3.6666666666666665,3.6666666666666665,1.0
NRDF6,13.0,1.0,1.0,1.3333333333333333,1.0,1.6666666666666667
6JKKA,7.666666666666667,1.3333333333333333,1.6666666666666667,0.6666666666666666,2.6666666666666665,0.6666666666666666
K8MTQ,12.0,2.3333333333333335,1.0,1.6666666666666667,4.333333333333333,1.0
T5F9B,6.333333333333333,1.3333333333333333,1.3333333333333333,3.6666666666666665,1.3333333333333333,1.6666666666666667
N59TE,22.333333333333332,0.6666666666666666,0.6666666666666666,1.6666666666666667,1.3333333333333333,1.0
76Z75,8.666666666666666,1.0,1.0,3.0,1.0,1.3333333333333333
NF5VZ,9.666666666666666,2.0,2.3333333333333335,3.3333333333333335,3.0,2.0
236VK,11.0,0.3333333333333333,5.666666666666667,0.3333333333333333,1.0,1.6666666666666667
DQ8GC,2.6666666666666665,5.666666666666667,2.3333333333333335,0.6666666666666666,5.0,3.0
QM9XB,4.666666666666667,1.3333333333333333,2.0,0.3333333333333333,4.0,3.3333333333333335
6JVMF,1.0,3.3333333333333335,3.3333333333333335,3.3333333333333335,3.0,4.666666666666667
27JBD,12.0,0.3333333333333333,0.3333333333333333,0.6666666666666666,0.6666666666666666,0.3333333333333333
VQJH6,10.0,1.0,1.0,1.0,1.0,1.0
QQM74,6.666666666666667,4.333333333333333,6.0,5.0,5.666666666666667,7.666666666666667
7XF97,19.0,1.0,2.3333333333333335,6.0,1.6666666666666667,1.0
BT3GB,5.0,1.6666666666666667,1.0,0.0,1.0,1.6666666666666667
BT2KZ,15.666666666666666,0.0,0.0,6.666666666666667,0.0,0.3333333333333333
B8AKZ,4.333333333333333,2.0,2.0,1.3333333333333333,1.3333333333333333,2.6666666666666665
9F8AJ,15.0,6.0,3.0,2.3333333333333335,12.0,1.6666666666666667
4CKC2,8.666666666666666,0.6666666666666666,0.6666666666666666,0.6666666666666666,0.6666666666666666,0.6666666666666666
7WWW9,3.6666666666666665,1.3333333333333333,10.0,2.6666666666666665,16.666666666666668,7.333333333333333
N2NTD,11.333333333333334,1.0,1.0,1.3333333333333333,1.0,2.0
BY2Q7,19.0,3.3333333333333335,2.3333333333333335,3.0,3.3333333333333335,3.0
4T8TR,13.333333333333334,1.0,1.0,1.6666666666666667,0.6666666666666666,0.6666666666666666
YS322,30.0,1.0,1.6666666666666667,2.3333333333333335,5.0,0.6666666666666666
WHGHP,4.333333333333333,1.3333333333333333,2.3333333333333335,1.6666666666666667,4.666666666666667,4.666666666666667
EAHCW,7.333333333333333,0.6666666666666666,0.6666666666666666,1.0,0.6666666666666666,0.6666666666666666
83WKQ,16.0,1.0,4.0,8.0,2.0,1.6666666666666667
3J4Z7,10.333333333333334,0.3333333333333333,0.6666666666666666,2.0,0.6666666666666666,0.3333333333333333
QDHS3,2.3333333333333335,1.3333333333333333,0.6666666666666666,0.3333333333333333,11.333333333333334,1.3333333333333333
VA6FQ,12.0,5.333333333333333,3.6666666666666665,7.666666666666667,3.6666666666666665,6.0
7VKTD,2.3333333333333335,2.6666666666666665,4.666666666666667,0.6666666666666666,3.3333333333333335,6.333333333333333
set,4.666666666666667,0.6666666666666666,1.3333333333333333,1.3333333333333333,1.3333333333333333,1.6666666666666667
XHGKQ,6.666666666666667,1.3333333333333333,1.3333333333333333,0.6666666666666666,1.3333333333333333,1.3333333333333333
F5W3N,4.0,0.6666666666666666,1.3333333333333333,0.0,2.0,1.6666666666666667
JXQAW,10.666666666666666,0.3333333333333333,0.6666666666666666,0.0,0.6666666666666666,1.0
4N7BB,7.666666666666667,0.6666666666666666,1.0,1.6666666666666667,0.6666666666666666,0.6666666666666666
NTQ4Y,7.666666666666667,1.0,0.6666666666666666,0.0,0.6666666666666666,1.3333333333333333
DGG2C,10.0,5.333333333333333,7.333333333333333,8.333333333333334,8.333333333333334,7.0


==> new_plots/data/key_presses_wide_gemini-2.5-pro.csv <==
environment,click,down,left,resets,right,up
S2KT7,7.666666666666667,2.0,2.6666666666666665,1.3333333333333333,3.6666666666666665,2.3333333333333335
27VWC,13.0,1.3333333333333333,1.6666666666666667,0.0,1.6666666666666667,1.6666666666666667
KFQYT,34.333333333333336,6.666666666666667,3.3333333333333335,3.3333333333333335,5.333333333333333,5.333333333333333
B58F3,3.6666666666666665,7.0,2.3333333333333335,0.0,6.0,2.3333333333333335
NRDF6,52.0,16.0,6.333333333333333,22.0,12.666666666666666,5.333333333333333
6JKKA,22.666666666666668,5.0,2.6666666666666665,9.0,3.0,10.666666666666666
K8MTQ,9.0,1.0,1.0,0.3333333333333333,2.3333333333333335,1.0
T5F9B,65.33333333333333,2.3333333333333335,1.6666666666666667,15.666666666666666,2.6666666666666665,2.0
N59TE,69.0,7.0,5.0,1.6666666666666667,8.0,4.333333333333333
76Z75,15.0,9.333333333333334,8.333333333333334,14.0,7.666666666666667,10.0
NF5VZ,27.333333333333332,16.333333333333332,11.0,0.3333333333333333,10.333333333333334,14.666666666666666
236VK,6.666666666666667,2.3333333333333335,3.3333333333333335,0.0,1.3333333333333333,1.6666666666666667
DQ8GC,2.0,5.0,2.3333333333333335,0.0,5.666666666666667,1.6666666666666667
QM9XB,17.333333333333332,13.333333333333334,22.333333333333332,3.0,24.0,11.666666666666666
6JVMF,8.666666666666666,3.3333333333333335,4.0,1.6666666666666667,3.6666666666666665,4.0
27JBD,17.0,0.3333333333333333,0.0,1.6666666666666667,2.0,0.3333333333333333
VQJH6,24.666666666666668,7.666666666666667,6.666666666666667,6.333333333333333,7.333333333333333,7.333333333333333
QQM74,10.0,3.3333333333333335,1.0,0.3333333333333333,1.3333333333333333,1.3333333333333333
7XF97,73.33333333333333,5.0,22.0,6.666666666666667,23.333333333333332,3.0
BT3GB,2.0,5.0,5.333333333333333,0.3333333333333333,3.0,1.3333333333333333
BT2KZ,7.333333333333333,2.0,1.6666666666666667,1.3333333333333333,2.6666666666666665,2.0
B8AKZ,27.666666666666668,26.333333333333332,15.0,1.6666666666666667,14.333333333333334,11.333333333333334
9F8AJ,124.66666666666667,9.333333333333334,9.666666666666666,18.0,13.666666666666666,6.0
4CKC2,18.333333333333332,3.3333333333333335,2.3333333333333335,6.0,3.3333333333333335,3.0
7WWW9,7.666666666666667,11.333333333333334,9.666666666666666,0.6666666666666666,11.333333333333334,14.666666666666666
N2NTD,7.666666666666667,2.3333333333333335,1.3333333333333333,0.0,1.0,2.0
BY2Q7,75.33333333333333,11.333333333333334,4.333333333333333,22.666666666666668,8.0,5.333333333333333
4T8TR,5.333333333333333,1.3333333333333333,0.6666666666666666,2.0,1.3333333333333333,2.0
YS322,47.333333333333336,3.6666666666666665,3.6666666666666665,11.0,6.0,1.6666666666666667
WHGHP,22.666666666666668,6.666666666666667,4.666666666666667,2.3333333333333335,7.666666666666667,4.0
EAHCW,19.666666666666668,3.3333333333333335,2.6666666666666665,3.3333333333333335,4.0,3.0
83WKQ,9.666666666666666,4.333333333333333,5.333333333333333,2.3333333333333335,5.0,3.3333333333333335
3J4Z7,7.666666666666667,1.0,1.0,1.3333333333333333,1.0,1.0
QDHS3,0.6666666666666666,1.3333333333333333,0.6666666666666666,0.3333333333333333,2.0,1.0
VA6FQ,8.666666666666666,2.0,1.3333333333333333,1.3333333333333333,2.0,1.3333333333333333
7VKTD,4.333333333333333,11.333333333333334,9.0,1.0,9.0,14.0
set,4.666666666666667,1.0,1.0,0.0,3.0,0.3333333333333333
XHGKQ,15.0,2.6666666666666665,3.0,0.3333333333333333,3.0,3.0
F5W3N,5.666666666666667,3.0,33.333333333333336,1.0,24.333333333333332,10.333333333333334
JXQAW,29.0,6.333333333333333,6.666666666666667,4.666666666666667,6.666666666666667,5.666666666666667
4N7BB,13.0,1.0,1.0,0.6666666666666666,1.0,1.0
NTQ4Y,12.0,1.3333333333333333,0.3333333333333333,1.0,1.3333333333333333,0.3333333333333333
DGG2C,3.6666666666666665,5.333333333333333,1.3333333333333333,0.0,3.0,1.0


==> new_plots/data/key_presses_wide_human.csv <==
environment,click,down,left,resets,right,up
S2KT7,54.22222222222222,5.111111111111111,4.888888888888889,1.5555555555555556,8.0,4.222222222222222
27VWC,80.44444444444444,1.8888888888888888,1.6666666666666667,3.3333333333333335,1.7777777777777777,1.4444444444444444
KFQYT,34.55555555555556,14.777777777777779,7.333333333333333,1.1111111111111112,7.666666666666667,14.666666666666666
B58F3,9.222222222222221,4.111111111111111,81.44444444444444,1.1111111111111112,86.0,8.11111111111111
NRDF6,40.333333333333336,2.3333333333333335,3.0,4.222222222222222,2.5555555555555554,3.4444444444444446
6JKKA,22.666666666666668,17.88888888888889,35.44444444444444,2.4444444444444446,35.666666666666664,46.77777777777778
K8MTQ,70.66666666666667,4.666666666666667,4.222222222222222,1.6666666666666667,4.444444444444445,6.444444444444445
T5F9B,71.88888888888889,3.4444444444444446,1.8888888888888888,10.88888888888889,3.0,3.6666666666666665
N59TE,43.44444444444444,3.6666666666666665,2.4444444444444446,2.0,3.111111111111111,4.333333333333333
76Z75,16.88888888888889,8.666666666666666,11.88888888888889,1.5555555555555556,12.555555555555555,7.333333333333333
NF5VZ,15.222222222222221,5.666666666666667,5.666666666666667,1.0,8.666666666666666,19.444444444444443
236VK,14.555555555555555,12.666666666666666,3.111111111111111,4.0,7.333333333333333,27.22222222222222
DQ8GC,17.666666666666668,13.88888888888889,12.333333333333334,1.6666666666666667,24.22222222222222,7.888888888888889
QM9XB,24.88888888888889,9.222222222222221,14.222222222222221,2.3333333333333335,11.555555555555555,31.77777777777778
6JVMF,11.88888888888889,13.222222222222221,14.11111111111111,2.888888888888889,12.11111111111111,17.0
27JBD,76.77777777777777,7.555555555555555,4.222222222222222,3.2222222222222223,6.777777777777778,5.666666666666667
VQJH6,26.555555555555557,3.6666666666666665,5.222222222222222,1.2222222222222223,3.888888888888889,2.6666666666666665
QQM74,13.555555555555555,14.333333333333334,9.444444444444445,3.6666666666666665,7.222222222222222,7.777777777777778
7XF97,42.333333333333336,38.44444444444444,26.444444444444443,1.8888888888888888,26.77777777777778,6.222222222222222
BT3GB,10.777777777777779,78.11111111111111,13.88888888888889,1.2222222222222223,17.666666666666668,6.777777777777778
BT2KZ,22.444444444444443,2.888888888888889,1.6666666666666667,2.7777777777777777,3.5555555555555554,2.2222222222222223
B8AKZ,43.22222222222222,11.0,18.77777777777778,1.7777777777777777,19.22222222222222,8.222222222222221
9F8AJ,68.77777777777777,5.666666666666667,9.666666666666666,4.0,8.333333333333334,7.666666666666667
4CKC2,49.22222222222222,1.7777777777777777,1.8888888888888888,3.2222222222222223,1.7777777777777777,1.8888888888888888
7WWW9,5.444444444444445,17.666666666666668,22.666666666666668,1.1111111111111112,28.11111111111111,17.0
N2NTD,9.555555555555555,2.6666666666666665,21.88888888888889,1.6666666666666667,22.0,26.444444444444443
BY2Q7,145.88888888888889,8.777777777777779,5.888888888888889,1.5555555555555556,6.777777777777778,3.2222222222222223
4T8TR,56.55555555555556,5.555555555555555,3.4444444444444446,3.888888888888889,3.888888888888889,4.111111111111111
YS322,82.66666666666667,3.7777777777777777,6.0,2.2222222222222223,3.6666666666666665,3.7777777777777777
WHGHP,6.333333333333333,29.666666666666668,40.44444444444444,1.8888888888888888,35.44444444444444,30.666666666666668
EAHCW,54.0,7.777777777777778,6.555555555555555,2.111111111111111,7.888888888888889,10.222222222222221
83WKQ,110.11111111111111,17.22222222222222,14.88888888888889,3.111111111111111,9.88888888888889,17.444444444444443
3J4Z7,44.666666666666664,3.3333333333333335,3.888888888888889,2.0,4.555555555555555,4.222222222222222
QDHS3,20.666666666666668,9.88888888888889,10.333333333333334,1.1111111111111112,11.222222222222221,10.0
VA6FQ,97.55555555555556,6.888888888888889,8.88888888888889,4.777777777777778,10.88888888888889,5.0
7VKTD,8.555555555555555,7.0,6.333333333333333,1.4444444444444444,5.666666666666667,7.111111111111111
set,151.33333333333334,8.88888888888889,10.88888888888889,3.7777777777777777,5.666666666666667,8.0
XHGKQ,2.4444444444444446,10.222222222222221,14.11111111111111,1.1111111111111112,11.11111111111111,8.777777777777779
F5W3N,5.333333333333333,3.2222222222222223,20.22222222222222,1.7777777777777777,21.555555555555557,17.666666666666668
JXQAW,52.666666666666664,3.5555555555555554,4.111111111111111,5.333333333333333,5.666666666666667,3.5555555555555554
4N7BB,42.77777777777778,1.7777777777777777,2.5555555555555554,1.4444444444444444,2.111111111111111,1.1111111111111112
NTQ4Y,75.88888888888889,2.7777777777777777,2.7777777777777777,2.7777777777777777,3.2222222222222223,3.4444444444444446
DGG2C,10.666666666666666,10.222222222222221,18.333333333333332,1.6666666666666667,13.777777777777779,13.222222222222221


==> new_plots/data/key_presses_wide_o3.csv <==
environment,click,down,left,resets,right,up
S2KT7,7.0,0.6666666666666666,3.0,1.6666666666666667,2.0,1.3333333333333333
27VWC,20.666666666666668,1.0,1.3333333333333333,1.3333333333333333,0.6666666666666666,1.3333333333333333
KFQYT,6.333333333333333,4.666666666666667,2.3333333333333335,2.0,2.0,2.6666666666666665
B58F3,2.3333333333333335,1.3333333333333333,2.6666666666666665,1.3333333333333333,4.666666666666667,1.6666666666666667
NRDF6,13.0,1.0,0.6666666666666666,4.666666666666667,0.3333333333333333,0.0
6JKKA,5.0,1.0,1.3333333333333333,1.3333333333333333,2.3333333333333335,2.6666666666666665
K8MTQ,7.666666666666667,0.6666666666666666,1.0,0.6666666666666666,0.6666666666666666,0.6666666666666666
T5F9B,22.333333333333332,0.0,0.6666666666666666,4.0,1.6666666666666667,0.6666666666666666
N59TE,22.333333333333332,2.0,1.6666666666666667,4.0,2.0,2.3333333333333335
76Z75,6.333333333333333,3.6666666666666665,8.333333333333334,10.0,4.333333333333333,3.0
NF5VZ,8.0,0.6666666666666666,1.3333333333333333,1.0,2.3333333333333335,1.0
236VK,2.6666666666666665,1.6666666666666667,3.0,0.6666666666666666,1.6666666666666667,2.6666666666666665
DQ8GC,0.6666666666666666,4.0,0.6666666666666666,0.6666666666666666,4.666666666666667,1.0
QM9XB,11.333333333333334,1.0,1.0,0.3333333333333333,4.0,1.3333333333333333
6JVMF,2.0,1.0,1.6666666666666667,1.0,2.6666666666666665,2.0
27JBD,12.333333333333334,0.0,0.0,0.0,1.6666666666666667,0.6666666666666666
VQJH6,10.0,1.0,1.6666666666666667,2.0,2.0,2.6666666666666665
QQM74,9.666666666666666,1.0,1.0,1.3333333333333333,0.3333333333333333,1.0
7XF97,14.333333333333334,1.3333333333333333,1.0,1.3333333333333333,1.6666666666666667,1.3333333333333333
BT3GB,4.0,2.6666666666666665,3.0,0.6666666666666666,2.3333333333333335,1.3333333333333333
BT2KZ,7.666666666666667,0.3333333333333333,0.3333333333333333,0.6666666666666666,0.3333333333333333,0.0
B8AKZ,4.0,4.666666666666667,8.333333333333334,0.3333333333333333,4.666666666666667,2.3333333333333335
9F8AJ,4.333333333333333,0.3333333333333333,1.0,0.3333333333333333,0.6666666666666666,1.0
4CKC2,7.0,0.6666666666666666,0.6666666666666666,0.6666666666666666,1.6666666666666667,1.0
7WWW9,4.0,2.6666666666666665,3.6666666666666665,1.0,7.666666666666667,2.0
N2NTD,4.666666666666667,2.0,4.0,0.3333333333333333,2.3333333333333335,2.0
BY2Q7,24.0,0.3333333333333333,1.0,0.6666666666666666,1.0,0.3333333333333333
4T8TR,7.333333333333333,1.0,1.3333333333333333,2.0,2.0,1.6666666666666667
YS322,14.333333333333334,0.3333333333333333,1.0,0.0,0.6666666666666666,0.3333333333333333
WHGHP,2.0,3.3333333333333335,3.6666666666666665,5.666666666666667,7.333333333333333,4.333333333333333
EAHCW,16.666666666666668,1.0,1.0,0.3333333333333333,1.6666666666666667,1.3333333333333333
83WKQ,11.666666666666666,1.6666666666666667,4.0,4.0,6.0,2.6666666666666665
3J4Z7,16.0,1.0,1.0,3.6666666666666665,0.3333333333333333,0.6666666666666666
QDHS3,1.0,3.0,1.0,0.3333333333333333,2.3333333333333335,1.0
VA6FQ,17.333333333333332,1.3333333333333333,1.6666666666666667,3.0,2.0,1.0
7VKTD,2.0,1.0,4.0,0.0,2.3333333333333335,3.6666666666666665
set,9.0,0.6666666666666666,0.6666666666666666,0.3333333333333333,0.6666666666666666,0.3333333333333333
XHGKQ,16.0,0.6666666666666666,2.3333333333333335,2.3333333333333335,1.6666666666666667,1.3333333333333333
F5W3N,1.0,0.3333333333333333,1.3333333333333333,0.3333333333333333,1.3333333333333333,2.3333333333333335
JXQAW,34.0,0.0,1.0,7.666666666666667,0.3333333333333333,1.3333333333333333
4N7BB,9.666666666666666,0.3333333333333333,0.6666666666666666,0.6666666666666666,0.3333333333333333,1.0
NTQ4Y,12.666666666666666,0.6666666666666666,0.6666666666666666,1.0,0.6666666666666666,0.0
DGG2C,10.666666666666666,0.3333333333333333,0.6666666666666666,0.6666666666666666,0.6666666666666666,0.6666666666666666


==> new_plots/data/key_presses_wide_qwen3-235b-a22b-thinking-2507.csv <==
environment,click,down,left,resets,right,up
S2KT7,5.666666666666667,2.0,0.6666666666666666,1.3333333333333333,2.3333333333333335,2.6666666666666665
27VWC,13.666666666666666,2.3333333333333335,0.6666666666666666,1.3333333333333333,2.3333333333333335,3.6666666666666665
KFQYT,5.666666666666667,7.333333333333333,4.0,0.6666666666666666,3.0,2.6666666666666665
B58F3,3.0,1.0,1.0,0.5,1.5,1.0
NRDF6,13.333333333333334,6.666666666666667,0.6666666666666666,0.3333333333333333,1.3333333333333333,29.0
6JKKA,4.333333333333333,3.6666666666666665,2.0,1.0,2.0,3.3333333333333335
K8MTQ,10.0,2.6666666666666665,2.3333333333333335,0.6666666666666666,4.333333333333333,1.6666666666666667
T5F9B,111.33333333333333,1.3333333333333333,0.3333333333333333,2.3333333333333335,2.6666666666666665,0.6666666666666666
N59TE,13.333333333333334,1.0,0.3333333333333333,0.0,2.0,0.0
76Z75,3.5,1.0,1.25,0.75,11.0,0.75
NF5VZ,1.0,5.666666666666667,3.0,1.0,2.0,10.333333333333334
236VK,3.3333333333333335,2.6666666666666665,4.0,0.0,4.666666666666667,1.6666666666666667
DQ8GC,1.3333333333333333,8.666666666666666,4.666666666666667,1.0,8.0,2.3333333333333335
QM9XB,5.666666666666667,7.333333333333333,13.333333333333334,0.6666666666666666,5.333333333333333,10.0
6JVMF,1.0,1.3333333333333333,5.0,0.3333333333333333,2.0,1.6666666666666667
27JBD,28.333333333333332,7.0,0.3333333333333333,0.3333333333333333,22.666666666666668,1.0
VQJH6,3.6666666666666665,1.0,4.666666666666667,0.6666666666666666,4.666666666666667,1.6666666666666667
QQM74,5.333333333333333,1.6666666666666667,2.0,0.0,2.6666666666666665,2.3333333333333335
7XF97,11.333333333333334,0.6666666666666666,3.0,0.6666666666666666,1.0,2.0
BT3GB,0.6666666666666666,2.6666666666666665,3.6666666666666665,0.3333333333333333,2.6666666666666665,0.6666666666666666
BT2KZ,9.0,3.0,0.3333333333333333,1.0,0.6666666666666666,0.6666666666666666
B8AKZ,7.333333333333333,6.666666666666667,3.0,0.6666666666666666,4.0,1.3333333333333333
9F8AJ,10.333333333333334,5.333333333333333,1.0,1.6666666666666667,7.0,0.6666666666666666
4CKC2,12.0,6.0,2.6666666666666665,0.6666666666666666,4.0,1.3333333333333333
7WWW9,2.6666666666666665,13.0,6.0,0.0,7.333333333333333,3.6666666666666665
N2NTD,10.0,3.0,6.0,2.0,3.5,8.0
BY2Q7,73.0,5.666666666666667,4.333333333333333,2.3333333333333335,6.666666666666667,0.6666666666666666
4T8TR,5.666666666666667,1.6666666666666667,2.6666666666666665,1.0,4.0,4.0
YS322,7.666666666666667,0.0,0.6666666666666666,1.0,2.3333333333333335,0.0
WHGHP,3.3333333333333335,3.6666666666666665,2.6666666666666665,0.6666666666666666,2.6666666666666665,4.333333333333333
EAHCW,14.333333333333334,1.0,0.3333333333333333,1.3333333333333333,2.6666666666666665,1.0
83WKQ,4.0,1.3333333333333333,6.0,0.3333333333333333,4.0,2.0
3J4Z7,8.666666666666666,2.3333333333333335,0.6666666666666666,1.0,0.6666666666666666,1.3333333333333333
QDHS3,3.6666666666666665,1.6666666666666667,1.3333333333333333,0.6666666666666666,10.0,1.0
VA6FQ,40.0,2.3333333333333335,1.0,4.0,5.333333333333333,0.6666666666666666
7VKTD,3.6666666666666665,0.3333333333333333,1.6666666666666667,0.0,4.666666666666667,2.0
set,5.333333333333333,1.0,2.6666666666666665,0.6666666666666666,3.0,3.0
XHGKQ,10.0,0.3333333333333333,1.3333333333333333,0.0,0.3333333333333333,1.3333333333333333
F5W3N,16.0,0.6666666666666666,2.3333333333333335,0.0,1.0,6.0
JXQAW,15.333333333333334,1.6666666666666667,4.0,2.6666666666666665,2.6666666666666665,1.3333333333333333
4N7BB,6.666666666666667,0.0,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.0
NTQ4Y,10.0,8.666666666666666,0.3333333333333333,0.6666666666666666,1.0,1.3333333333333333
DGG2C,4.0,6.0,1.0,0.0,1.3333333333333333,1.0


==> new_plots/data/perf_by_env_long.csv <==
environment,source,mean,std,count,sem
S2KT7,claude-4-sonnet,1.0,0.0,2,0.0
S2KT7,gemini-2.5-flash,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
S2KT7,gemini-2.5-pro,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
S2KT7,human,0.9505377695554537,0.11016316514477494,9,0.03672105504825831
S2KT7,o3,0.6666666666666666,0.5773502691896258,3,0.33333333333333337
S2KT7,qwen3-235b-a22b-thinking-2507,0.6666666666666666,0.5773502691896258,3,0.33333333333333337
27VWC,claude-4-sonnet,0.0,0.0,3,0.0
27VWC,gemini-2.5-flash,0.0,0.0,3,0.0
27VWC,gemini-2.5-pro,0.0,0.0,3,0.0
27VWC,human,0.7725853151070667,0.43819178827726946,9,0.1460639294257565
27VWC,o3,0.0,0.0,3,0.0
27VWC,qwen3-235b-a22b-thinking-2507,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
KFQYT,claude-4-sonnet,0.0,0.0,3,0.0
KFQYT,gemini-2.5-flash,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
KFQYT,gemini-2.5-pro,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
KFQYT,human,0.8725859711793026,0.3307981980246029,9,0.11026606600820098
KFQYT,o3,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
KFQYT,qwen3-235b-a22b-thinking-2507,0.0,0.0,3,0.0
B58F3,claude-4-sonnet,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
B58F3,gemini-2.5-flash,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
B58F3,gemini-2.5-pro,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
B58F3,human,0.998842018292537,0.002883979200861081,9,0.0009613264002870269
B58F3,o3,0.6666666666666666,0.5773502691896258,3,0.33333333333333337
B58F3,qwen3-235b-a22b-thinking-2507,0.0,0.0,2,0.0
NRDF6,claude-4-sonnet,0.6666666666666666,0.5773502691896258,3,0.33333333333333337
NRDF6,gemini-2.5-flash,0.4539119978620423,0.5063322148779448,3,0.29233104055916087
NRDF6,gemini-2.5-pro,0.0,0.0,3,0.0
NRDF6,human,0.9960311015904162,0.011360115500106157,9,0.0037867051667020524
NRDF6,o3,0.20902298426146135,0.36203842869052083,3,0.20902298426146135
NRDF6,qwen3-235b-a22b-thinking-2507,0.0,0.0,3,0.0
6JKKA,claude-4-sonnet,0.0,0.0,3,0.0
6JKKA,gemini-2.5-flash,0.0,0.0,3,0.0
6JKKA,gemini-2.5-pro,0.0,0.0,3,0.0
6JKKA,human,1.0,0.0,9,0.0
6JKKA,o3,0.0,0.0,3,0.0
6JKKA,qwen3-235b-a22b-thinking-2507,0.0,0.0,3,0.0
K8MTQ,claude-4-sonnet,0.0,0.0,3,0.0
K8MTQ,gemini-2.5-flash,0.0,0.0,3,0.0
K8MTQ,gemini-2.5-pro,0.0,0.0,3,0.0
K8MTQ,human,1.0,0.0,9,0.0
K8MTQ,o3,0.0,0.0,3,0.0
K8MTQ,qwen3-235b-a22b-thinking-2507,0.0,0.0,3,0.0
T5F9B,claude-4-sonnet,0.0,0.0,3,0.0
T5F9B,gemini-2.5-flash,0.0,0.0,3,0.0
T5F9B,gemini-2.5-pro,0.0,0.0,3,0.0
T5F9B,human,0.7188609265991887,0.44297491693136537,9,0.14765830564378846
T5F9B,o3,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
T5F9B,qwen3-235b-a22b-thinking-2507,0.0,0.0,3,0.0
N59TE,claude-4-sonnet,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
N59TE,gemini-2.5-flash,0.0,0.0,3,0.0
N59TE,gemini-2.5-pro,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
N59TE,human,0.9999606170167501,0.00011814894974945349,9,3.938298324981783e-05
N59TE,o3,0.6002483635258361,0.5292912271791632,3,0.3055864324915973
N59TE,qwen3-235b-a22b-thinking-2507,0.0,0.0,3,0.0
76Z75,claude-4-sonnet,0.6666666666666666,0.5773502691896258,3,0.33333333333333337
76Z75,gemini-2.5-flash,0.6666666666666666,0.5773502691896258,3,0.33333333333333337
76Z75,gemini-2.5-pro,0.0,0.0,3,0.0
76Z75,human,0.9382409280558297,0.131435606312642,9,0.04381186877088067
76Z75,o3,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
76Z75,qwen3-235b-a22b-thinking-2507,0.75,0.5,4,0.25
NF5VZ,claude-4-sonnet,0.0,0.0,3,0.0
NF5VZ,gemini-2.5-flash,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
NF5VZ,gemini-2.5-pro,0.6666666666666666,0.5773502691896258,3,0.33333333333333337
NF5VZ,human,0.9620878061763661,0.0853047206152963,9,0.028434906871765434
NF5VZ,o3,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
NF5VZ,qwen3-235b-a22b-thinking-2507,0.0,0.0,3,0.0
236VK,claude-4-sonnet,0.6666666666666666,0.5773502691896258,3,0.33333333333333337
236VK,gemini-2.5-flash,0.0,0.0,3,0.0
236VK,gemini-2.5-pro,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
236VK,human,0.6666666666666666,0.5,9,0.16666666666666666
236VK,o3,0.48757182363569296,0.5004631641821673,3,0.2889425425600662
236VK,qwen3-235b-a22b-thinking-2507,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
DQ8GC,claude-4-sonnet,0.0,0.0,3,0.0
DQ8GC,gemini-2.5-flash,0.6484133247895483,0.5622095204861475,3,0.32459181799364767
DQ8GC,gemini-2.5-pro,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
DQ8GC,human,0.9979954567189995,0.006013629843001284,9,0.002004543281000428
DQ8GC,o3,0.0,0.0,3,0.0
DQ8GC,qwen3-235b-a22b-thinking-2507,0.31507999145621496,0.545734553650532,3,0.31507999145621496
QM9XB,claude-4-sonnet,0.0,0.0,3,0.0
QM9XB,gemini-2.5-flash,0.0,0.0,3,0.0
QM9XB,gemini-2.5-pro,0.0,0.0,3,0.0
QM9XB,human,0.99931516347507,0.002054509574790246,9,0.000684836524930082
QM9XB,o3,0.0,0.0,3,0.0
QM9XB,qwen3-235b-a22b-thinking-2507,0.0,0.0,3,0.0
6JVMF,claude-4-sonnet,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
6JVMF,gemini-2.5-flash,0.0,0.0,3,0.0
6JVMF,gemini-2.5-pro,0.0,0.0,3,0.0
6JVMF,human,0.9963663941777349,0.010900817466795054,9,0.003633605822265018
6JVMF,o3,0.0,0.0,3,0.0
6JVMF,qwen3-235b-a22b-thinking-2507,0.0,0.0,3,0.0
27JBD,claude-4-sonnet,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
27JBD,gemini-2.5-flash,0.0,0.0,3,0.0
27JBD,gemini-2.5-pro,0.6666666666666666,0.5773502691896258,3,0.33333333333333337
27JBD,human,0.7777777777777778,0.44095855184409843,9,0.1469861839480328
27JBD,o3,0.7451311883623895,0.44144573102104356,3,0.25486881163761066
27JBD,qwen3-235b-a22b-thinking-2507,0.6527799493733505,0.5657076442753542,3,0.32661146070500485
VQJH6,claude-4-sonnet,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
VQJH6,gemini-2.5-flash,0.0,0.0,3,0.0
VQJH6,gemini-2.5-pro,0.0,0.0,3,0.0
VQJH6,human,1.0,0.0,9,0.0
VQJH6,o3,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
VQJH6,qwen3-235b-a22b-thinking-2507,0.0,0.0,3,0.0
QQM74,claude-4-sonnet,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
QQM74,gemini-2.5-flash,0.0,0.0,3,0.0
QQM74,gemini-2.5-pro,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
QQM74,human,0.8885639922036059,0.33321290035125495,9,0.11107096678375165
QQM74,o3,0.6643788691737006,0.5753792122526444,3,0.3321953430801791
QQM74,qwen3-235b-a22b-thinking-2507,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
7XF97,claude-4-sonnet,0.0,0.0,3,0.0
7XF97,gemini-2.5-flash,0.0,0.0,3,0.0
7XF97,gemini-2.5-pro,0.0,0.0,3,0.0
7XF97,human,0.7705809230218211,0.4373924662495585,9,0.14579748874985285
7XF97,o3,0.0,0.0,3,0.0
7XF97,qwen3-235b-a22b-thinking-2507,0.0,0.0,3,0.0
BT3GB,claude-4-sonnet,0.0,0.0,3,0.0
BT3GB,gemini-2.5-flash,0.328242256699024,0.5685322657937752,3,0.328242256699024
BT3GB,gemini-2.5-pro,0.0,0.0,3,0.0
BT3GB,human,1.0,0.0,9,0.0
BT3GB,o3,0.0,0.0,3,0.0
BT3GB,qwen3-235b-a22b-thinking-2507,0.0,0.0,3,0.0
BT2KZ,claude-4-sonnet,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
BT2KZ,gemini-2.5-flash,0.0,0.0,3,0.0
BT2KZ,gemini-2.5-pro,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
BT2KZ,human,0.8888888888888888,0.3333333333333333,9,0.1111111111111111
BT2KZ,o3,0.5423563175947946,0.5053535128210482,3,0.29176598666315523
BT2KZ,qwen3-235b-a22b-thinking-2507,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
B8AKZ,claude-4-sonnet,0.0,0.0,3,0.0
B8AKZ,gemini-2.5-flash,0.33310401842170695,0.5769530841117556,3,0.3331040184217069
B8AKZ,gemini-2.5-pro,0.0,0.0,3,0.0
B8AKZ,human,1.0,0.0,9,0.0
B8AKZ,o3,0.3332151843835839,0.5771456292057988,3,0.3332151843835839
B8AKZ,qwen3-235b-a22b-thinking-2507,0.0,0.0,3,0.0
9F8AJ,claude-4-sonnet,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
9F8AJ,gemini-2.5-flash,0.0,0.0,3,0.0
9F8AJ,gemini-2.5-pro,0.0,0.0,3,0.0
9F8AJ,human,1.0,0.0,9,0.0
9F8AJ,o3,0.0,0.0,3,0.0
9F8AJ,qwen3-235b-a22b-thinking-2507,0.0,0.0,3,0.0
4CKC2,claude-4-sonnet,1.0,0.0,3,0.0
4CKC2,gemini-2.5-flash,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
4CKC2,gemini-2.5-pro,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
4CKC2,human,0.8888888888888888,0.3333333333333333,9,0.1111111111111111
4CKC2,o3,0.0,0.0,3,0.0
4CKC2,qwen3-235b-a22b-thinking-2507,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
7WWW9,claude-4-sonnet,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
7WWW9,gemini-2.5-flash,0.9987416603392204,0.0021795082256492447,3,0.0012583396607795951
7WWW9,gemini-2.5-pro,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
7WWW9,human,1.0,0.0,9,0.0
7WWW9,o3,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
7WWW9,qwen3-235b-a22b-thinking-2507,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
N2NTD,claude-4-sonnet,0.0,0.0,3,0.0
N2NTD,gemini-2.5-flash,0.0,0.0,3,0.0
N2NTD,gemini-2.5-pro,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
N2NTD,human,0.9998717733669655,0.00026041645672788725,9,8.680548557596242e-05
N2NTD,o3,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
N2NTD,qwen3-235b-a22b-thinking-2507,0.0,0.0,2,0.0
BY2Q7,claude-4-sonnet,0.0,0.0,3,0.0
BY2Q7,gemini-2.5-flash,0.0,0.0,3,0.0
BY2Q7,gemini-2.5-pro,0.0,0.0,3,0.0
BY2Q7,human,0.840373966112367,0.32992229880389073,9,0.1099740996012969
BY2Q7,o3,0.0,0.0,3,0.0
BY2Q7,qwen3-235b-a22b-thinking-2507,0.0,0.0,3,0.0
4T8TR,claude-4-sonnet,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
4T8TR,gemini-2.5-flash,0.6594636590368107,0.5712144743091029,3,0.3297908305073711
4T8TR,gemini-2.5-pro,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
4T8TR,human,1.0,0.0,9,0.0
4T8TR,o3,0.2972427218571802,0.5148394964367001,3,0.2972427218571802
4T8TR,qwen3-235b-a22b-thinking-2507,0.4802611487827775,0.5011675036772905,3,0.28934919315717644
YS322,claude-4-sonnet,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
YS322,gemini-2.5-flash,0.0,0.0,3,0.0
YS322,gemini-2.5-pro,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
YS322,human,1.0,0.0,9,0.0
YS322,o3,0.0,0.0,3,0.0
YS322,qwen3-235b-a22b-thinking-2507,0.0,0.0,3,0.0
WHGHP,claude-4-sonnet,0.0,0.0,3,0.0
WHGHP,gemini-2.5-flash,0.0,0.0,3,0.0
WHGHP,gemini-2.5-pro,0.0,0.0,3,0.0
WHGHP,human,0.9904970650710518,0.02242403197160623,9,0.007474677323868743
WHGHP,o3,0.0,0.0,3,0.0
WHGHP,qwen3-235b-a22b-thinking-2507,0.0,0.0,3,0.0
EAHCW,claude-4-sonnet,0.0,0.0,3,0.0
EAHCW,gemini-2.5-flash,0.0,0.0,3,0.0
EAHCW,gemini-2.5-pro,0.0,0.0,3,0.0
EAHCW,human,0.8888888888888888,0.3333333333333333,9,0.1111111111111111
EAHCW,o3,0.44535493843667334,0.50887940443663,3,0.2938016611365448
EAHCW,qwen3-235b-a22b-thinking-2507,0.0,0.0,3,0.0
83WKQ,claude-4-sonnet,0.6666666666666666,0.5773502691896258,3,0.33333333333333337
83WKQ,gemini-2.5-flash,0.2972427218571802,0.5148394964367001,3,0.2972427218571802
83WKQ,gemini-2.5-pro,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
83WKQ,human,0.9983612856467059,0.0036189496297494533,9,0.0012063165432498178
83WKQ,o3,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
83WKQ,qwen3-235b-a22b-thinking-2507,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
3J4Z7,claude-4-sonnet,0.0,0.0,3,0.0
3J4Z7,gemini-2.5-flash,0.0,0.0,3,0.0
3J4Z7,gemini-2.5-pro,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
3J4Z7,human,0.9772812759487137,0.04413003445714543,9,0.014710011485715144
3J4Z7,o3,0.6557658491998716,0.568145227323852,3,0.32801879993422706
3J4Z7,qwen3-235b-a22b-thinking-2507,0.0,0.0,3,0.0
QDHS3,claude-4-sonnet,0.0,0.0,3,0.0
QDHS3,gemini-2.5-flash,0.0,0.0,3,0.0
QDHS3,gemini-2.5-pro,0.0,0.0,3,0.0
QDHS3,human,1.0,0.0,9,0.0
QDHS3,o3,0.0,0.0,3,0.0
QDHS3,qwen3-235b-a22b-thinking-2507,0.0,0.0,3,0.0
VA6FQ,claude-4-sonnet,0.0,0.0,3,0.0
VA6FQ,gemini-2.5-flash,0.0,0.0,3,0.0
VA6FQ,gemini-2.5-pro,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
VA6FQ,human,0.7777777777777778,0.44095855184409843,9,0.1469861839480328
VA6FQ,o3,0.0,0.0,3,0.0
VA6FQ,qwen3-235b-a22b-thinking-2507,0.0,0.0,3,0.0
7VKTD,claude-4-sonnet,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
7VKTD,gemini-2.5-flash,0.0,0.0,3,0.0
7VKTD,gemini-2.5-pro,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
7VKTD,human,1.0,0.0,9,0.0
7VKTD,o3,0.5014176762943389,0.5000060293818731,3,0.28867861566006037
7VKTD,qwen3-235b-a22b-thinking-2507,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
set,claude-4-sonnet,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
set,gemini-2.5-flash,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
set,gemini-2.5-pro,0.0,0.0,3,0.0
set,human,1.0,0.0,9,0.0
set,o3,0.11822240805227417,0.20476721733967881,3,0.11822240805227417
set,qwen3-235b-a22b-thinking-2507,0.0,0.0,3,0.0
XHGKQ,claude-4-sonnet,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
XHGKQ,gemini-2.5-flash,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
XHGKQ,gemini-2.5-pro,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
XHGKQ,human,1.0,0.0,9,0.0
XHGKQ,o3,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
XHGKQ,qwen3-235b-a22b-thinking-2507,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
F5W3N,claude-4-sonnet,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
F5W3N,gemini-2.5-flash,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
F5W3N,gemini-2.5-pro,0.0,0.0,3,0.0
F5W3N,human,0.9286043104086692,0.14497840012588228,9,0.048326133375294095
F5W3N,o3,0.0,0.0,3,0.0
F5W3N,qwen3-235b-a22b-thinking-2507,0.0,0.0,3,0.0
JXQAW,claude-4-sonnet,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
JXQAW,gemini-2.5-flash,0.5423563175947946,0.5053535128210482,3,0.29176598666315523
JXQAW,gemini-2.5-pro,0.0,0.0,3,0.0
JXQAW,human,1.0,0.0,9,0.0
JXQAW,o3,0.6557658491998716,0.568145227323852,3,0.32801879993422706
JXQAW,qwen3-235b-a22b-thinking-2507,0.32243251586653826,0.5584694994931025,3,0.3224325158665383
4N7BB,claude-4-sonnet,0.6666666666666666,0.5773502691896258,3,0.33333333333333337
4N7BB,gemini-2.5-flash,0.6484133247895483,0.5622095204861475,3,0.32459181799364767
4N7BB,gemini-2.5-pro,0.6666666666666666,0.5773502691896258,3,0.33333333333333337
4N7BB,human,0.9726517754407915,0.04147513831343772,9,0.01382504610447924
4N7BB,o3,0.9204183400127818,0.13783947844853295,3,0.07958165998721813
4N7BB,qwen3-235b-a22b-thinking-2507,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
NTQ4Y,claude-4-sonnet,0.0,0.0,3,0.0
NTQ4Y,gemini-2.5-flash,0.0,0.0,3,0.0
NTQ4Y,gemini-2.5-pro,0.0,0.0,3,0.0
NTQ4Y,human,0.7706416310635511,0.4374182122370693,9,0.14580607074568977
NTQ4Y,o3,0.0,0.0,3,0.0
NTQ4Y,qwen3-235b-a22b-thinking-2507,0.0,0.0,3,0.0
DGG2C,claude-4-sonnet,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
DGG2C,gemini-2.5-flash,0.32955907666758755,0.5708130648837485,3,0.32955907666758755
DGG2C,gemini-2.5-pro,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
DGG2C,human,0.9842898605538242,0.03232606173210896,9,0.010775353910702987
DGG2C,o3,0.3333333333333333,0.5773502691896258,3,0.33333333333333337
DGG2C,qwen3-235b-a22b-thinking-2507,0.3333333333333333,0.5773502691896258,3,0.33333333333333337


==> new_plots/data/perf_by_env_mean_wide.csv <==
environment,claude-4-sonnet,gemini-2.5-flash,gemini-2.5-pro,human,o3,qwen3-235b-a22b-thinking-2507
S2KT7,1.0,0.3333333333333333,0.3333333333333333,0.9505377695554537,0.6666666666666666,0.6666666666666666
27VWC,0.0,0.0,0.0,0.7725853151070667,0.0,0.3333333333333333
KFQYT,0.0,0.3333333333333333,0.3333333333333333,0.8725859711793026,0.3333333333333333,0.0
B58F3,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.998842018292537,0.6666666666666666,0.0
NRDF6,0.6666666666666666,0.4539119978620423,0.0,0.9960311015904162,0.20902298426146135,0.0
6JKKA,0.0,0.0,0.0,1.0,0.0,0.0
K8MTQ,0.0,0.0,0.0,1.0,0.0,0.0
T5F9B,0.0,0.0,0.0,0.7188609265991887,0.3333333333333333,0.0
N59TE,0.3333333333333333,0.0,0.3333333333333333,0.9999606170167501,0.6002483635258361,0.0
76Z75,0.6666666666666666,0.6666666666666666,0.0,0.9382409280558297,0.3333333333333333,0.75
NF5VZ,0.0,0.3333333333333333,0.6666666666666666,0.9620878061763661,0.3333333333333333,0.0
236VK,0.6666666666666666,0.0,0.3333333333333333,0.6666666666666666,0.48757182363569296,0.3333333333333333
DQ8GC,0.0,0.6484133247895483,0.3333333333333333,0.9979954567189995,0.0,0.31507999145621496
QM9XB,0.0,0.0,0.0,0.99931516347507,0.0,0.0
6JVMF,0.3333333333333333,0.0,0.0,0.9963663941777349,0.0,0.0
27JBD,0.3333333333333333,0.0,0.6666666666666666,0.7777777777777778,0.7451311883623895,0.6527799493733505
VQJH6,0.3333333333333333,0.0,0.0,1.0,0.3333333333333333,0.0
QQM74,0.3333333333333333,0.0,0.3333333333333333,0.8885639922036059,0.6643788691737006,0.3333333333333333
7XF97,0.0,0.0,0.0,0.7705809230218211,0.0,0.0
BT3GB,0.0,0.328242256699024,0.0,1.0,0.0,0.0
BT2KZ,0.3333333333333333,0.0,0.3333333333333333,0.8888888888888888,0.5423563175947946,0.3333333333333333
B8AKZ,0.0,0.33310401842170695,0.0,1.0,0.3332151843835839,0.0
9F8AJ,0.3333333333333333,0.0,0.0,1.0,0.0,0.0
4CKC2,1.0,0.3333333333333333,0.3333333333333333,0.8888888888888888,0.0,0.3333333333333333
7WWW9,0.3333333333333333,0.9987416603392204,0.3333333333333333,1.0,0.3333333333333333,0.3333333333333333
N2NTD,0.0,0.0,0.3333333333333333,0.9998717733669655,0.3333333333333333,0.0
BY2Q7,0.0,0.0,0.0,0.840373966112367,0.0,0.0
4T8TR,0.3333333333333333,0.6594636590368107,0.3333333333333333,1.0,0.2972427218571802,0.4802611487827775
YS322,0.3333333333333333,0.0,0.3333333333333333,1.0,0.0,0.0
WHGHP,0.0,0.0,0.0,0.9904970650710518,0.0,0.0
EAHCW,0.0,0.0,0.0,0.8888888888888888,0.44535493843667334,0.0
83WKQ,0.6666666666666666,0.2972427218571802,0.3333333333333333,0.9983612856467059,0.3333333333333333,0.3333333333333333
3J4Z7,0.0,0.0,0.3333333333333333,0.9772812759487137,0.6557658491998716,0.0
QDHS3,0.0,0.0,0.0,1.0,0.0,0.0
VA6FQ,0.0,0.0,0.3333333333333333,0.7777777777777778,0.0,0.0
7VKTD,0.3333333333333333,0.0,0.3333333333333333,1.0,0.5014176762943389,0.3333333333333333
set,0.3333333333333333,0.3333333333333333,0.0,1.0,0.11822240805227417,0.0
XHGKQ,0.3333333333333333,0.3333333333333333,0.3333333333333333,1.0,0.3333333333333333,0.3333333333333333
F5W3N,0.3333333333333333,0.3333333333333333,0.0,0.9286043104086692,0.0,0.0
JXQAW,0.3333333333333333,0.5423563175947946,0.0,1.0,0.6557658491998716,0.32243251586653826
4N7BB,0.6666666666666666,0.6484133247895483,0.6666666666666666,0.9726517754407915,0.9204183400127818,0.3333333333333333
NTQ4Y,0.0,0.0,0.0,0.7706416310635511,0.0,0.0
DGG2C,0.3333333333333333,0.32955907666758755,0.3333333333333333,0.9842898605538242,0.3333333333333333,0.3333333333333333


==> new_plots/data/resets_by_env_long.csv <==
environment,source,mean_resets
S2KT7,claude-4-sonnet,0.0
S2KT7,gemini-2.5-flash,2.3333333333333335
S2KT7,gemini-2.5-pro,1.3333333333333333
S2KT7,human,1.5555555555555556
S2KT7,o3,1.6666666666666667
S2KT7,qwen3-235b-a22b-thinking-2507,1.3333333333333333
27VWC,claude-4-sonnet,0.0
27VWC,gemini-2.5-flash,2.6666666666666665
27VWC,gemini-2.5-pro,0.0
27VWC,human,3.3333333333333335
27VWC,o3,1.3333333333333333
27VWC,qwen3-235b-a22b-thinking-2507,1.3333333333333333
KFQYT,claude-4-sonnet,0.0
KFQYT,gemini-2.5-flash,1.6666666666666667
KFQYT,gemini-2.5-pro,3.3333333333333335
KFQYT,human,1.1111111111111112
KFQYT,o3,2.0
KFQYT,qwen3-235b-a22b-thinking-2507,0.6666666666666666
B58F3,claude-4-sonnet,0.0
B58F3,gemini-2.5-flash,3.6666666666666665
B58F3,gemini-2.5-pro,0.0
B58F3,human,1.1111111111111112
B58F3,o3,1.3333333333333333
B58F3,qwen3-235b-a22b-thinking-2507,0.5
NRDF6,claude-4-sonnet,0.0
NRDF6,gemini-2.5-flash,1.3333333333333333
NRDF6,gemini-2.5-pro,22.0
NRDF6,human,4.222222222222222
NRDF6,o3,4.666666666666667
NRDF6,qwen3-235b-a22b-thinking-2507,0.3333333333333333
6JKKA,claude-4-sonnet,1.0
6JKKA,gemini-2.5-flash,0.6666666666666666
6JKKA,gemini-2.5-pro,9.0
6JKKA,human,2.4444444444444446
6JKKA,o3,1.3333333333333333
6JKKA,qwen3-235b-a22b-thinking-2507,1.0
K8MTQ,claude-4-sonnet,0.6666666666666666
K8MTQ,gemini-2.5-flash,1.6666666666666667
K8MTQ,gemini-2.5-pro,0.3333333333333333
K8MTQ,human,1.6666666666666667
K8MTQ,o3,0.6666666666666666
K8MTQ,qwen3-235b-a22b-thinking-2507,0.6666666666666666
T5F9B,claude-4-sonnet,2.6666666666666665
T5F9B,gemini-2.5-flash,3.6666666666666665
T5F9B,gemini-2.5-pro,15.666666666666666
T5F9B,human,10.88888888888889
T5F9B,o3,4.0
T5F9B,qwen3-235b-a22b-thinking-2507,2.3333333333333335
N59TE,claude-4-sonnet,0.0
N59TE,gemini-2.5-flash,1.6666666666666667
N59TE,gemini-2.5-pro,1.6666666666666667
N59TE,human,2.0
N59TE,o3,4.0
N59TE,qwen3-235b-a22b-thinking-2507,0.0
76Z75,claude-4-sonnet,3.0
76Z75,gemini-2.5-flash,3.0
76Z75,gemini-2.5-pro,14.0
76Z75,human,1.5555555555555556
76Z75,o3,10.0
76Z75,qwen3-235b-a22b-thinking-2507,0.75
NF5VZ,claude-4-sonnet,0.3333333333333333
NF5VZ,gemini-2.5-flash,3.3333333333333335
NF5VZ,gemini-2.5-pro,0.3333333333333333
NF5VZ,human,1.0
NF5VZ,o3,1.0
NF5VZ,qwen3-235b-a22b-thinking-2507,1.0
236VK,claude-4-sonnet,0.0
236VK,gemini-2.5-flash,0.3333333333333333
236VK,gemini-2.5-pro,0.0
236VK,human,4.0
236VK,o3,0.6666666666666666
236VK,qwen3-235b-a22b-thinking-2507,0.0
DQ8GC,claude-4-sonnet,0.0
DQ8GC,gemini-2.5-flash,0.6666666666666666
DQ8GC,gemini-2.5-pro,0.0
DQ8GC,human,1.6666666666666667
DQ8GC,o3,0.6666666666666666
DQ8GC,qwen3-235b-a22b-thinking-2507,1.0
QM9XB,claude-4-sonnet,0.0
QM9XB,gemini-2.5-flash,0.3333333333333333
QM9XB,gemini-2.5-pro,3.0
QM9XB,human,2.3333333333333335
QM9XB,o3,0.3333333333333333
QM9XB,qwen3-235b-a22b-thinking-2507,0.6666666666666666
6JVMF,claude-4-sonnet,0.0
6JVMF,gemini-2.5-flash,3.3333333333333335
6JVMF,gemini-2.5-pro,1.6666666666666667
6JVMF,human,2.888888888888889
6JVMF,o3,1.0
6JVMF,qwen3-235b-a22b-thinking-2507,0.3333333333333333
27JBD,claude-4-sonnet,0.6666666666666666
27JBD,gemini-2.5-flash,0.6666666666666666
27JBD,gemini-2.5-pro,1.6666666666666667
27JBD,human,3.2222222222222223
27JBD,o3,0.0
27JBD,qwen3-235b-a22b-thinking-2507,0.3333333333333333
VQJH6,claude-4-sonnet,0.0
VQJH6,gemini-2.5-flash,1.0
VQJH6,gemini-2.5-pro,6.333333333333333
VQJH6,human,1.2222222222222223
VQJH6,o3,2.0
VQJH6,qwen3-235b-a22b-thinking-2507,0.6666666666666666
QQM74,claude-4-sonnet,0.0
QQM74,gemini-2.5-flash,5.0
QQM74,gemini-2.5-pro,0.3333333333333333
QQM74,human,3.6666666666666665
QQM74,o3,1.3333333333333333
QQM74,qwen3-235b-a22b-thinking-2507,0.0
7XF97,claude-4-sonnet,2.0
7XF97,gemini-2.5-flash,6.0
7XF97,gemini-2.5-pro,6.666666666666667
7XF97,human,1.8888888888888888
7XF97,o3,1.3333333333333333
7XF97,qwen3-235b-a22b-thinking-2507,0.6666666666666666
BT3GB,claude-4-sonnet,0.0
BT3GB,gemini-2.5-flash,0.0
BT3GB,gemini-2.5-pro,0.3333333333333333
BT3GB,human,1.2222222222222223
BT3GB,o3,0.6666666666666666
BT3GB,qwen3-235b-a22b-thinking-2507,0.3333333333333333
BT2KZ,claude-4-sonnet,0.0
BT2KZ,gemini-2.5-flash,6.666666666666667
BT2KZ,gemini-2.5-pro,1.3333333333333333
BT2KZ,human,2.7777777777777777
BT2KZ,o3,0.6666666666666666
BT2KZ,qwen3-235b-a22b-thinking-2507,1.0
B8AKZ,claude-4-sonnet,0.0
B8AKZ,gemini-2.5-flash,1.3333333333333333
B8AKZ,gemini-2.5-pro,1.6666666666666667
B8AKZ,human,1.7777777777777777
B8AKZ,o3,0.3333333333333333
B8AKZ,qwen3-235b-a22b-thinking-2507,0.6666666666666666
9F8AJ,claude-4-sonnet,0.0
9F8AJ,gemini-2.5-flash,2.3333333333333335
9F8AJ,gemini-2.5-pro,18.0
9F8AJ,human,4.0
9F8AJ,o3,0.3333333333333333
9F8AJ,qwen3-235b-a22b-thinking-2507,1.6666666666666667
4CKC2,claude-4-sonnet,0.0
4CKC2,gemini-2.5-flash,0.6666666666666666
4CKC2,gemini-2.5-pro,6.0
4CKC2,human,3.2222222222222223
4CKC2,o3,0.6666666666666666
4CKC2,qwen3-235b-a22b-thinking-2507,0.6666666666666666
7WWW9,claude-4-sonnet,0.0
7WWW9,gemini-2.5-flash,2.6666666666666665
7WWW9,gemini-2.5-pro,0.6666666666666666
7WWW9,human,1.1111111111111112
7WWW9,o3,1.0
7WWW9,qwen3-235b-a22b-thinking-2507,0.0
N2NTD,claude-4-sonnet,0.0
N2NTD,gemini-2.5-flash,1.3333333333333333
N2NTD,gemini-2.5-pro,0.0
N2NTD,human,1.6666666666666667
N2NTD,o3,0.3333333333333333
N2NTD,qwen3-235b-a22b-thinking-2507,2.0
BY2Q7,claude-4-sonnet,0.0
BY2Q7,gemini-2.5-flash,3.0
BY2Q7,gemini-2.5-pro,22.666666666666668
BY2Q7,human,1.5555555555555556
BY2Q7,o3,0.6666666666666666
BY2Q7,qwen3-235b-a22b-thinking-2507,2.3333333333333335
4T8TR,claude-4-sonnet,0.6666666666666666
4T8TR,gemini-2.5-flash,1.6666666666666667
4T8TR,gemini-2.5-pro,2.0
4T8TR,human,3.888888888888889
4T8TR,o3,2.0
4T8TR,qwen3-235b-a22b-thinking-2507,1.0
YS322,claude-4-sonnet,0.0
YS322,gemini-2.5-flash,2.3333333333333335
YS322,gemini-2.5-pro,11.0
YS322,human,2.2222222222222223
YS322,o3,0.0
YS322,qwen3-235b-a22b-thinking-2507,1.0
WHGHP,claude-4-sonnet,0.0
WHGHP,gemini-2.5-flash,1.6666666666666667
WHGHP,gemini-2.5-pro,2.3333333333333335
WHGHP,human,1.8888888888888888
WHGHP,o3,5.666666666666667
WHGHP,qwen3-235b-a22b-thinking-2507,0.6666666666666666
EAHCW,claude-4-sonnet,0.0
EAHCW,gemini-2.5-flash,1.0
EAHCW,gemini-2.5-pro,3.3333333333333335
EAHCW,human,2.111111111111111
EAHCW,o3,0.3333333333333333
EAHCW,qwen3-235b-a22b-thinking-2507,1.3333333333333333
83WKQ,claude-4-sonnet,0.0
83WKQ,gemini-2.5-flash,8.0
83WKQ,gemini-2.5-pro,2.3333333333333335
83WKQ,human,3.111111111111111
83WKQ,o3,4.0
83WKQ,qwen3-235b-a22b-thinking-2507,0.3333333333333333
3J4Z7,claude-4-sonnet,0.3333333333333333
3J4Z7,gemini-2.5-flash,2.0
3J4Z7,gemini-2.5-pro,1.3333333333333333
3J4Z7,human,2.0
3J4Z7,o3,3.6666666666666665
3J4Z7,qwen3-235b-a22b-thinking-2507,1.0
QDHS3,claude-4-sonnet,0.3333333333333333
QDHS3,gemini-2.5-flash,0.3333333333333333
QDHS3,gemini-2.5-pro,0.3333333333333333
QDHS3,human,1.1111111111111112
QDHS3,o3,0.3333333333333333
QDHS3,qwen3-235b-a22b-thinking-2507,0.6666666666666666
VA6FQ,claude-4-sonnet,0.0
VA6FQ,gemini-2.5-flash,7.666666666666667
VA6FQ,gemini-2.5-pro,1.3333333333333333
VA6FQ,human,4.777777777777778
VA6FQ,o3,3.0
VA6FQ,qwen3-235b-a22b-thinking-2507,4.0
7VKTD,claude-4-sonnet,0.0
7VKTD,gemini-2.5-flash,0.6666666666666666
7VKTD,gemini-2.5-pro,1.0
7VKTD,human,1.4444444444444444
7VKTD,o3,0.0
7VKTD,qwen3-235b-a22b-thinking-2507,0.0
set,claude-4-sonnet,0.0
set,gemini-2.5-flash,1.3333333333333333
set,gemini-2.5-pro,0.0
set,human,3.7777777777777777
set,o3,0.3333333333333333
set,qwen3-235b-a22b-thinking-2507,0.6666666666666666
XHGKQ,claude-4-sonnet,0.0
XHGKQ,gemini-2.5-flash,0.6666666666666666
XHGKQ,gemini-2.5-pro,0.3333333333333333
XHGKQ,human,1.1111111111111112
XHGKQ,o3,2.3333333333333335
XHGKQ,qwen3-235b-a22b-thinking-2507,0.0
F5W3N,claude-4-sonnet,0.0
F5W3N,gemini-2.5-flash,0.0
F5W3N,gemini-2.5-pro,1.0
F5W3N,human,1.7777777777777777
F5W3N,o3,0.3333333333333333
F5W3N,qwen3-235b-a22b-thinking-2507,0.0
JXQAW,claude-4-sonnet,1.3333333333333333
JXQAW,gemini-2.5-flash,0.0
JXQAW,gemini-2.5-pro,4.666666666666667
JXQAW,human,5.333333333333333
JXQAW,o3,7.666666666666667
JXQAW,qwen3-235b-a22b-thinking-2507,2.6666666666666665
4N7BB,claude-4-sonnet,0.0
4N7BB,gemini-2.5-flash,1.6666666666666667
4N7BB,gemini-2.5-pro,0.6666666666666666
4N7BB,human,1.4444444444444444
4N7BB,o3,0.6666666666666666
4N7BB,qwen3-235b-a22b-thinking-2507,0.3333333333333333
NTQ4Y,claude-4-sonnet,0.6666666666666666
NTQ4Y,gemini-2.5-flash,0.0
NTQ4Y,gemini-2.5-pro,1.0
NTQ4Y,human,2.7777777777777777
NTQ4Y,o3,1.0
NTQ4Y,qwen3-235b-a22b-thinking-2507,0.6666666666666666
DGG2C,claude-4-sonnet,0.0
DGG2C,gemini-2.5-flash,8.333333333333334
DGG2C,gemini-2.5-pro,0.0
DGG2C,human,1.6666666666666667
DGG2C,o3,0.6666666666666666
DGG2C,qwen3-235b-a22b-thinking-2507,0.0


==> new_plots/data/resets_by_env_violin.csv <==
claude-4-sonnet,gemini-2.5-flash,gemini-2.5-pro,human,o3,qwen3-235b-a22b-thinking-2507
0.0,2.3333333333333335,1.3333333333333333,1.5555555555555556,1.6666666666666667,1.3333333333333333
0.0,2.6666666666666665,0.0,3.3333333333333335,1.3333333333333333,1.3333333333333333
0.0,1.6666666666666667,3.3333333333333335,1.1111111111111112,2.0,0.6666666666666666
0.0,3.6666666666666665,0.0,1.1111111111111112,1.3333333333333333,0.5
0.0,1.3333333333333333,22.0,4.222222222222222,4.666666666666667,0.3333333333333333
1.0,0.6666666666666666,9.0,2.4444444444444446,1.3333333333333333,1.0
0.6666666666666666,1.6666666666666667,0.3333333333333333,1.6666666666666667,0.6666666666666666,0.6666666666666666
2.6666666666666665,3.6666666666666665,15.666666666666666,10.88888888888889,4.0,2.3333333333333335
0.0,1.6666666666666667,1.6666666666666667,2.0,4.0,0.0
3.0,3.0,14.0,1.5555555555555556,10.0,0.75
0.3333333333333333,3.3333333333333335,0.3333333333333333,1.0,1.0,1.0
0.0,0.3333333333333333,0.0,4.0,0.6666666666666666,0.0
0.0,0.6666666666666666,0.0,1.6666666666666667,0.6666666666666666,1.0
0.0,0.3333333333333333,3.0,2.3333333333333335,0.3333333333333333,0.6666666666666666
0.0,3.3333333333333335,1.6666666666666667,2.888888888888889,1.0,0.3333333333333333
0.6666666666666666,0.6666666666666666,1.6666666666666667,3.2222222222222223,0.0,0.3333333333333333
0.0,1.0,6.333333333333333,1.2222222222222223,2.0,0.6666666666666666
0.0,5.0,0.3333333333333333,3.6666666666666665,1.3333333333333333,0.0
2.0,6.0,6.666666666666667,1.8888888888888888,1.3333333333333333,0.6666666666666666
0.0,0.0,0.3333333333333333,1.2222222222222223,0.6666666666666666,0.3333333333333333
0.0,6.666666666666667,1.3333333333333333,2.7777777777777777,0.6666666666666666,1.0
0.0,1.3333333333333333,1.6666666666666667,1.7777777777777777,0.3333333333333333,0.6666666666666666
0.0,2.3333333333333335,18.0,4.0,0.3333333333333333,1.6666666666666667
0.0,0.6666666666666666,6.0,3.2222222222222223,0.6666666666666666,0.6666666666666666
0.0,2.6666666666666665,0.6666666666666666,1.1111111111111112,1.0,0.0
0.0,1.3333333333333333,0.0,1.6666666666666667,0.3333333333333333,2.0
0.0,3.0,22.666666666666668,1.5555555555555556,0.6666666666666666,2.3333333333333335
0.6666666666666666,1.6666666666666667,2.0,3.888888888888889,2.0,1.0
0.0,2.3333333333333335,11.0,2.2222222222222223,0.0,1.0
0.0,1.6666666666666667,2.3333333333333335,1.8888888888888888,5.666666666666667,0.6666666666666666
0.0,1.0,3.3333333333333335,2.111111111111111,0.3333333333333333,1.3333333333333333
0.0,8.0,2.3333333333333335,3.111111111111111,4.0,0.3333333333333333
0.3333333333333333,2.0,1.3333333333333333,2.0,3.6666666666666665,1.0
0.3333333333333333,0.3333333333333333,0.3333333333333333,1.1111111111111112,0.3333333333333333,0.6666666666666666
0.0,7.666666666666667,1.3333333333333333,4.777777777777778,3.0,4.0
0.0,0.6666666666666666,1.0,1.4444444444444444,0.0,0.0
0.0,1.3333333333333333,0.0,3.7777777777777777,0.3333333333333333,0.6666666666666666
0.0,0.6666666666666666,0.3333333333333333,1.1111111111111112,2.3333333333333335,0.0
0.0,0.0,1.0,1.7777777777777777,0.3333333333333333,0.0
1.3333333333333333,0.0,4.666666666666667,5.333333333333333,7.666666666666667,2.6666666666666665
0.0,1.6666666666666667,0.6666666666666666,1.4444444444444444,0.6666666666666666,0.3333333333333333
0.6666666666666666,0.0,1.0,2.7777777777777777,1.0,0.6666666666666666
0.0,8.333333333333334,0.0,1.6666666666666667,0.6666666666666666,0.0


==> new_plots/data/resets_by_env_wide.csv <==
environment,claude-4-sonnet,gemini-2.5-flash,gemini-2.5-pro,human,o3,qwen3-235b-a22b-thinking-2507
S2KT7,0.0,2.3333333333333335,1.3333333333333333,1.5555555555555556,1.6666666666666667,1.3333333333333333
27VWC,0.0,2.6666666666666665,0.0,3.3333333333333335,1.3333333333333333,1.3333333333333333
KFQYT,0.0,1.6666666666666667,3.3333333333333335,1.1111111111111112,2.0,0.6666666666666666
B58F3,0.0,3.6666666666666665,0.0,1.1111111111111112,1.3333333333333333,0.5
NRDF6,0.0,1.3333333333333333,22.0,4.222222222222222,4.666666666666667,0.3333333333333333
6JKKA,1.0,0.6666666666666666,9.0,2.4444444444444446,1.3333333333333333,1.0
K8MTQ,0.6666666666666666,1.6666666666666667,0.3333333333333333,1.6666666666666667,0.6666666666666666,0.6666666666666666
T5F9B,2.6666666666666665,3.6666666666666665,15.666666666666666,10.88888888888889,4.0,2.3333333333333335
N59TE,0.0,1.6666666666666667,1.6666666666666667,2.0,4.0,0.0
76Z75,3.0,3.0,14.0,1.5555555555555556,10.0,0.75
NF5VZ,0.3333333333333333,3.3333333333333335,0.3333333333333333,1.0,1.0,1.0
236VK,0.0,0.3333333333333333,0.0,4.0,0.6666666666666666,0.0
DQ8GC,0.0,0.6666666666666666,0.0,1.6666666666666667,0.6666666666666666,1.0
QM9XB,0.0,0.3333333333333333,3.0,2.3333333333333335,0.3333333333333333,0.6666666666666666
6JVMF,0.0,3.3333333333333335,1.6666666666666667,2.888888888888889,1.0,0.3333333333333333
27JBD,0.6666666666666666,0.6666666666666666,1.6666666666666667,3.2222222222222223,0.0,0.3333333333333333
VQJH6,0.0,1.0,6.333333333333333,1.2222222222222223,2.0,0.6666666666666666
QQM74,0.0,5.0,0.3333333333333333,3.6666666666666665,1.3333333333333333,0.0
7XF97,2.0,6.0,6.666666666666667,1.8888888888888888,1.3333333333333333,0.6666666666666666
BT3GB,0.0,0.0,0.3333333333333333,1.2222222222222223,0.6666666666666666,0.3333333333333333
BT2KZ,0.0,6.666666666666667,1.3333333333333333,2.7777777777777777,0.6666666666666666,1.0
B8AKZ,0.0,1.3333333333333333,1.6666666666666667,1.7777777777777777,0.3333333333333333,0.6666666666666666
9F8AJ,0.0,2.3333333333333335,18.0,4.0,0.3333333333333333,1.6666666666666667
4CKC2,0.0,0.6666666666666666,6.0,3.2222222222222223,0.6666666666666666,0.6666666666666666
7WWW9,0.0,2.6666666666666665,0.6666666666666666,1.1111111111111112,1.0,0.0
N2NTD,0.0,1.3333333333333333,0.0,1.6666666666666667,0.3333333333333333,2.0
BY2Q7,0.0,3.0,22.666666666666668,1.5555555555555556,0.6666666666666666,2.3333333333333335
4T8TR,0.6666666666666666,1.6666666666666667,2.0,3.888888888888889,2.0,1.0
YS322,0.0,2.3333333333333335,11.0,2.2222222222222223,0.0,1.0
WHGHP,0.0,1.6666666666666667,2.3333333333333335,1.8888888888888888,5.666666666666667,0.6666666666666666
EAHCW,0.0,1.0,3.3333333333333335,2.111111111111111,0.3333333333333333,1.3333333333333333
83WKQ,0.0,8.0,2.3333333333333335,3.111111111111111,4.0,0.3333333333333333
3J4Z7,0.3333333333333333,2.0,1.3333333333333333,2.0,3.6666666666666665,1.0
QDHS3,0.3333333333333333,0.3333333333333333,0.3333333333333333,1.1111111111111112,0.3333333333333333,0.6666666666666666
VA6FQ,0.0,7.666666666666667,1.3333333333333333,4.777777777777778,3.0,4.0
7VKTD,0.0,0.6666666666666666,1.0,1.4444444444444444,0.0,0.0
set,0.0,1.3333333333333333,0.0,3.7777777777777777,0.3333333333333333,0.6666666666666666
XHGKQ,0.0,0.6666666666666666,0.3333333333333333,1.1111111111111112,2.3333333333333335,0.0
F5W3N,0.0,0.0,1.0,1.7777777777777777,0.3333333333333333,0.0
JXQAW,1.3333333333333333,0.0,4.666666666666667,5.333333333333333,7.666666666666667,2.6666666666666665
4N7BB,0.0,1.6666666666666667,0.6666666666666666,1.4444444444444444,0.6666666666666666,0.3333333333333333
NTQ4Y,0.6666666666666666,0.0,1.0,2.7777777777777777,1.0,0.6666666666666666
DGG2C,0.0,8.333333333333334,0.0,1.6666666666666667,0.6666666666666666,0.0


==> new_plots/data/score_by_env_violin.csv <==
claude-4-sonnet,gemini-2.5-flash,gemini-2.5-pro,human,o3,oracle,qwen3-235b-a22b-thinking-2507
1.0,0.3333333333333333,0.3333333333333333,0.9505377695554537,0.6666666666666666,0.6666666666666666,0.6666666666666666
0.0,0.0,0.0,0.7725853151070667,0.0,0.6666666666666666,0.3333333333333333
0.0,0.3333333333333333,0.3333333333333333,0.8725859711793026,0.3333333333333333,0.6666666666666666,0.0
0.3333333333333333,0.3333333333333333,0.3333333333333333,0.998842018292537,0.6666666666666666,0.3333333333333333,0.0
0.6666666666666666,0.4539119978620423,0.0,0.9960311015904162,0.20902298426146135,0.4113833645798904,0.0
0.0,0.0,0.0,1.0,0.0,0.6666666666666666,0.0
0.0,0.0,0.0,1.0,0.0,0.6666666666666666,0.0
0.0,0.0,0.0,0.7188609265991887,0.3333333333333333,0.3333333333333333,0.0
0.3333333333333333,0.0,0.3333333333333333,0.9999606170167501,0.6002483635258361,0.3333333333333333,0.0
0.6666666666666666,0.6666666666666666,0.0,0.9382409280558297,0.3333333333333333,0.3333333333333333,0.75
0.0,0.3333333333333333,0.6666666666666666,0.9620878061763661,0.3333333333333333,0.0,0.0
0.6666666666666666,0.0,0.3333333333333333,0.6666666666666666,0.48757182363569296,0.6484133247895483,0.3333333333333333
0.0,0.6484133247895483,0.3333333333333333,0.9979954567189995,0.0,0.3996666666667373,0.31507999145621496
0.0,0.0,0.0,0.99931516347507,0.0,0.0,0.0
0.3333333333333333,0.0,0.0,0.9963663941777349,0.0,0.0,0.0
0.3333333333333333,0.0,0.6666666666666666,0.7777777777777778,0.7451311883623895,0.3333333333333333,0.6527799493733505
0.3333333333333333,0.0,0.0,1.0,0.3333333333333333,0.9994993658072007,0.0
0.3333333333333333,0.0,0.3333333333333333,0.8885639922036059,0.6643788691737006,0.8845435107242486,0.3333333333333333
0.0,0.0,0.0,0.7705809230218211,0.0,0.6666666666666666,0.0
0.0,0.328242256699024,0.0,1.0,0.0,0.6666666666666666,0.0
0.3333333333333333,0.0,0.3333333333333333,0.8888888888888888,0.5423563175947946,0.3333333333333333,0.3333333333333333
0.0,0.33310401842170695,0.0,1.0,0.3332151843835839,0.6666666666666666,0.0
0.3333333333333333,0.0,0.0,1.0,0.0,0.3333333333333333,0.0
1.0,0.3333333333333333,0.3333333333333333,0.8888888888888888,0.0,0.6666666666666666,0.3333333333333333
0.3333333333333333,0.9987416603392204,0.3333333333333333,1.0,0.3333333333333333,1.0,0.3333333333333333
0.0,0.0,0.3333333333333333,0.9998717733669655,0.3333333333333333,0.0,0.0
0.0,0.0,0.0,0.840373966112367,0.0,0.3333333333333333,0.0
0.3333333333333333,0.6594636590368107,0.3333333333333333,1.0,0.2972427218571802,0.0,0.4802611487827775
0.3333333333333333,0.0,0.3333333333333333,1.0,0.0,0.3333333333333333,0.0
0.0,0.0,0.0,0.9904970650710518,0.0,0.0,0.0
0.0,0.0,0.0,0.8888888888888888,0.44535493843667334,0.6656079555582067,0.0
0.6666666666666666,0.2972427218571802,0.3333333333333333,0.9983612856467059,0.3333333333333333,0.3333333333333333,0.3333333333333333
0.0,0.0,0.3333333333333333,0.9772812759487137,0.6557658491998716,0.6666666666666666,0.0
0.0,0.0,0.0,1.0,0.0,0.3333333333333333,0.0
0.0,0.0,0.3333333333333333,0.7777777777777778,0.0,0.6666666666666666,0.0
0.3333333333333333,0.0,0.3333333333333333,1.0,0.5014176762943389,0.6663300877626716,0.3333333333333333
0.3333333333333333,0.3333333333333333,0.0,1.0,0.11822240805227417,0.3333333333333333,0.0
0.3333333333333333,0.3333333333333333,0.3333333333333333,1.0,0.3333333333333333,0.3333333333333333,0.3333333333333333
0.3333333333333333,0.3333333333333333,0.0,0.9286043104086692,0.0,0.3333333333333333,0.0
0.3333333333333333,0.5423563175947946,0.0,1.0,0.6557658491998716,0.0,0.32243251586653826
0.6666666666666666,0.6484133247895483,0.6666666666666666,0.9726517754407915,0.9204183400127818,0.6666666666666666,0.3333333333333333
0.0,0.0,0.0,0.7706416310635511,0.0,0.3333333333333333,0.0
0.3333333333333333,0.32955907666758755,0.3333333333333333,0.9842898605538242,0.3333333333333333,0.6666666666666666,0.3333333333333333


==> new_plots/data/score_by_task_type.csv <==
task_type,claude-4-sonnet,gemini-2.5-flash,gemini-2.5-pro,human,o3,oracle,qwen3-235b-a22b-thinking-2507,claude-4-sonnet_sem,gemini-2.5-flash_sem,gemini-2.5-pro_sem,human_sem,o3_sem,oracle_sem,qwen3-235b-a22b-thinking-2507_sem
change_detection,0.09523809523809523,0.2027522110272649,0.11627906976744186,0.9141561700856204,0.22158924516212447,0.34944960064338393,0.07701536782410799,0.04584379641345075,0.0587524801080714,0.04946336973228638,0.020733042444471914,0.05422559999757102,0.07118997465814408,0.03857081110764243
masked_frame_prediction,0.3023255813953488,0.2558139534883721,0.2558139534883721,0.937984496124031,0.27906976744186046,0.813953488372093,0.21428571428571427,0.0708662093279121,0.06732528971681356,0.06732528971681358,0.02131782945736434,0.06921151712956695,0.06004625342957235,0.06408213992247219
planning,0.3488372093023256,0.13953488372093023,0.20930232558139536,0.9534883720930233,0.32558139534883723,0.18604651162790697,0.20930232558139536,0.07354134093414835,0.0534667007954521,0.06277223796575145,0.018613733248351305,0.07230526397743266,0.06004625342957235,0.06277223796575145


==> new_plots/data/score_by_task_type_long.csv <==
task_type,source,mean,std,count,sem
change_detection,claude-4-sonnet,0.09523809523809523,0.2971017571861746,42,0.04584379641345075
change_detection,gemini-2.5-flash,0.2027522110272649,0.3852657764589544,43,0.0587524801080714
change_detection,gemini-2.5-pro,0.11627906976744186,0.3243530062242882,43,0.04946336973228638
change_detection,human,0.9141561700856204,0.23548209554348573,129,0.020733042444471914
change_detection,o3,0.22158924516212447,0.35558103842746264,43,0.05422559999757102
change_detection,oracle,0.34944960064338393,0.46682388236739714,43,0.07118997465814408
change_detection,qwen3-235b-a22b-thinking-2507,0.07701536782410799,0.25292572267083,43,0.03857081110764243
masked_frame_prediction,claude-4-sonnet,0.3023255813953488,0.4647008111181006,43,0.0708662093279121
masked_frame_prediction,gemini-2.5-flash,0.2558139534883721,0.4414814484488266,43,0.06732528971681356
masked_frame_prediction,gemini-2.5-pro,0.2558139534883721,0.44148144844882664,43,0.06732528971681358
masked_frame_prediction,human,0.937984496124031,0.24212399923954656,129,0.02131782945736434
masked_frame_prediction,o3,0.27906976744186046,0.4538502687508102,43,0.06921151712956695
masked_frame_prediction,oracle,0.813953488372093,0.39374961547907883,43,0.06004625342957235
masked_frame_prediction,qwen3-235b-a22b-thinking-2507,0.21428571428571427,0.4152997322366327,42,0.06408213992247219
planning,claude-4-sonnet,0.3488372093023256,0.4822428221704121,43,0.07354134093414835
planning,gemini-2.5-flash,0.13953488372093023,0.350604603563426,43,0.0534667007954521
planning,gemini-2.5-pro,0.20930232558139536,0.41162509149327114,43,0.06277223796575145
planning,human,0.9534883720930233,0.21141137018112452,129,0.018613733248351305
planning,o3,0.32558139534883723,0.47413732351544263,43,0.07230526397743266
planning,oracle,0.18604651162790697,0.39374961547907883,43,0.06004625342957235
planning,qwen3-235b-a22b-thinking-2507,0.20930232558139536,0.4116250914932712,43,0.06277223796575145


==> new_plots/data/std_coeffs_long.csv <==
source,feature,beta
claude-4-sonnet,program_length,0.2698137374654394
claude-4-sonnet,grid_size,0.16353408421245108
claude-4-sonnet,num_latent_vars,-0.2351004295698973
claude-4-sonnet,num_on_clauses,-0.33579709231826554
claude-4-sonnet,num_obj_defn,-0.11709296305892364
claude-4-sonnet,num_unique_colors,0.0161416752262748
claude-4-sonnet,num_fn_defns,-0.07240825671823617
gemini-2.5-flash,program_length,-0.0712380481305617
gemini-2.5-flash,grid_size,-0.17412717279355241
gemini-2.5-flash,num_latent_vars,-0.13659852479058882
gemini-2.5-flash,num_on_clauses,0.12684600987441563
gemini-2.5-flash,num_obj_defn,-0.2117519221020423
gemini-2.5-flash,num_unique_colors,-0.015135519019944612
gemini-2.5-flash,num_fn_defns,0.0707433653594191
gemini-2.5-pro,program_length,0.08907028893901624
gemini-2.5-pro,grid_size,-0.002218692154793073
gemini-2.5-pro,num_latent_vars,-0.04181814326737295
gemini-2.5-pro,num_on_clauses,-0.11785112123514123
gemini-2.5-pro,num_obj_defn,-0.11688376649703282
gemini-2.5-pro,num_unique_colors,-0.074226736440701
gemini-2.5-pro,num_fn_defns,-0.05155979880265459
human,program_length,0.14389650677556245
human,grid_size,-0.024127976789070048
human,num_latent_vars,0.05236001095657031
human,num_on_clauses,-0.041857213064921094
human,num_obj_defn,-0.15003630274932994
human,num_unique_colors,-0.1289078428329478
human,num_fn_defns,0.04726772930937406
o3,program_length,-0.10615084684069305
o3,grid_size,-0.09003459534250069
o3,num_latent_vars,0.09495418094527887
o3,num_on_clauses,0.05366576840009131
o3,num_obj_defn,-0.2668106803369973
o3,num_unique_colors,-0.07444631340732921
o3,num_fn_defns,0.18076403960811496
oracle,program_length,-0.052331505751725925
oracle,grid_size,0.0744016793329062
oracle,num_latent_vars,0.05814549736466787
oracle,num_on_clauses,0.045275397287505036
oracle,num_obj_defn,-0.11481597679727973
oracle,num_unique_colors,0.028427749878930642
oracle,num_fn_defns,-0.09200871399997876
qwen3-235b-a22b-thinking-2507,program_length,0.039483432220938745
qwen3-235b-a22b-thinking-2507,grid_size,0.07628927686736049
qwen3-235b-a22b-thinking-2507,num_latent_vars,-0.06869719293550922
qwen3-235b-a22b-thinking-2507,num_on_clauses,-0.13371204062988895
qwen3-235b-a22b-thinking-2507,num_obj_defn,-0.12161573529852449
qwen3-235b-a22b-thinking-2507,num_unique_colors,-0.12490063635527054
qwen3-235b-a22b-thinking-2507,num_fn_defns,0.062107330039470186


==> new_plots/data/std_coeffs_wide.csv <==
feature,claude-4-sonnet,gemini-2.5-flash,gemini-2.5-pro,human,o3,oracle,qwen3-235b-a22b-thinking-2507
grid_size,0.16353408421245108,-0.17412717279355241,-0.002218692154793073,-0.024127976789070048,-0.09003459534250069,0.0744016793329062,0.07628927686736049
num_fn_defns,-0.07240825671823617,0.0707433653594191,-0.05155979880265459,0.04726772930937406,0.18076403960811496,-0.09200871399997876,0.062107330039470186
num_latent_vars,-0.2351004295698973,-0.13659852479058882,-0.04181814326737295,0.05236001095657031,0.09495418094527887,0.05814549736466787,-0.06869719293550922
num_obj_defn,-0.11709296305892364,-0.2117519221020423,-0.11688376649703282,-0.15003630274932994,-0.2668106803369973,-0.11481597679727973,-0.12161573529852449
num_on_clauses,-0.33579709231826554,0.12684600987441563,-0.11785112123514123,-0.041857213064921094,0.05366576840009131,0.045275397287505036,-0.13371204062988895
num_unique_colors,0.0161416752262748,-0.015135519019944612,-0.074226736440701,-0.1289078428329478,-0.07444631340732921,0.028427749878930642,-0.12490063635527054
program_length,0.2698137374654394,-0.0712380481305617,0.08907028893901624,0.14389650677556245,-0.10615084684069305,-0.052331505751725925,0.039483432220938745


==> new_plots/data/stoch_vs_det.csv <==
source,deterministic,deterministic_sem,stochastic,stochastic_sem
claude-4-sonnet,0.12962962962962962,0.04613879568230498,0.33783783783783783,0.0553572993495212
gemini-2.5-flash,0.20191988707141947,0.0533815037197003,0.19752894896420986,0.04594984494947701
gemini-2.5-pro,0.12962962962962962,0.04613879568230498,0.24,0.049647405419265
human,0.9194124882968263,0.02078938697746131,0.946583657053152,0.013423632094626417
o3,0.1838968762165559,0.05158441508228067,0.34130541635036443,0.052407351539585346
oracle,0.5079346677377056,0.06779241266425819,0.40797147693105873,0.05668887521141108
qwen3-235b-a22b-thinking-2507,0.09268938720694829,0.039837310034095484,0.21865497725957847,0.047509042060272795


==> new_plots/data/subset_comparison_summary.csv <==
model,task_type,prompt_type,score_count,score_mean,score_std,score_min,score_max,interaction_steps_mean,interaction_steps_std,resets_mean,resets_std
claude-4-sonnet,change_detection,new_system_prompt,7,0.2418,0.3441,0.0,0.8561,16.0,6.377,0.0,0.0
claude-4-sonnet,change_detection,new_system_prompt_refined,7,0.0641,0.1096,0.0,0.2354,15.4286,4.7909,0.0,0.0
claude-4-sonnet,change_detection,original,7,0.2857,0.488,0.0,1.0,18.7143,12.8285,0.1429,0.378
claude-4-sonnet,change_detection,prompt_with_tutorial,7,0.0375,0.0991,0.0,0.2622,11.0,3.8297,0.0,0.0
claude-4-sonnet,masked_frame_prediction,new_system_prompt,8,0.0,0.0,0.0,0.0,7.5,1.6036,0.25,0.7071
claude-4-sonnet,masked_frame_prediction,new_system_prompt_refined,8,0.0,0.0,0.0,0.0,18.0,4.5356,0.0,0.0
claude-4-sonnet,masked_frame_prediction,original,8,0.25,0.4629,0.0,1.0,18.0,12.5129,0.25,0.4629
claude-4-sonnet,masked_frame_prediction,prompt_with_tutorial,8,0.125,0.3536,0.0,1.0,16.25,4.3997,0.0,0.0
claude-4-sonnet,planning,new_system_prompt,8,0.25,0.4629,0.0,1.0,17.625,6.8855,0.0,0.0
claude-4-sonnet,planning,new_system_prompt_refined,8,0.125,0.3536,0.0,1.0,0.0,0.0,0.0,0.0
claude-4-sonnet,planning,original,8,0.25,0.4629,0.0,1.0,16.875,8.8872,0.25,0.4629
claude-4-sonnet,planning,prompt_with_tutorial,8,0.25,0.4629,0.0,1.0,16.25,4.3342,0.0,0.0
gemini-2.5-pro,change_detection,new_system_prompt,8,0.064,0.1811,0.0,0.5122,14.0,7.445,0.0,0.0
gemini-2.5-pro,change_detection,new_system_prompt_refined,8,0.0752,0.2127,0.0,0.6017,16.0,7.8011,0.0,0.0
gemini-2.5-pro,change_detection,original,8,0.125,0.3536,0.0,1.0,50.625,81.9633,2.5,4.7809
gemini-2.5-pro,change_detection,prompt_with_tutorial,8,0.0,0.0,0.0,0.0,15.625,13.1251,0.0,0.0
gemini-2.5-pro,masked_frame_prediction,new_system_prompt,8,0.25,0.4629,0.0,1.0,9.25,3.9551,0.375,0.744
gemini-2.5-pro,masked_frame_prediction,new_system_prompt_refined,8,0.25,0.4629,0.0,1.0,16.625,8.5178,0.0,0.0
gemini-2.5-pro,masked_frame_prediction,original,8,0.125,0.3536,0.0,1.0,16.375,13.6585,0.25,0.7071
gemini-2.5-pro,masked_frame_prediction,prompt_with_tutorial,8,0.25,0.4629,0.0,1.0,14.0,6.4807,0.0,0.0
gemini-2.5-pro,planning,new_system_prompt,8,0.25,0.4629,0.0,1.0,20.5,10.7571,0.0,0.0
gemini-2.5-pro,planning,new_system_prompt_refined,8,0.25,0.4629,0.0,1.0,86.625,104.1358,0.0,0.0
gemini-2.5-pro,planning,original,8,0.25,0.4629,0.0,1.0,32.375,35.3672,3.125,3.3991
gemini-2.5-pro,planning,prompt_with_tutorial,8,0.25,0.4629,0.0,1.0,23.375,12.4205,0.0,0.0
o3,change_detection,new_system_prompt,8,0.0481,0.1361,0.0,0.3848,32.25,17.2689,0.0,0.0
o3,change_detection,new_system_prompt_refined,8,0.2351,0.4358,0.0,0.9806,22.625,8.3655,0.0,0.0
o3,change_detection,original,8,0.2364,0.4387,0.0,0.9996,28.0,13.4377,1.75,1.9086
o3,change_detection,prompt_with_tutorial,8,0.1088,0.2114,0.0,0.5545,19.375,8.9592,0.0,0.0
o3,masked_frame_prediction,new_system_prompt,6,0.3333,0.5164,0.0,1.0,6.6667,2.582,0.0,0.0
o3,masked_frame_prediction,new_system_prompt_refined,6,0.0,0.0,0.0,0.0,21.1667,7.1671,0.0,0.0
o3,masked_frame_prediction,original,6,0.0,0.0,0.0,0.0,9.3333,2.9439,0.5,0.8367
o3,masked_frame_prediction,prompt_with_tutorial,6,0.3333,0.5164,0.0,1.0,22.6667,7.8401,0.0,0.0
o3,planning,new_system_prompt,8,0.125,0.3536,0.0,1.0,26.25,10.2225,0.0,0.0
o3,planning,new_system_prompt_refined,8,0.25,0.4629,0.0,1.0,0.25,0.4629,0.0,0.0
o3,planning,original,8,0.25,0.4629,0.0,1.0,12.0,2.9761,1.0,0.0
o3,planning,prompt_with_tutorial,8,0.25,0.4629,0.0,1.0,50.625,20.4935,0.0,0.0


==> tables/aggregate_random_agent_cd_csv.csv <==
env,n,prob_defect,avg_test_steps
VZ2Q4,53,1.000000,134.094340
S2KT7,53,1.000000,39.226415
27VWC,53,0.943396,385.415094
KFQYT,53,1.000000,74.132075
B58F3,53,0.867925,139.905660
NRDF6,53,1.000000,15.509434
6JKKA,53,0.981132,72.735849
K8MTQ,53,1.000000,77.943396
T5F9B,53,0.641509,729.245283
N59TE,53,1.000000,16.584906
76Z75,53,1.000000,16.188679
NF5VZ,53,1.000000,24.037736
236VK,53,1.000000,9.716981
DQ8GC,53,1.000000,185.075472
QM9XB,53,0.433962,722.339623
6JVMF,53,1.000000,29.207547
27JBD,53,1.000000,39.641509
QQM74,53,1.000000,9.867925
VQJH6,53,1.000000,28.358491
7XF97,53,0.773585,430.471698
BT3GB,53,1.000000,22.641509
BT2KZ,53,1.000000,23.377358
B8AKZ,53,1.000000,56.603774
9F8AJ,53,0.169811,961.377358
4CKC2,53,0.716981,679.792453
7WWW9,53,0.660377,407.924528
N2NTD,53,0.849057,161.075472
BY2Q7,53,0.000000,1000.000000
4T8TR,53,1.000000,74.471698
YS322,53,0.264151,936.849057
WHGHP,53,0.000000,1000.000000
EAHCW,53,1.000000,22.245283
83WKQ,53,1.000000,23.056604
3J4Z7,53,0.377358,823.716981
QDHS3,53,0.358491,855.641509
VA6FQ,53,0.773585,501.283019
7VKTD,53,1.000000,18.075472
XHGKQ,53,0.132075,935.981132
F5W3N,53,0.886792,192.433962
JXQAW,53,1.000000,55.415094
4N7BB,53,1.000000,39.471698
NTQ4Y,53,0.528302,684.113208
DGG2C,53,1.000000,15.735849


==> tables/aggregate_random_agent_planning_csv.csv <==
env,n,avg_score,avg_test_steps
VZ2Q4,51,0.019608,982.921569
S2KT7,51,1.000000,6.215686
27VWC,51,0.156863,885.549020
KFQYT,51,1.000000,45.333333
B58F3,51,1.000000,190.000000
NRDF6,51,0.705882,404.803922
6JKKA,51,0.196078,855.588235
K8MTQ,51,0.000000,1000.000000
T5F9B,51,0.745098,645.176471
N59TE,51,0.000000,1000.000000
76Z75,51,0.039216,963.901961
NF5VZ,51,1.000000,109.666667
236VK,51,0.196078,808.627451
DQ8GC,51,0.000000,1000.000000
QM9XB,51,0.098039,954.333333
6JVMF,51,1.000000,32.725490
27JBD,51,0.000000,1000.000000
QQM74,51,1.000000,218.901961
VQJH6,51,0.941176,321.470588
7XF97,51,0.196078,949.019608
BT3GB,51,0.000000,1000.000000
BT2KZ,51,0.000000,1000.000000
B8AKZ,51,1.000000,249.784314
9F8AJ,51,0.117647,949.843137
4CKC2,51,0.549020,667.666667
7WWW9,51,0.529412,522.803922
N2NTD,51,0.000000,1000.000000
BY2Q7,51,0.000000,1000.000000
4T8TR,51,0.372549,694.215686
YS322,51,0.000000,1000.000000
WHGHP,51,0.215686,923.098039
EAHCW,51,0.000000,1000.000000
83WKQ,51,1.000000,197.588235
3J4Z7,51,0.960784,85.941176
QDHS3,51,0.000000,1000.000000
VA6FQ,51,0.058824,944.588235
7VKTD,51,0.549020,692.019608
XHGKQ,51,0.000000,1000.000000
F5W3N,51,0.941176,187.294118
JXQAW,51,0.549020,597.921569
4N7BB,51,0.039216,978.588235
NTQ4Y,51,0.000000,1000.000000
DGG2C,51,1.000000,113.509804


==> tables/average_scores_table__change_detection.csv <==
environment,claude-4-sonnet,gemini-2.5-flash,gemini-2.5-pro,human,o3,Autumn-simulator agent,qwen3-235b-a22b-thinking-2507,claude-opus-4-6
S2KT7,,0.0,0.0,0.8612211277350141,0.0,0.0,0.0,0.3
27VWC,0.0,0.0,0.0,0.9970021330236442,0.0,1.0,0.0,0.3
KFQYT,0.0,0.0,0.0,0.9270977519786894,0.0,1.0,0.0,0.0
B58F3,0.0,0.0,0.0,0.9965260548776108,0.0,0.0,0.0,1.0
NRDF6,1.0,0.3617359935861268,0.0,0.9995101689983453,0.627068952784384,0.2341500937396712,0.0,0.8
6JKKA,0.0,0.0,0.0,1.0,0.0,1.0,0.0,0.0
K8MTQ,0.0,0.0,0.0,1.0,0.0,1.0,0.0,0.0
T5F9B,0.0,0.0,0.0,0.15658277979756613,0.0,0.0,0.0,0.0
N59TE,0.0,0.0,0.0,1.0,0.8007450905775082,0.0,0.0,0.0
76Z75,0.0,0.0,0.0,0.8147227841674892,0.0,0.0,0.0,0.0
NF5VZ,0.0,0.0,1.0,0.8862634185290982,0.0,0.0,0.0,0.0
236VK,1.0,0.0,0.0,1.0,0.4627154709070789,0.9452399743686448,0.0,0.8
DQ8GC,0.0,0.9452399743686448,1.0,1.0,0.0,0.1990000000002119,0.9452399743686448,0.9
QM9XB,0.0,0.0,0.0,1.0,0.0,0.0,0.0,0.0
6JVMF,0.0,0.0,0.0,0.989099182533205,0.0,0.0,0.0,0.0
27JBD,0.0,0.0,1.0,1.0,0.2353935650871681,0.0,0.9583398481200516,0.0
VQJH6,0.0,0.0,0.0,1.0,0.0,0.998498097421602,0.0,0.0
QQM74,0.0,0.0,0.0,0.9990253099441512,0.9931366075211016,0.653630532172746,0.0,0.0
7XF97,0.0,0.0,0.0,0.645076102398797,0.0,1.0,0.0,0.0
BT3GB,0.0,0.984726770097072,0.0,1.0,0.0,1.0,0.0,0.0
BT2KZ,0.0,0.0,0.0,1.0,0.627068952784384,0.0,0.0,0.0
B8AKZ,0.0,0.9993120552651208,0.0,1.0,0.9996455531507517,1.0,0.0,0.0
9F8AJ,0.0,0.0,0.0,1.0,0.0,0.0,0.0,0.0
4CKC2,1.0,0.0,0.0,1.0,0.0,0.0,0.0,0.0
7WWW9,0.0,0.9962249810176612,0.0,1.0,0.0,1.0,0.0,0.0
N2NTD,0.0,0.0,1.0,0.9998446350125229,0.0,0.0,0.0,1.0
BY2Q7,0.0,0.0,0.0,0.7418193728229623,0.0,0.0,0.0,0.0
4T8TR,1.0,0.9783909771104322,1.0,1.0,0.8917281655715406,0.0,0.4407834463483324,0.0
YS322,0.0,0.0,0.0,1.0,0.0,0.0,0.0,1.0
WHGHP,0.0,0.0,0.0,0.9714911952131553,0.0,0.0,0.0,0.0
EAHCW,0.0,0.0,0.0,1.0,0.3360648153100201,0.99682386667462,0.0,0.9
83WKQ,0.0,0.8917281655715406,0.0,0.9950838569401173,0.0,0.0,0.0,0.0
3J4Z7,0.0,0.0,0.0,0.9318438278461415,0.9672975475996148,0.0,0.0,0.0
QDHS3,0.0,0.0,0.0,1.0,0.0,0.0,0.0,0.0
VA6FQ,0.0,0.0,0.0,1.0,0.0,1.0,0.0,0.0
7VKTD,0.0,0.0,0.0,1.0,0.5042530288830167,0.9989902632880144,0.0,0.0
set,0.0,0.0,0.0,1.0,0.3546672241568225,0.0,0.0,0.0
XHGKQ,0.0,0.0,0.0,1.0,0.0,0.0,0.0,0.0
F5W3N,0.0,0.0,0.0,0.7858129312260077,0.0,0.0,0.0,0.0
JXQAW,0.0,0.627068952784384,0.0,1.0,0.9672975475996148,0.0,0.9672975475996148,0.0
4N7BB,0.0,0.9452399743686448,0.0,0.9429834767206658,0.7612550200383457,0.0,0.0,0.7
NTQ4Y,0.0,0.0,0.0,0.3119248931906532,0.0,0.0,0.0,0.8
DGG2C,0.0,0.9886772300027626,0.0,0.998276474696315,0.0,1.0,0.0,0.0


==> tables/average_scores_table__masked_frame_prediction.csv <==
environment,claude-4-sonnet,gemini-2.5-flash,gemini-2.5-pro,human,o3,Autumn-simulator agent,qwen3-235b-a22b-thinking-2507,claude-opus-4-6
S2KT7,1.0,0.0,0.0,1.0,1.0,1.0,1.0,1.0
27VWC,0.0,0.0,0.0,0.6666666666666666,0.0,1.0,1.0,0.0
KFQYT,0.0,1.0,1.0,1.0,0.0,1.0,0.0,1.0
B58F3,0.0,1.0,1.0,1.0,1.0,1.0,,1.0
NRDF6,0.0,0.0,0.0,1.0,0.0,1.0,0.0,0.0
6JKKA,0.0,0.0,0.0,1.0,0.0,1.0,0.0,0.0
K8MTQ,0.0,0.0,0.0,1.0,0.0,1.0,0.0,0.0
T5F9B,0.0,0.0,0.0,1.0,1.0,1.0,0.0,1.0
N59TE,1.0,0.0,1.0,1.0,1.0,1.0,0.0,1.0
76Z75,1.0,1.0,0.0,1.0,0.0,0.0,1.0,1.0
NF5VZ,0.0,1.0,1.0,1.0,1.0,0.0,0.0,0.0
236VK,1.0,0.0,1.0,1.0,1.0,1.0,1.0,1.0
DQ8GC,0.0,1.0,0.0,1.0,0.0,1.0,0.0,0.0
QM9XB,0.0,0.0,0.0,1.0,0.0,0.0,0.0,0.0
6JVMF,1.0,0.0,0.0,1.0,0.0,0.0,0.0,0.0
27JBD,0.0,0.0,0.0,0.3333333333333333,1.0,1.0,0.0,1.0
VQJH6,0.0,0.0,0.0,1.0,0.0,1.0,0.0,1.0
QQM74,0.0,0.0,0.0,0.6666666666666666,0.0,1.0,0.0,1.0
7XF97,0.0,0.0,0.0,0.6666666666666666,0.0,1.0,0.0,0.0
BT3GB,0.0,0.0,0.0,1.0,0.0,1.0,0.0,0.0
BT2KZ,1.0,0.0,1.0,1.0,1.0,1.0,1.0,1.0
B8AKZ,0.0,0.0,0.0,1.0,0.0,1.0,0.0,0.0
9F8AJ,0.0,0.0,0.0,1.0,0.0,1.0,0.0,0.0
4CKC2,1.0,0.0,0.0,1.0,0.0,1.0,0.0,0.0
7WWW9,0.0,1.0,0.0,1.0,0.0,1.0,0.0,0.0
N2NTD,0.0,0.0,0.0,1.0,1.0,0.0,,0.0
BY2Q7,0.0,0.0,0.0,1.0,0.0,1.0,0.0,0.0
4T8TR,0.0,0.0,0.0,1.0,0.0,0.0,0.0,0.0
YS322,1.0,0.0,0.0,1.0,0.0,1.0,0.0,1.0
WHGHP,0.0,0.0,0.0,1.0,0.0,0.0,0.0,0.0
EAHCW,0.0,0.0,0.0,0.6666666666666666,0.0,1.0,0.0,1.0
83WKQ,1.0,0.0,1.0,1.0,0.0,1.0,0.0,1.0
3J4Z7,0.0,0.0,0.0,1.0,0.0,1.0,0.0,0.0
QDHS3,0.0,0.0,0.0,1.0,0.0,1.0,0.0,0.0
VA6FQ,0.0,0.0,1.0,1.0,0.0,1.0,0.0,0.0
7VKTD,0.0,0.0,0.0,1.0,0.0,1.0,0.0,0.0
set,1.0,1.0,0.0,1.0,0.0,1.0,0.0,0.0
XHGKQ,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
F5W3N,0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0
JXQAW,0.0,1.0,0.0,1.0,0.0,0.0,0.0,0.0
4N7BB,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
NTQ4Y,0.0,0.0,0.0,1.0,0.0,1.0,0.0,1.0
DGG2C,1.0,0.0,1.0,1.0,1.0,1.0,1.0,1.0


==> tables/average_scores_table__planning.csv <==
environment,claude-4-sonnet,gemini-2.5-flash,gemini-2.5-pro,human,o3,Autumn-simulator agent,qwen3-235b-a22b-thinking-2507,claude-opus-4-6
S2KT7,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
27VWC,0.0,0.0,0.0,0.1990272986033681,0.0,0.0,0.0,0.0
KFQYT,0.0,0.0,0.0,1.0,1.0,0.0,0.0,1.0
B58F3,1.0,0.0,0.0,1.0,1.0,0.0,0.0,0.0
NRDF6,1.0,1.0,0.0,1.0,0.0,0.0,0.0,1.0
6JKKA,0.0,0.0,0.0,0.38181143947742324,0.0,0.0,0.0,0.0
K8MTQ,0.0,0.0,0.0,0.5288936811127757,0.0,0.0,0.0,1.0
T5F9B,0.0,0.0,0.0,0.7399295432165268,0.0,0.0,0.0,0.0
N59TE,0.0,0.0,0.0,0.9817466581228816,0.0,0.0,0.0,0.0
76Z75,1.0,1.0,0.0,1.0,1.0,1.0,1.0,1.0
NF5VZ,0.0,0.0,0.0,0.6849609987154254,0.0,0.0,0.0,1.0
236VK,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0
DQ8GC,0.0,0.0,0.0,1.0,0.0,0.0,0.0,1.0
QM9XB,0.0,0.0,0.0,0.9898178467313814,0.0,0.0,0.0,0.0
6JVMF,0.0,0.0,0.0,1.0,0.0,0.0,0.0,0.0
27JBD,1.0,0.0,1.0,1.0,1.0,0.0,1.0,1.0
VQJH6,1.0,0.0,0.0,1.0,1.0,1.0,0.0,1.0
QQM74,1.0,0.0,1.0,1.0,1.0,1.0,1.0,1.0
7XF97,0.0,0.0,0.0,0.6027482300552459,0.0,0.0,0.0,0.0
BT3GB,0.0,0.0,0.0,0.989099182533205,0.0,0.0,0.0,0.0
BT2KZ,0.0,0.0,0.0,1.0,0.0,0.0,0.0,1.0
B8AKZ,0.0,0.0,0.0,0.903345229878412,0.0,0.0,0.0,0.0
9F8AJ,1.0,0.0,0.0,0.5513709420465397,0.0,0.0,0.0,1.0
4CKC2,1.0,1.0,1.0,0.5759763713721169,0.0,1.0,1.0,1.0
7WWW9,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
N2NTD,0.0,0.0,0.0,0.6034510100847049,0.0,0.0,0.0,0.0
BY2Q7,0.0,0.0,0.0,0.6969828448035357,0.0,0.0,0.0,0.0
4T8TR,0.0,1.0,0.0,1.0,0.0,0.0,1.0,1.0
YS322,0.0,0.0,1.0,0.9428283331535942,0.0,0.0,0.0,1.0
WHGHP,0.0,0.0,0.0,0.9135375250579979,0.0,0.0,0.0,0.0
EAHCW,0.0,0.0,0.0,0.8465150824115414,1.0,0.0,0.0,1.0
83WKQ,1.0,0.0,0.0,1.0,1.0,0.0,1.0,1.0
3J4Z7,0.0,0.0,1.0,1.0,1.0,1.0,0.0,1.0
QDHS3,0.0,0.0,0.0,0.9300108536126408,0.0,0.0,0.0,0.0
VA6FQ,0.0,0.0,0.0,0.3333333333333333,0.0,0.0,0.0,0.0
7VKTD,1.0,0.0,1.0,0.9530085710570518,1.0,0.0,1.0,1.0
set,0.0,0.0,0.0,1.0,0.0,0.0,0.0,0.0
XHGKQ,0.0,0.0,0.0,0.8544574154418854,0.0,0.0,0.0,1.0
F5W3N,1.0,0.0,0.0,0.19971887201463237,0.0,0.0,0.0,0.0
JXQAW,1.0,0.0,0.0,1.0,1.0,0.0,0.0,0.0
4N7BB,1.0,0.0,1.0,1.0,1.0,1.0,0.0,1.0
NTQ4Y,0.0,0.0,0.0,0.9869160560057636,0.0,0.0,0.0,1.0
DGG2C,0.0,0.0,0.0,1.0,0.0,0.0,0.0,0.0


==> tables/num_unique_actions_by_env.csv <==
agent,environment,uniq_clicks,uniq_arrows,uniq_resets,uniq_noops,uniq_total
o3,VZ2Q4,9.0,2.3333333333333335,0.3333333333333333,0.3333333333333333,12.0
o3,S2KT7,6.0,3.6666666666666665,1.0,0.6666666666666666,11.333333333333334
o3,27VWC,11.0,3.6666666666666665,1.0,0.6666666666666666,16.333333333333332
o3,KFQYT,5.333333333333333,3.6666666666666665,1.0,1.0,11.0
o3,B58F3,2.3333333333333335,3.6666666666666665,0.3333333333333333,1.0,7.333333333333333
o3,NRDF6,8.333333333333334,1.6666666666666667,0.6666666666666666,0.6666666666666666,11.333333333333334
o3,6JKKA,5.0,4.0,0.6666666666666666,1.0,10.666666666666666
o3,K8MTQ,7.333333333333333,3.0,0.6666666666666666,0.6666666666666666,11.666666666666666
o3,T5F9B,11.333333333333334,2.3333333333333335,1.0,0.3333333333333333,15.0
o3,N59TE,9.666666666666666,3.3333333333333335,1.0,0.6666666666666666,14.666666666666666
o3,76Z75,4.666666666666667,4.0,1.0,0.6666666666666666,10.333333333333334
o3,NF5VZ,7.0,3.6666666666666665,0.6666666666666666,1.0,12.333333333333334
o3,236VK,2.6666666666666665,4.0,0.6666666666666666,1.0,8.333333333333334
o3,DQ8GC,0.6666666666666666,3.6666666666666665,0.3333333333333333,0.0,4.666666666666667
o3,QM9XB,8.666666666666666,3.6666666666666665,0.3333333333333333,1.0,13.666666666666666
o3,6JVMF,2.0,4.0,1.0,1.0,8.0
o3,27JBD,7.333333333333333,1.6666666666666667,0.0,1.0,10.0
o3,VQJH6,8.666666666666666,3.6666666666666665,0.6666666666666666,0.0,13.0
o3,QQM74,5.666666666666667,3.0,1.0,0.3333333333333333,10.0
o3,7XF97,9.0,4.0,0.3333333333333333,1.0,14.333333333333334
o3,BT3GB,4.0,4.0,0.3333333333333333,1.0,9.333333333333334
o3,BT2KZ,6.333333333333333,1.0,0.6666666666666666,0.6666666666666666,8.666666666666666
o3,B8AKZ,4.0,4.0,0.3333333333333333,0.3333333333333333,8.666666666666666
o3,9F8AJ,4.333333333333333,3.0,0.3333333333333333,0.6666666666666666,8.333333333333334
o3,4CKC2,7.0,2.3333333333333335,0.6666666666666666,0.6666666666666666,10.666666666666666
o3,7WWW9,3.6666666666666665,4.0,0.3333333333333333,0.3333333333333333,8.333333333333334
o3,N2NTD,4.333333333333333,4.0,0.3333333333333333,0.6666666666666666,9.333333333333334
o3,BY2Q7,11.333333333333334,2.6666666666666665,0.6666666666666666,0.6666666666666666,15.333333333333334
o3,4T8TR,5.666666666666667,4.0,0.6666666666666666,0.0,10.333333333333334
o3,YS322,9.666666666666666,2.3333333333333335,0.0,0.0,12.0
o3,WHGHP,2.0,4.0,0.6666666666666666,1.0,7.666666666666667
o3,EAHCW,15.666666666666666,4.0,0.3333333333333333,0.3333333333333333,20.333333333333332
o3,83WKQ,7.666666666666667,3.6666666666666665,0.3333333333333333,1.0,12.666666666666666
o3,3J4Z7,9.666666666666666,3.0,0.3333333333333333,0.3333333333333333,13.333333333333334
o3,QDHS3,1.0,4.0,0.3333333333333333,0.6666666666666666,6.0
o3,VA6FQ,13.666666666666666,3.6666666666666665,0.6666666666666666,1.0,19.0
o3,7VKTD,2.0,3.6666666666666665,0.0,0.3333333333333333,6.0
o3,XHGKQ,11.333333333333334,3.6666666666666665,0.6666666666666666,0.6666666666666666,16.333333333333332
o3,F5W3N,1.0,3.3333333333333335,0.3333333333333333,1.0,5.666666666666667
o3,JXQAW,10.333333333333334,2.0,1.0,0.3333333333333333,13.666666666666666
o3,4N7BB,6.333333333333333,2.3333333333333335,0.6666666666666666,0.3333333333333333,9.666666666666666
o3,NTQ4Y,10.333333333333334,2.0,0.6666666666666666,1.0,14.0
o3,DGG2C,9.666666666666666,2.3333333333333335,0.6666666666666666,1.0,13.666666666666666
claude-4-sonnet,VZ2Q4,3.3333333333333335,4.0,0.0,0.0,7.333333333333333
claude-4-sonnet,S2KT7,6.0,4.0,0.0,0.3333333333333333,10.333333333333334
claude-4-sonnet,27VWC,9.666666666666666,4.0,0.0,0.0,13.666666666666666
claude-4-sonnet,KFQYT,4.333333333333333,3.3333333333333335,0.0,0.0,7.666666666666667
claude-4-sonnet,B58F3,2.6666666666666665,4.0,0.0,0.3333333333333333,7.0
claude-4-sonnet,NRDF6,14.333333333333334,4.0,0.0,0.0,18.333333333333332
claude-4-sonnet,6JKKA,9.0,4.0,0.5,0.0,13.5
claude-4-sonnet,K8MTQ,10.0,4.0,0.3333333333333333,0.3333333333333333,14.666666666666666
claude-4-sonnet,T5F9B,8.666666666666666,3.6666666666666665,1.0,0.0,13.333333333333334
claude-4-sonnet,N59TE,9.333333333333334,3.3333333333333335,0.0,0.0,12.666666666666666
claude-4-sonnet,76Z75,4.666666666666667,4.0,1.0,0.0,9.666666666666666
claude-4-sonnet,NF5VZ,8.333333333333334,4.0,0.3333333333333333,0.0,12.666666666666666
claude-4-sonnet,236VK,4.666666666666667,4.0,0.0,0.0,8.666666666666666
claude-4-sonnet,DQ8GC,1.3333333333333333,3.6666666666666665,0.0,0.0,5.0
claude-4-sonnet,QM9XB,5.333333333333333,4.0,0.0,0.0,9.333333333333334
claude-4-sonnet,6JVMF,4.0,4.0,0.0,0.0,8.0
claude-4-sonnet,27JBD,5.666666666666667,3.0,0.6666666666666666,0.3333333333333333,9.666666666666666
claude-4-sonnet,VQJH6,17.666666666666668,4.0,0.0,0.0,21.666666666666668
claude-4-sonnet,QQM74,4.333333333333333,4.0,0.0,0.0,8.333333333333334
claude-4-sonnet,7XF97,18.666666666666668,4.0,0.6666666666666666,0.0,23.333333333333332
claude-4-sonnet,BT3GB,3.6666666666666665,4.0,0.0,0.0,7.666666666666667
claude-4-sonnet,BT2KZ,4.0,2.6666666666666665,0.0,0.0,6.666666666666667
claude-4-sonnet,B8AKZ,3.6666666666666665,4.0,0.0,0.0,7.666666666666667
claude-4-sonnet,9F8AJ,9.666666666666666,2.6666666666666665,0.0,0.0,12.333333333333334
claude-4-sonnet,4CKC2,9.0,2.6666666666666665,0.0,0.0,11.666666666666666
claude-4-sonnet,7WWW9,3.0,4.0,0.0,0.0,7.0
claude-4-sonnet,N2NTD,8.333333333333334,4.0,0.0,0.0,12.333333333333334
claude-4-sonnet,BY2Q7,3.3333333333333335,2.6666666666666665,0.0,0.3333333333333333,6.333333333333333
claude-4-sonnet,4T8TR,2.3333333333333335,3.6666666666666665,0.6666666666666666,0.0,6.666666666666667
claude-4-sonnet,YS322,13.666666666666666,3.3333333333333335,0.0,0.0,17.0
claude-4-sonnet,WHGHP,2.3333333333333335,4.0,0.0,0.0,6.333333333333333
claude-4-sonnet,EAHCW,13.333333333333334,3.3333333333333335,0.0,0.3333333333333333,17.0
claude-4-sonnet,83WKQ,2.6666666666666665,4.0,0.0,0.0,6.666666666666667
claude-4-sonnet,3J4Z7,16.0,4.0,0.3333333333333333,0.0,20.333333333333332
claude-4-sonnet,QDHS3,5.0,4.0,0.3333333333333333,0.6666666666666666,10.0
claude-4-sonnet,VA6FQ,14.333333333333334,4.0,0.0,0.0,18.333333333333332
claude-4-sonnet,7VKTD,5.0,4.0,0.0,0.0,9.0
claude-4-sonnet,XHGKQ,8.0,4.0,0.0,0.3333333333333333,12.333333333333334
claude-4-sonnet,F5W3N,5.333333333333333,4.0,0.0,0.0,9.333333333333334
claude-4-sonnet,JXQAW,9.666666666666666,4.0,0.6666666666666666,0.0,14.333333333333334
claude-4-sonnet,4N7BB,8.0,4.0,0.0,0.0,12.0
claude-4-sonnet,NTQ4Y,9.333333333333334,3.6666666666666665,0.6666666666666666,0.0,13.666666666666666
claude-4-sonnet,DGG2C,2.3333333333333335,4.0,0.0,0.0,6.333333333333333
gemini-2.5-pro,VZ2Q4,3.3333333333333335,3.0,0.0,0.3333333333333333,6.666666666666667
gemini-2.5-pro,S2KT7,7.0,4.0,0.6666666666666666,0.3333333333333333,12.0
gemini-2.5-pro,27VWC,6.666666666666667,4.0,0.0,0.0,10.666666666666666
gemini-2.5-pro,KFQYT,13.0,4.0,0.3333333333333333,0.3333333333333333,17.666666666666668
gemini-2.5-pro,B58F3,1.0,4.0,0.0,0.3333333333333333,5.333333333333333
gemini-2.5-pro,NRDF6,13.333333333333334,3.3333333333333335,0.3333333333333333,0.3333333333333333,17.333333333333332
gemini-2.5-pro,6JKKA,9.0,4.0,0.6666666666666666,0.0,13.666666666666666
gemini-2.5-pro,K8MTQ,6.333333333333333,3.6666666666666665,0.3333333333333333,0.6666666666666666,11.0
gemini-2.5-pro,T5F9B,10.0,2.6666666666666665,1.0,0.6666666666666666,14.333333333333334
gemini-2.5-pro,N59TE,26.666666666666668,4.0,0.6666666666666666,0.3333333333333333,31.666666666666668
gemini-2.5-pro,76Z75,5.666666666666667,4.0,1.0,0.0,10.666666666666666
gemini-2.5-pro,NF5VZ,10.666666666666666,4.0,0.3333333333333333,0.3333333333333333,15.333333333333334
gemini-2.5-pro,236VK,4.333333333333333,4.0,0.0,0.0,8.333333333333334
gemini-2.5-pro,DQ8GC,2.0,3.6666666666666665,0.0,0.3333333333333333,6.0
gemini-2.5-pro,QM9XB,3.3333333333333335,4.0,0.6666666666666666,0.3333333333333333,8.333333333333334
gemini-2.5-pro,6JVMF,5.666666666666667,4.0,1.0,0.0,10.666666666666666
gemini-2.5-pro,27JBD,7.0,1.6666666666666667,0.3333333333333333,0.0,9.0
gemini-2.5-pro,VQJH6,7.666666666666667,3.6666666666666665,1.0,0.0,12.333333333333334
gemini-2.5-pro,QQM74,6.666666666666667,3.3333333333333335,0.3333333333333333,0.3333333333333333,10.666666666666666
gemini-2.5-pro,7XF97,18.333333333333332,4.0,1.0,0.3333333333333333,23.666666666666668
gemini-2.5-pro,BT3GB,1.0,4.0,0.3333333333333333,0.3333333333333333,5.666666666666667
gemini-2.5-pro,BT2KZ,6.0,3.3333333333333335,0.3333333333333333,0.0,9.666666666666666
gemini-2.5-pro,B8AKZ,8.666666666666666,4.0,0.6666666666666666,1.0,14.333333333333334
gemini-2.5-pro,9F8AJ,20.333333333333332,4.0,1.0,0.6666666666666666,26.0
gemini-2.5-pro,4CKC2,5.666666666666667,2.6666666666666665,1.0,0.3333333333333333,9.666666666666666
gemini-2.5-pro,7WWW9,5.0,4.0,0.6666666666666666,0.3333333333333333,10.0
gemini-2.5-pro,N2NTD,6.333333333333333,4.0,0.0,0.0,10.333333333333334
gemini-2.5-pro,BY2Q7,11.0,4.0,1.0,0.3333333333333333,16.333333333333332
gemini-2.5-pro,4T8TR,3.3333333333333335,3.6666666666666665,0.3333333333333333,0.0,7.333333333333333
gemini-2.5-pro,YS322,23.333333333333332,4.0,0.6666666666666666,1.0,29.0
gemini-2.5-pro,WHGHP,6.666666666666667,4.0,0.6666666666666666,0.0,11.333333333333334
gemini-2.5-pro,EAHCW,9.333333333333334,4.0,0.6666666666666666,0.3333333333333333,14.333333333333334
gemini-2.5-pro,83WKQ,4.0,4.0,0.6666666666666666,0.3333333333333333,9.0
gemini-2.5-pro,3J4Z7,4.333333333333333,4.0,1.0,0.3333333333333333,9.666666666666666
gemini-2.5-pro,QDHS3,0.6666666666666666,3.6666666666666665,0.3333333333333333,0.6666666666666666,5.333333333333333
gemini-2.5-pro,VA6FQ,3.0,4.0,0.6666666666666666,0.3333333333333333,8.0
gemini-2.5-pro,7VKTD,2.3333333333333335,4.0,0.3333333333333333,0.6666666666666666,7.333333333333333
gemini-2.5-pro,XHGKQ,7.666666666666667,4.0,0.3333333333333333,0.0,12.0
gemini-2.5-pro,F5W3N,5.0,4.0,0.6666666666666666,1.0,10.666666666666666
gemini-2.5-pro,JXQAW,8.666666666666666,4.0,0.3333333333333333,0.3333333333333333,13.333333333333334
gemini-2.5-pro,4N7BB,6.0,4.0,0.6666666666666666,0.0,10.666666666666666
gemini-2.5-pro,NTQ4Y,8.0,2.6666666666666665,0.3333333333333333,0.0,11.0
gemini-2.5-pro,DGG2C,3.6666666666666665,4.0,0.0,0.3333333333333333,8.0
human,S2KT7,8.333333333333334,2.6666666666666665,1.0,1.0,13.0
human,27VWC,9.666666666666666,1.3333333333333333,1.0,1.0,13.0
human,KFQYT,13.333333333333334,4.0,1.0,1.0,19.333333333333332
human,B58F3,1.0,1.3333333333333333,1.0,1.0,4.333333333333333
human,NRDF6,19.333333333333332,3.6666666666666665,1.0,1.0,25.0
human,6JKKA,2.6666666666666665,2.6666666666666665,1.0,1.0,7.333333333333333
human,K8MTQ,26.333333333333332,3.3333333333333335,1.0,1.0,31.666666666666668
human,T5F9B,19.0,2.0,1.0,1.0,23.0
human,N59TE,15.333333333333334,3.3333333333333335,1.0,1.0,20.666666666666668
human,76Z75,17.666666666666668,4.0,1.0,1.0,23.666666666666668
human,NF5VZ,4.0,2.3333333333333335,1.0,1.0,8.333333333333334
human,236VK,6.666666666666667,3.6666666666666665,1.0,1.0,12.333333333333334
human,DQ8GC,19.666666666666668,4.0,1.0,1.0,25.666666666666668
human,QM9XB,9.0,2.6666666666666665,1.0,1.0,13.666666666666666
human,6JVMF,3.6666666666666665,3.6666666666666665,1.0,1.0,9.333333333333334
human,27JBD,18.666666666666668,2.6666666666666665,1.0,1.0,23.333333333333332
human,VQJH6,20.333333333333332,4.0,1.0,1.0,26.333333333333332
human,QQM74,18.666666666666668,3.6666666666666665,1.0,1.0,24.333333333333332
human,7XF97,22.666666666666668,4.0,1.0,1.0,28.666666666666668
human,BT3GB,6.0,3.6666666666666665,1.0,1.0,11.666666666666666
human,BT2KZ,18.666666666666668,2.6666666666666665,1.0,1.0,23.333333333333332
human,B8AKZ,22.0,4.0,1.0,1.0,28.0
human,9F8AJ,7.666666666666667,2.6666666666666665,1.0,1.0,12.333333333333334
human,4CKC2,13.0,2.6666666666666665,1.0,1.0,17.666666666666668
human,7WWW9,10.333333333333334,3.0,1.0,1.0,15.333333333333334
human,N2NTD,12.0,2.6666666666666665,1.0,1.0,16.666666666666668
human,BY2Q7,18.666666666666668,4.0,1.0,1.0,24.666666666666668
human,4T8TR,18.333333333333332,0.3333333333333333,1.0,1.0,20.666666666666668
human,YS322,75.66666666666667,4.0,1.0,1.0,81.66666666666667
human,WHGHP,7.0,4.0,1.0,1.0,13.0
human,EAHCW,55.0,4.0,1.0,1.0,61.0
human,83WKQ,14.333333333333334,2.6666666666666665,1.0,1.0,19.0
human,3J4Z7,6.0,1.3333333333333333,1.0,1.0,9.333333333333334
human,QDHS3,15.333333333333334,4.0,1.0,1.0,21.333333333333332
human,VA6FQ,33.333333333333336,4.0,1.0,1.0,39.333333333333336
human,7VKTD,6.666666666666667,2.6666666666666665,1.0,1.0,11.333333333333334
human,set,6.0,1.3333333333333333,1.0,1.0,9.333333333333334
human,XHGKQ,1.0,2.6666666666666665,1.0,1.0,5.666666666666667
human,F5W3N,3.3333333333333335,2.3333333333333335,1.0,1.0,7.666666666666667
human,JXQAW,18.666666666666668,4.0,1.0,1.0,24.666666666666668
human,4N7BB,9.0,2.6666666666666665,1.0,1.0,13.666666666666666
human,NTQ4Y,42.0,2.6666666666666665,1.0,1.0,46.666666666666664
human,DGG2C,4.0,3.6666666666666665,1.0,1.0,9.666666666666666
gemini-2.5-flash,VZ2Q4,2.6666666666666665,2.6666666666666665,0.6666666666666666,0.3333333333333333,6.333333333333333
gemini-2.5-flash,S2KT7,8.333333333333334,2.6666666666666665,1.0,0.0,12.0
gemini-2.5-flash,27VWC,9.0,4.0,1.0,0.3333333333333333,14.333333333333334
gemini-2.5-flash,KFQYT,9.333333333333334,4.0,0.6666666666666666,0.3333333333333333,14.333333333333334
gemini-2.5-flash,B58F3,5.666666666666667,3.6666666666666665,0.6666666666666666,0.3333333333333333,10.333333333333334
gemini-2.5-flash,NRDF6,8.333333333333334,3.6666666666666665,1.0,0.0,13.0
gemini-2.5-flash,6JKKA,6.666666666666667,3.0,0.3333333333333333,0.0,10.0
gemini-2.5-flash,K8MTQ,6.666666666666667,4.0,1.0,0.3333333333333333,12.0
gemini-2.5-flash,T5F9B,4.666666666666667,4.0,1.0,0.0,9.666666666666666
gemini-2.5-flash,N59TE,7.333333333333333,2.6666666666666665,1.0,0.0,11.0
gemini-2.5-flash,76Z75,5.0,4.0,0.6666666666666666,0.0,9.666666666666666
gemini-2.5-flash,NF5VZ,4.333333333333333,4.0,1.0,0.0,9.333333333333334
gemini-2.5-flash,236VK,8.0,2.3333333333333335,0.3333333333333333,0.3333333333333333,11.0
gemini-2.5-flash,DQ8GC,2.6666666666666665,4.0,0.3333333333333333,0.0,7.0
gemini-2.5-flash,QM9XB,3.0,3.0,0.3333333333333333,0.0,6.333333333333333
gemini-2.5-flash,6JVMF,1.0,4.0,1.0,0.0,6.0
gemini-2.5-flash,27JBD,10.666666666666666,1.6666666666666667,0.6666666666666666,0.3333333333333333,13.333333333333334
gemini-2.5-flash,VQJH6,7.333333333333333,4.0,0.3333333333333333,0.3333333333333333,12.0
gemini-2.5-flash,QQM74,4.0,4.0,1.0,0.0,9.0
gemini-2.5-flash,7XF97,7.666666666666667,4.0,0.6666666666666666,0.6666666666666666,13.0
gemini-2.5-flash,BT3GB,4.333333333333333,4.0,0.0,0.3333333333333333,8.666666666666666
gemini-2.5-flash,BT2KZ,6.333333333333333,0.3333333333333333,0.6666666666666666,0.3333333333333333,7.666666666666667
gemini-2.5-flash,B8AKZ,3.6666666666666665,4.0,1.0,0.3333333333333333,9.0
gemini-2.5-flash,9F8AJ,10.333333333333334,4.0,1.0,0.6666666666666666,16.0
gemini-2.5-flash,4CKC2,5.0,2.6666666666666665,0.6666666666666666,0.0,8.333333333333334
gemini-2.5-flash,7WWW9,2.6666666666666665,4.0,0.6666666666666666,0.0,7.333333333333333
gemini-2.5-flash,N2NTD,6.333333333333333,4.0,0.6666666666666666,0.0,11.0
gemini-2.5-flash,BY2Q7,9.333333333333334,3.6666666666666665,1.0,0.3333333333333333,14.333333333333334
gemini-2.5-flash,4T8TR,8.666666666666666,2.0,1.0,0.0,11.666666666666666
gemini-2.5-flash,YS322,12.666666666666666,3.3333333333333335,1.0,1.0,18.0
gemini-2.5-flash,WHGHP,3.3333333333333335,3.6666666666666665,0.6666666666666666,0.0,7.666666666666667
gemini-2.5-flash,EAHCW,5.333333333333333,2.6666666666666665,0.6666666666666666,0.0,8.666666666666666
gemini-2.5-flash,83WKQ,6.666666666666667,3.0,0.6666666666666666,0.3333333333333333,10.666666666666666
gemini-2.5-flash,3J4Z7,4.333333333333333,2.0,1.0,0.0,7.333333333333333
gemini-2.5-flash,QDHS3,3.5,4.0,0.5,0.0,8.0
gemini-2.5-flash,VA6FQ,3.6666666666666665,4.0,1.0,0.3333333333333333,9.0
gemini-2.5-flash,7VKTD,2.3333333333333335,4.0,0.3333333333333333,0.0,6.666666666666667
gemini-2.5-flash,XHGKQ,5.333333333333333,4.0,0.6666666666666666,0.0,10.0
gemini-2.5-flash,F5W3N,3.0,3.0,0.0,0.3333333333333333,6.333333333333333
gemini-2.5-flash,JXQAW,8.0,2.6666666666666665,0.0,0.0,10.666666666666666
gemini-2.5-flash,4N7BB,5.666666666666667,3.0,0.6666666666666666,0.0,9.333333333333334
gemini-2.5-flash,NTQ4Y,7.0,3.3333333333333335,0.0,0.0,10.333333333333334
gemini-2.5-flash,DGG2C,2.0,3.6666666666666665,1.0,0.3333333333333333,7.0
qwen3-235b-a22b-thinking-2507,VZ2Q4,5.0,2.6666666666666665,0.6666666666666666,0.6666666666666666,9.0
qwen3-235b-a22b-thinking-2507,S2KT7,4.666666666666667,3.3333333333333335,1.0,1.0,10.0
qwen3-235b-a22b-thinking-2507,27VWC,6.0,3.5,0.5,1.0,11.0
qwen3-235b-a22b-thinking-2507,KFQYT,4.666666666666667,3.3333333333333335,0.6666666666666666,0.3333333333333333,9.0
qwen3-235b-a22b-thinking-2507,B58F3,2.3333333333333335,4.0,0.3333333333333333,1.0,7.666666666666667
qwen3-235b-a22b-thinking-2507,NRDF6,7.666666666666667,3.0,0.3333333333333333,1.0,12.0
qwen3-235b-a22b-thinking-2507,6JKKA,2.0,3.3333333333333335,0.6666666666666666,0.6666666666666666,6.666666666666667
qwen3-235b-a22b-thinking-2507,K8MTQ,8.0,4.0,0.3333333333333333,1.0,13.333333333333334
qwen3-235b-a22b-thinking-2507,T5F9B,6.666666666666667,3.0,1.0,1.0,11.666666666666666
qwen3-235b-a22b-thinking-2507,N59TE,9.666666666666666,2.3333333333333335,0.0,1.0,13.0
qwen3-235b-a22b-thinking-2507,76Z75,3.3333333333333335,3.3333333333333335,0.6666666666666666,1.0,8.333333333333334
qwen3-235b-a22b-thinking-2507,NF5VZ,1.5,4.0,1.0,1.0,7.5
qwen3-235b-a22b-thinking-2507,236VK,3.3333333333333335,4.0,0.0,0.6666666666666666,8.0
qwen3-235b-a22b-thinking-2507,DQ8GC,1.3333333333333333,4.0,1.0,1.0,7.333333333333333
qwen3-235b-a22b-thinking-2507,QM9XB,2.6666666666666665,3.6666666666666665,0.3333333333333333,0.6666666666666666,7.333333333333333
qwen3-235b-a22b-thinking-2507,6JVMF,1.5,4.0,0.5,0.5,6.5
qwen3-235b-a22b-thinking-2507,27JBD,3.3333333333333335,2.6666666666666665,0.3333333333333333,0.6666666666666666,7.0
qwen3-235b-a22b-thinking-2507,VQJH6,4.5,4.0,0.5,1.0,10.0
qwen3-235b-a22b-thinking-2507,QQM74,5.0,3.0,0.0,0.6666666666666666,8.666666666666666
qwen3-235b-a22b-thinking-2507,7XF97,7.666666666666667,2.3333333333333335,0.3333333333333333,0.6666666666666666,11.0
qwen3-235b-a22b-thinking-2507,BT3GB,0.5,3.5,0.5,0.5,5.0
qwen3-235b-a22b-thinking-2507,BT2KZ,7.666666666666667,2.6666666666666665,0.6666666666666666,1.0,12.0
qwen3-235b-a22b-thinking-2507,B8AKZ,6.0,4.0,0.3333333333333333,0.3333333333333333,10.666666666666666
qwen3-235b-a22b-thinking-2507,9F8AJ,6.666666666666667,2.0,0.6666666666666666,0.6666666666666666,10.0
qwen3-235b-a22b-thinking-2507,4CKC2,7.0,2.3333333333333335,0.6666666666666666,1.0,11.0
qwen3-235b-a22b-thinking-2507,7WWW9,2.0,4.0,0.0,0.3333333333333333,6.333333333333333
qwen3-235b-a22b-thinking-2507,N2NTD,9.0,3.6666666666666665,1.0,0.6666666666666666,14.333333333333334
qwen3-235b-a22b-thinking-2507,BY2Q7,9.0,3.0,0.6666666666666666,1.0,13.666666666666666
qwen3-235b-a22b-thinking-2507,4T8TR,4.666666666666667,4.0,0.6666666666666666,0.6666666666666666,10.0
qwen3-235b-a22b-thinking-2507,YS322,7.0,1.5,1.0,1.0,10.5
qwen3-235b-a22b-thinking-2507,WHGHP,3.3333333333333335,4.0,0.3333333333333333,0.6666666666666666,8.333333333333334
qwen3-235b-a22b-thinking-2507,EAHCW,8.666666666666666,2.6666666666666665,0.3333333333333333,1.0,12.666666666666666
qwen3-235b-a22b-thinking-2507,83WKQ,3.0,3.6666666666666665,0.3333333333333333,1.0,8.0
qwen3-235b-a22b-thinking-2507,3J4Z7,3.5,4.0,1.0,1.0,9.5
qwen3-235b-a22b-thinking-2507,QDHS3,4.0,4.0,1.0,0.0,9.0
qwen3-235b-a22b-thinking-2507,VA6FQ,7.333333333333333,2.6666666666666665,0.6666666666666666,1.0,11.666666666666666
qwen3-235b-a22b-thinking-2507,7VKTD,3.3333333333333335,2.3333333333333335,0.0,0.6666666666666666,6.333333333333333
qwen3-235b-a22b-thinking-2507,XHGKQ,2.0,3.0,0.0,0.0,5.0
qwen3-235b-a22b-thinking-2507,F5W3N,11.666666666666666,3.0,0.0,0.6666666666666666,15.333333333333334
qwen3-235b-a22b-thinking-2507,JXQAW,8.0,3.3333333333333335,1.0,1.0,13.333333333333334
qwen3-235b-a22b-thinking-2507,4N7BB,5.5,1.0,0.5,1.0,8.0
qwen3-235b-a22b-thinking-2507,NTQ4Y,6.333333333333333,2.3333333333333335,0.6666666666666666,0.6666666666666666,10.0
qwen3-235b-a22b-thinking-2507,DGG2C,4.0,3.0,0.0,1.0,8.0


==> tables/program_stats.csv <==
program name,#obj_defn,#latent vars,program length,#on clauses,randomness?,#unique_colors,grid size,#fn defns,framerate,public/private
VZ2Q4,1,4,18,3,yes,12,20,4,8,private
S2KT7,2,0,10,3,yes,2,16,0,8,public
27VWC,4,4,19,4,no,10,7,0,8,public
KFQYT,2,5,21,8,no,6,11,0,8,private
block breaker,3,2,22,2,yes,5,13,5,8,private
NRDF6,3,1,25,1,no,3,7,0,8,public
6JKKA,5,8,54,6,no,6,13,1,8,private
chinese checkers,2,2,32,3,no,3,8,1,8,private
T5F9B,5,6,28,6,no,8,7,0,8,private
colour lines,1,4,21,3,yes,5,10,0,8,private
76Z75,1,1,8,1,yes,2,10,1,7,private
NF5VZ,3,1,18,3,yes,3,9,0,6,private
236VK,3,1,18,6,yes,4,20,0,7,private
DQ8GC,1,1,14,6,no,2,16,0,8,public
QM9XB,3,3,24,7,no,5,16,0,8,private
exp 83WKQ,1,0,7,1,yes,1,16,0,2,private
27JBD,2,2,17,3,no,4,16,1,8,private
VQJH6,2,2,24,9,no,5,17,0,8,public
VQJH6 3,2,3,16,6,no,2,21,0,8,public
7XF97,4,2,24,8,no,5,16,0,8,public
BT3GB,3,2,18,4,no,4,16,0,8,public
BT2KZ,1,2,34,1,yes,5,25,1,8,private
lightning rod,2,3,15,3,no,5,9,0,8,private
E3V6M new,4,3,34,6,no,8,24,0,8,private
logic gates,3,4,36,2,no,6,24,0,8,private
7WWW9,1,1,22,8,no,2,16,0,8,public
N2NTD,5,5,34,10,no,6,12,0,7,public
masters logic,4,4,52,2,yes,12,12,4,8,private
4T8TR,2,3,8,1,yes,3,10,0,8,private
YS322,2,1,27,8,no,3,17,0,8,private
WHGHP,4,4,42,6,yes,6,10,3,4,private
EAHCW,1,3,17,9,no,5,16,0,8,public
83WKQ,1,0,5,1,yes,1,16,0,8,public
peg solitaire,1,4,17,1,yes,4,5,0,8,private
ricochet robots,4,6,141,36,no,6,24,0,8,private
VA6FQ,3,3,23,5,no,5,10,0,8,public
scotland yard,3,2,57,5,no,3,20,9,8,private
XHGKQ,2,1,24,4,yes,3,16,3,5,private
space invaders,4,2,35,14,yes,5,16,0,8,public
JXQAW,1,3,38,2,no,4,5,9,8,private
4N7BB,1,2,38,5,yes,9,3,2,8,private
NTQ4Y,4,2,34,9,no,5,16,0,8,public
DGG2C,2,2,18,6,no,2,17,0,8,public


==> tables/token_counts.csv <==
model,config,num_games,avg_input_tokens,avg_output_tokens,avg_total_tokens,avg_steps,avg_actions_before_test
claude-4-sonnet,cd,43,175385,38592,213977,40.4,29.8
claude-4-sonnet,mfp,42,517522,84946,602468,60.9,27.0
claude-4-sonnet,planning,43,513084,74291,587375,61.1,30.9
gemini-2.5-flash,cd,43,3253644,1016033,4269677,81.9,24.6
gemini-2.5-flash,mfp,43,2016893,590649,2607542,59.4,23.3
gemini-2.5-flash,planning,42,791093,276973,1068067,32.4,18.6
gemini-2.5-pro,cd,43,506461,179966,686427,77.7,63.6
gemini-2.5-pro,mfp,43,538521,217205,755726,79.3,40.5
gemini-2.5-pro,planning,43,990631,239285,1229915,81.8,48.4
o3,cd,43,2717180,98548,2815728,76.1,34.0
o3,mfp,43,1608990,26986,1635976,55.5,16.5
o3,planning,29,855823,21026,876849,42.9,11.9
qwen3-235b,cd,43,2444015,534866,2978881,66.2,24.6
qwen3-235b,mfp,42,3137260,423406,3560667,82.5,35.0
qwen3-235b,planning,34,2791275,323183,3114457,65.3,40.6
claude-4-sonnet,all,128,401094,65794,466889,54.1,29.3
gemini-2.5-flash,all,128,2030148,630627,2660775,58.1,22.2
gemini-2.5-pro,all,129,678537,212152,890689,79.6,50.8
o3,all,115,1833427,52241,1885668,60.0,21.9
qwen3-235b,all,119,2787907,435046,3222953,71.7,32.8

